Stabilized finite element methods for a fully-implicit logarithmic reformulation of the Oldroyd-B constitutive law

Logarithmic conformation reformulations for viscoelastic constitutive laws have alleviated the high Weissenberg number problem, and the exploration of highly elastic flows became possible. However, stabilized formulations for logarithmic conformation reformulations in the context of finite element methods have not yet been widely studied. We present stabilized formulations for the logarithmic reformulation of the Oldroyd-B model by Saramito (2014) based on the Variational Multiscale framework and Galerkin/Least-Squares method. The reformulation allows the use of Newton's method due to its fully-implicit nature for solving the steady-state problem directly. The proposed stabilization methods cure instabilities of convection and compatibility while preserving a three-field problem. The spatial accuracy of the formulations is assessed with the four-roll periodic box, revealing comparable accuracy between the methods. The formulations are validated with benchmark flows past a cylinder and through a 4:1 contraction. We found an excellent agreement to benchmark results in the literature. The algebraic sub-grid scale method is highly robust, indicated by the high limiting Weissenberg numbers in the benchmark flows.

==> fig/Cylinder2to1/LogLogResidual_GLS2_Ref2_lambda0.3000.csv <==
Res1,Res0
2.13060e-03,9.18470e-03
4.43010e-05,2.13060e-03
7.26750e-08,4.43010e-05
1.73900e-12,7.26750e-08


==> fig/Cylinder2to1/LogLogResidual_GLS2_Ref3_lambda0.1500.csv <==
Res1,Res0
8.19480e-04,3.44080e-03
4.70040e-05,8.19480e-04
1.58050e-07,4.70040e-05
1.87870e-11,1.58050e-07


==> fig/Cylinder2to1/LogLogResidual_GLS2_Ref3_lambda0.3000.csv <==
Res1,Res0
5.78880e-04,2.50280e-03
1.81100e-05,5.78880e-04
3.64290e-08,1.81100e-05
1.66180e-12,3.64290e-08


==> fig/Cylinder2to1/LogLogResidual_GLS2_Ref3_lambda0.4500.csv <==
Res1,Res0
4.20770e-04,2.11820e-03
8.53200e-06,4.20770e-04
1.03200e-08,8.53200e-06
5.67750e-13,1.03200e-08


==> fig/Cylinder2to1/LogLogResidual_GLS2_Ref4_lambda0.3000.csv <==
Res1,Res0
1.49850e-04,6.47060e-04
5.62400e-06,1.49850e-04
1.25410e-08,5.62400e-06
7.61300e-13,1.25410e-08


==> fig/Cylinder2to1/LogLogResidual_GLS2_Ref5_lambda0.3000.csv <==
Res1,Res0
3.81660e-05,1.64020e-04
1.52430e-06,3.81660e-05
3.47110e-09,1.52430e-06
3.76160e-13,3.47110e-09


==> fig/Cylinder2to1/LogLogResidual_GLS_Ref2_lambda0.3000.csv <==
Res1,Res0
3.73320e-03,9.18400e-03
3.91950e-04,3.73320e-03
7.18890e-05,3.91950e-04
4.05840e-07,7.18890e-05
1.59840e-08,4.05840e-07
1.95970e-09,1.59840e-08
3.85640e-10,1.95970e-09
9.85480e-11,3.85640e-10


==> fig/Cylinder2to1/LogLogResidual_GLS_Ref3_lambda0.1500.csv <==
Res1,Res0
9.40690e-04,3.44080e-03
6.29740e-05,9.40690e-04
1.32810e-07,6.29740e-05
4.64030e-10,1.32810e-07
9.88940e-12,4.64030e-10


==> fig/Cylinder2to1/LogLogResidual_GLS_Ref3_lambda0.3000.csv <==
Res1,Res0
7.68780e-04,2.50260e-03
3.79360e-05,7.68780e-04
3.80430e-06,3.79360e-05
5.63000e-09,3.80430e-06
1.17910e-10,5.63000e-09
1.30030e-11,1.17910e-10


==> fig/Cylinder2to1/LogLogResidual_GLS_Ref3_lambda0.4500.csv <==
Res1,Res0
6.66050e-04,2.11780e-03
5.07850e-05,6.66050e-04
5.89670e-06,5.07850e-05
2.92480e-08,5.89670e-06
1.33580e-09,2.92480e-08
2.52010e-10,1.33580e-09
4.71100e-11,2.52010e-10


==> fig/Cylinder2to1/LogLogResidual_GLS_Ref4_lambda0.3000.csv <==
Res1,Res0
1.67290e-04,6.46990e-04
1.07650e-05,1.67290e-04
1.80620e-07,1.07650e-05
6.40620e-11,1.80620e-07


==> fig/Cylinder2to1/LogLogResidual_GLS_Ref5_lambda0.3000.csv <==
Res1,Res0
3.96160e-05,1.64000e-04
2.32180e-06,3.96160e-05
8.72520e-09,2.32180e-06
1.79000e-12,8.72520e-09


==> fig/Cylinder2to1/Residual_GLS2_Ref2_lambda0.3000.csv <==
iit,Res
1,9.18470e-03
2,2.13060e-03
3,4.43010e-05
4,7.26750e-08
5,1.73900e-12


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500.csv <==
iit,Res
1,3.44080e-03
2,8.19480e-04
3,4.70040e-05
4,1.58050e-07
5,1.87870e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps10.csv <==
iit,Res
1,3.44080e-03
2,8.19620e-04
3,4.77220e-05
4,2.56400e-07
5,2.98900e-10
6,5.73700e-14


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps11.csv <==
iit,Res
1,3.44080e-03
2,8.29180e-04
3,9.59130e-05
4,1.78340e-06
5,4.72460e-09
6,1.08450e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps12.csv <==
iit,Res
1,3.44080e-03
2,1.52060e-03
3,8.31320e-04
4,2.41150e-05
5,3.30640e-07
6,3.65020e-09
7,7.85800e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps2.csv <==
iit,Res
1,3.52650e-03
2,8.43310e-04
3,6.29670e-05
4,1.08280e-06
5,2.34020e-07
6,5.74320e-08
7,1.65760e-08
8,3.78180e-09
9,1.16720e-09
10,3.15800e-10
11,1.03390e-10
12,3.24350e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps3.csv <==
iit,Res
1,3.44880e-03
2,8.18610e-04
3,4.82340e-05
4,1.56040e-07
5,8.82260e-10
6,2.01710e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps4.csv <==
iit,Res
1,3.44160e-03
2,8.19380e-04
3,4.71110e-05
4,1.57240e-07
5,4.25070e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps5.csv <==
iit,Res
1,3.44080e-03
2,8.19480e-04
3,4.70040e-05
4,1.58050e-07
5,1.87870e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps6.csv <==
iit,Res
1,3.44080e-03
2,8.19490e-04
3,4.69930e-05
4,1.58140e-07
5,1.72490e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps7.csv <==
iit,Res
1,3.44080e-03
2,8.19490e-04
3,4.69920e-05
4,1.58150e-07
5,1.71120e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps8.csv <==
iit,Res
1,3.44080e-03
2,8.19490e-04
3,4.69920e-05
4,1.58160e-07
5,1.71630e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.1500_fdeps9.csv <==
iit,Res
1,3.44080e-03
2,8.19500e-04
3,4.69980e-05
4,1.59240e-07
5,3.07070e-11


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.3000.csv <==
iit,Res
1,2.50280e-03
2,5.78880e-04
3,1.81100e-05
4,3.64290e-08
5,1.66180e-12


==> fig/Cylinder2to1/Residual_GLS2_Ref3_lambda0.4500.csv <==
iit,Res
1,2.11820e-03
2,4.20770e-04
3,8.53200e-06
4,1.03200e-08
5,5.67750e-13


==> fig/Cylinder2to1/Residual_GLS2_Ref4_lambda0.1500.csv <==
iit,Res
1,8.94280e-04
2,2.16990e-04
3,1.31840e-05
4,6.57290e-08
5,9.15180e-12


==> fig/Cylinder2to1/Residual_GLS2_Ref4_lambda0.3000.csv <==
iit,Res
1,6.47060e-04
2,1.49850e-04
3,5.62400e-06
4,1.25410e-08
5,7.61300e-13


==> fig/Cylinder2to1/Residual_GLS2_Ref4_lambda0.4500.csv <==
iit,Res
1,5.57440e-04
2,1.17450e-04
3,4.05070e-06
4,1.37640e-08
5,1.72530e-12


==> fig/Cylinder2to1/Residual_GLS2_Ref5_lambda0.3000.csv <==
iit,Res
1,1.64020e-04
2,3.81660e-05
3,1.52430e-06
4,3.47110e-09
5,3.76160e-13


==> fig/Cylinder2to1/Residual_GLS_Ref2_lambda0.3000.csv <==
iit,Res
1,9.18400e-03
2,3.73320e-03
3,3.91950e-04
4,7.18890e-05
5,4.05840e-07
6,1.59840e-08
7,1.95970e-09
8,3.85640e-10
9,9.85480e-11


==> fig/Cylinder2to1/Residual_GLS_Ref3_lambda0.1500.csv <==
iit,Res
1,3.44080e-03
2,9.40690e-04
3,6.29740e-05
4,1.32810e-07
5,4.64030e-10
6,9.88940e-12


==> fig/Cylinder2to1/Residual_GLS_Ref3_lambda0.3000.csv <==
iit,Res
1,2.50260e-03
2,7.68780e-04
3,3.79360e-05
4,3.80430e-06
5,5.63000e-09
6,1.17910e-10
7,1.30030e-11


==> fig/Cylinder2to1/Residual_GLS_Ref3_lambda0.4500.csv <==
iit,Res
1,2.11780e-03
2,6.66050e-04
3,5.07850e-05
4,5.89670e-06
5,2.92480e-08
6,1.33580e-09
7,2.52010e-10
8,4.71100e-11


==> fig/Cylinder2to1/Residual_GLS_Ref4_lambda0.1500.csv <==
iit,Res
1,8.94260e-04
2,2.31250e-04
3,1.39570e-05
4,5.99780e-08
5,4.78660e-11


==> fig/Cylinder2to1/Residual_GLS_Ref4_lambda0.3000.csv <==
iit,Res
1,6.46990e-04
2,1.67290e-04
3,1.07650e-05
4,1.80620e-07
5,6.40620e-11


==> fig/Cylinder2to1/Residual_GLS_Ref4_lambda0.4500.csv <==
iit,Res
1,5.57300e-04
2,1.42970e-04
3,6.29390e-06
4,3.34390e-07
5,9.67870e-10
6,2.09830e-11


==> fig/Cylinder2to1/Residual_GLS_Ref5_lambda0.3000.csv <==
iit,Res
1,1.64000e-04
2,3.96160e-05
3,2.32180e-06
4,8.72520e-09
5,1.79000e-12


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T2_Wi0.6000.csv <==
s,txx
0.0000000000e+00,-3.9543331020e-02
3.2724923551e-02,6.1162850755e-02
6.5449847023e-02,-6.4652763338e-02
9.8174770495e-02,-6.2254687402e-03
1.3089969397e-01,-1.4043953718e-01
1.6362461744e-01,-1.2309175307e-01
1.9634954091e-01,-2.3769498368e-01
2.2907446438e-01,-2.4805237998e-01
2.6179938785e-01,-3.0571624190e-01
2.9452431133e-01,-3.2306594822e-01
3.2724923480e-01,-2.7178992430e-01
3.5997415827e-01,-2.7038533970e-01
3.9269908174e-01,-4.5878071875e-02
4.2542400521e-01,6.4135555442e-03
4.5814892868e-01,4.7766152256e-01
4.9087385215e-01,6.2213635386e-01
5.2359877563e-01,1.4193301857e+00
5.5632369910e-01,1.7085629409e+00
5.8904862257e-01,2.9121320852e+00
6.2177354604e-01,3.4111608247e+00
6.5449846951e-01,5.0946906661e+00
6.8722339298e-01,5.8820832734e+00
7.1994831645e-01,8.0949730128e+00
7.5267323993e-01,9.2831249901e+00
7.8539816340e-01,1.2170127130e+01
8.1812308687e-01,1.3883909067e+01
8.5084801035e-01,1.7701925712e+01
8.8357293382e-01,2.0078153751e+01
9.1629785730e-01,2.4641382908e+01
9.4902278077e-01,2.7661646622e+01
9.8174770425e-01,3.2861142338e+01
1.0144726277e+00,3.6572993845e+01
1.0471975512e+00,4.2303682007e+01
1.0799224747e+00,4.6682088435e+01
1.1126473981e+00,5.2698974033e+01
1.1453723216e+00,5.7596812128e+01
1.1780972451e+00,6.3528200548e+01
1.2108221686e+00,6.8698915214e+01
1.2435470920e+00,7.4101169523e+01
1.2762720155e+00,7.9228008087e+01
1.3089969390e+00,8.3634278176e+01
1.3417218625e+00,8.8370633465e+01
1.3744467859e+00,9.1354117395e+01
1.4071717094e+00,9.5391931632e+01
1.4398966329e+00,9.6648808996e+01
1.4726215564e+00,9.9840295743e+01
1.5053464798e+00,9.9280884351e+01
1.5380714033e+00,1.0187135843e+02
1.5707963268e+00,9.9959066558e+01
1.6035212503e+00,1.0220729889e+02
1.6362461737e+00,9.9297167488e+01
1.6689710972e+00,9.8899014828e+01
1.7016960207e+00,9.2789842113e+01
1.7344209442e+00,8.9925218083e+01
1.7671458676e+00,8.2413867016e+01
1.7998707911e+00,7.8958217025e+01
1.8325957146e+00,7.1397950418e+01
1.8653206381e+00,6.7938487347e+01
1.8980455615e+00,6.0487201417e+01
1.9307704850e+00,5.7101858779e+01
1.9634954085e+00,4.9958018237e+01
1.9962203320e+00,4.6921127567e+01
2.0289452554e+00,4.0393402931e+01
2.0616701789e+00,3.7908697757e+01
2.0943951024e+00,3.2149490238e+01
2.1271200259e+00,3.0244089249e+01
2.1598449493e+00,2.5284725262e+01
2.1925698728e+00,2.3900743236e+01
2.2252947963e+00,1.9716179726e+01
2.2580197198e+00,1.8764975069e+01
2.2907446432e+00,1.5287276336e+01
2.3234695667e+00,1.4683067578e+01
2.3561944902e+00,1.1861267793e+01
2.3889194137e+00,1.1493223704e+01
2.4216443371e+00,9.2346772843e+00
2.4543692606e+00,8.9792042874e+00
2.4870941841e+00,7.1003265286e+00
2.5198191076e+00,6.9376868466e+00
2.5525440310e+00,5.4322641560e+00
2.5852689545e+00,5.3227416787e+00
2.6179938780e+00,4.1237259020e+00
2.6507188015e+00,4.0147317212e+00
2.6834437249e+00,3.0707161148e+00
2.7161686484e+00,2.9352667138e+00
2.7488935719e+00,2.2116036255e+00
2.7816184954e+00,2.0430023071e+00
2.8143434188e+00,1.5137569678e+00
2.8470683423e+00,1.3185109872e+00
2.8797932658e+00,9.6234214371e-01
2.9125181893e+00,7.5460272117e-01
2.9452431127e+00,5.5040064088e-01
2.9779680362e+00,3.4434554931e-01
3.0106929597e+00,2.6998854869e-01
3.0434178832e+00,6.9914390618e-02
3.0761428066e+00,1.0839009572e-01
3.1088677301e+00,-9.1587992952e-02
3.1415926536e+00,6.5348865828e-02
3.1415926536e+00,6.5348865828e-02
3.1743189732e+00,6.0803523953e-01
3.2070461754e+00,1.4066340909e+00
3.2397748501e+00,2.3863055437e+00
3.2725059824e+00,3.4511270143e+00
3.3052412152e+00,4.5501168246e+00
3.3379832903e+00,5.6377841726e+00
3.3707367816e+00,6.7126075141e+00
3.4035093184e+00,7.6908639521e+00
3.4363136228e+00,8.6664148806e+00
3.4691708977e+00,9.5000103185e+00
3.5021164519e+00,1.0337844381e+01
3.5352090001e+00,1.1021349771e+01
3.5685459497e+00,1.1707345528e+01
3.6022882647e+00,1.2247505238e+01
3.6367001888e+00,1.2786013629e+01
3.6722107579e+00,1.3197495410e+01
3.7095037797e+00,1.3603180727e+01
3.7496355146e+00,1.3899368124e+01
3.7941523909e+00,1.4174900521e+01
3.8451147401e+00,1.4333651576e+01
3.9048195769e+00,1.4411510132e+01
3.9749434789e+00,1.4311988833e+01
4.0550906613e+00,1.4040460531e+01
4.1415926536e+00,1.3585467944e+01
4.2249259869e+00,1.3038143556e+01
4.3082593203e+00,1.2416362009e+01
4.3915926536e+00,1.1753656574e+01
4.4749259869e+00,1.1057408965e+01
4.5582593203e+00,1.0369991125e+01
4.6415926536e+00,9.6756146314e+00
4.7249259869e+00,9.0149395968e+00
4.8082593203e+00,8.3633304686e+00
4.8915926536e+00,7.7561496283e+00
4.9749259869e+00,7.1665407452e+00
5.0582593203e+00,6.6241661401e+00
5.1415926536e+00,6.1028118293e+00
5.2249259869e+00,5.6273460854e+00
5.3082593203e+00,5.1731042274e+00
5.3915926536e+00,4.7614617300e+00
5.4749259869e+00,4.3691811165e+00
5.5582593203e+00,4.0155106768e+00
5.6415926536e+00,3.6778129349e+00
5.7249259869e+00,3.3747163069e+00
5.8082593203e+00,3.0824186105e+00
5.8915926536e+00,2.8211700186e+00
5.9749259869e+00,2.5623268320e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T2_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-4.4390789796e-02
3.2724923551e-02,4.2187988360e-02
6.5449847023e-02,-6.3801122939e-02
9.8174770495e-02,-1.1146804614e-02
1.3089969397e-01,-1.3587572270e-01
1.6362461744e-01,-1.2464091899e-01
1.9634954091e-01,-2.2717327162e-01
2.2907446438e-01,-2.3999801263e-01
2.6179938785e-01,-2.7852314335e-01
2.9452431133e-01,-2.9004086013e-01
3.2724923480e-01,-2.0382221002e-01
3.5997415827e-01,-1.8238349858e-01
3.9269908174e-01,1.0143937976e-01
4.2542400521e-01,1.9523100457e-01
4.5814892868e-01,7.5712220425e-01
4.9087385215e-01,9.7330622928e-01
5.2359877563e-01,1.8973699778e+00
5.5632369910e-01,2.2983746261e+00
5.8904862257e-01,3.6670223856e+00
6.2177354604e-01,4.3280646384e+00
6.5449846951e-01,6.2135226880e+00
6.8722339298e-01,7.2241225432e+00
7.1994831645e-01,9.6838947496e+00
7.5267323993e-01,1.1178737749e+01
7.8539816340e-01,1.4555488083e+01
8.1812308687e-01,1.6621158573e+01
8.5084801035e-01,2.1158679505e+01
8.8357293382e-01,2.4010060964e+01
9.1629785730e-01,2.9462997147e+01
9.4902278077e-01,3.3080071869e+01
9.8174770425e-01,3.9278207604e+01
1.0144726277e+00,4.3671593743e+01
1.0471975512e+00,5.0452098113e+01
1.0799224747e+00,5.5564104335e+01
1.1126473981e+00,6.2624702023e+01
1.1453723216e+00,6.8256647108e+01
1.1780972451e+00,7.5145420401e+01
1.2108221686e+00,8.0979363745e+01
1.2435470920e+00,8.7166280727e+01
1.2762720155e+00,9.2816782409e+01
1.3089969390e+00,9.7767721847e+01
1.3417218625e+00,1.0284231914e+02
1.3744467859e+00,1.0609720724e+02
1.4071717094e+00,1.1028330018e+02
1.4398966329e+00,1.1155189277e+02
1.4726215564e+00,1.1475870378e+02
1.5053464798e+00,1.1402865576e+02
1.5380714033e+00,1.1664574628e+02
1.5707963268e+00,1.1449508262e+02
1.6035212503e+00,1.1663942621e+02
1.6362461737e+00,1.1343495397e+02
1.6689710972e+00,1.1248403157e+02
1.7016960207e+00,1.0573071069e+02
1.7344209442e+00,1.0192526351e+02
1.7671458676e+00,9.3552972255e+01
1.7998707911e+00,8.9010438955e+01
1.8325957146e+00,8.0616271106e+01
1.8653206381e+00,7.6096565144e+01
1.8980455615e+00,6.7899495987e+01
1.9307704850e+00,6.3514942279e+01
1.9634954085e+00,5.5705201359e+01
1.9962203320e+00,5.1781494720e+01
2.0289452554e+00,4.4693825099e+01
2.0616701789e+00,4.1484815831e+01
2.0943951024e+00,3.5277812752e+01
2.1271200259e+00,3.2814897848e+01
2.1598449493e+00,2.7502195657e+01
2.1925698728e+00,2.5710540073e+01
2.2252947963e+00,2.1249351631e+01
2.2580197198e+00,2.0022331980e+01
2.2907446432e+00,1.6326693823e+01
2.3234695667e+00,1.5565816074e+01
2.3561944902e+00,1.2589379193e+01
2.3889194137e+00,1.2151465529e+01
2.4216443371e+00,9.7637259060e+00
2.4543692606e+00,9.4966853379e+00
2.4870941841e+00,7.4893088852e+00
2.5198191076e+00,7.3658915227e+00
2.5525440310e+00,5.7439183913e+00
2.5852689545e+00,5.7167377674e+00
2.6179938780e+00,4.4041560239e+00
2.6507188015e+00,4.3988144685e+00
2.6834437249e+00,3.3375566590e+00
2.7161686484e+00,3.3076051654e+00
2.7488935719e+00,2.4632655192e+00
2.7816184954e+00,2.3869036597e+00
2.8143434188e+00,1.7378076179e+00
2.8470683423e+00,1.6108452415e+00
2.8797932658e+00,1.1434312654e+00
2.9125181893e+00,9.7612805096e-01
2.9452431127e+00,6.7863591170e-01
2.9779680362e+00,4.8959542385e-01
3.0106929597e+00,3.4823588241e-01
3.0434178832e+00,1.4720930815e-01
3.0761428066e+00,1.5092475406e-01
3.1088677301e+00,-7.8116410515e-02
3.1415926536e+00,8.4121384806e-02
3.1415926536e+00,8.4121384806e-02
3.1743189732e+00,1.2416213812e+00
3.2070461754e+00,2.8477435856e+00
3.2397748501e+00,4.8606786391e+00
3.2725059824e+00,6.8388305708e+00
3.3052412152e+00,8.8787746171e+00
3.3379832903e+00,1.0584892867e+01
3.3707367816e+00,1.2421289098e+01
3.4035093184e+00,1.3795605728e+01
3.4363136228e+00,1.5364856001e+01
3.4691708977e+00,1.6440026101e+01
3.5021164519e+00,1.7720410329e+01
3.5352090001e+00,1.8523892239e+01
3.5685459497e+00,1.9524646371e+01
3.6022882647e+00,2.0087851748e+01
3.6367001888e+00,2.0841306167e+01
3.6722107579e+00,2.1201745108e+01
3.7095037797e+00,2.1750483826e+01
3.7496355146e+00,2.1938714861e+01
3.7941523909e+00,2.2304813250e+01
3.8451147401e+00,2.2299009009e+01
3.9048195769e+00,2.2404524863e+01
3.9749434789e+00,2.2063482409e+01
4.0550906613e+00,2.1719648394e+01
4.1415926536e+00,2.0982146614e+01
4.2249259869e+00,2.0273692430e+01
4.3082593203e+00,1.9371635915e+01
4.3915926536e+00,1.8494449398e+01
4.4749259869e+00,1.7496568766e+01
4.5582593203e+00,1.6570529567e+01
4.6415926536e+00,1.5574707265e+01
4.7249259869e+00,1.4667270343e+01
4.8082593203e+00,1.3725182808e+01
4.8915926536e+00,1.2873398558e+01
4.9749259869e+00,1.2009886138e+01
5.0582593203e+00,1.1231496845e+01
5.1415926536e+00,1.0455186471e+01
5.2249259869e+00,9.7559900083e+00
5.3082593203e+00,9.0659223789e+00
5.3915926536e+00,8.4444455785e+00
5.4749259869e+00,7.8338063653e+00
5.5582593203e+00,7.2839282027e+00
5.6415926536e+00,6.7414096328e+00
5.7249259869e+00,6.2531847119e+00
5.8082593203e+00,5.7618818960e+00
5.8915926536e+00,5.3207545183e+00
5.9749259869e+00,4.8547166632e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T3_Wi0.6000.csv <==
s,txx
0.0000000000e+00,-1.8980888497e-02
1.6362461816e-02,4.2568747499e-02
3.2724923551e-02,-2.6745452700e-02
4.9087385287e-02,2.3041996558e-02
6.5449847023e-02,-4.9496986504e-02
8.1812308759e-02,-1.2497717671e-02
9.8174770495e-02,-8.5029001441e-02
1.1453723223e-01,-6.0449220478e-02
1.3089969397e-01,-1.3042748846e-01
1.4726215570e-01,-1.1687184999e-01
1.6362461744e-01,-1.8141625123e-01
1.7998707917e-01,-1.7692555708e-01
1.9634954091e-01,-2.3231993062e-01
2.1271200265e-01,-2.3457256019e-01
2.2907446438e-01,-2.7613877295e-01
2.4543692612e-01,-2.8252046608e-01
2.6179938785e-01,-3.0460069069e-01
2.7816184959e-01,-3.1220997249e-01
2.9452431133e-01,-3.0818256236e-01
3.1088677306e-01,-3.1380039665e-01
3.2724923480e-01,-2.7611819678e-01
3.4361169653e-01,-2.7614778393e-01
3.5997415827e-01,-1.9640607216e-01
3.7633662000e-01,-1.8678411341e-01
3.9269908174e-01,-5.5816217253e-02
4.0906154348e-01,-3.1913991141e-02
4.2542400521e-01,1.6011448891e-01
4.4178646695e-01,2.0357645168e-01
4.5814892868e-01,4.6709174805e-01
4.7451139042e-01,5.3610598224e-01
4.9087385215e-01,8.8206060531e-01
5.0723631389e-01,9.8337383905e-01
5.2359877563e-01,1.4231764374e+00
5.3996123736e-01,1.5643123621e+00
5.5632369910e-01,2.1097383426e+00
5.7268616083e-01,2.2990019168e+00
5.8904862257e-01,2.9620714960e+00
6.0541108431e-01,3.2085311422e+00
6.2177354604e-01,4.0013432224e+00
6.3813600778e-01,4.3147824227e+00
6.5449846951e-01,5.2492974914e+00
6.7086093125e-01,5.6401185512e+00
6.8722339298e-01,6.7279246814e+00
7.0358585472e-01,7.2069860563e+00
7.1994831645e-01,8.4591795925e+00
7.3631077819e-01,9.0369383239e+00
7.5267323993e-01,1.0468510034e+01
7.6903570166e-01,1.1157763654e+01
7.8539816340e-01,1.2772156158e+01
8.0176062513e-01,1.3604498800e+01
8.1812308687e-01,1.5428305726e+01
8.3448554861e-01,1.6416029646e+01
8.5084801035e-01,1.8422807410e+01
8.6721047208e-01,1.9550054080e+01
8.8357293382e-01,2.1735191255e+01
8.9993539556e-01,2.3020849326e+01
9.1629785730e-01,2.5393863304e+01
9.3266031903e-01,2.6849373165e+01
9.4902278077e-01,2.9400609343e+01
9.6538524251e-01,3.1026628228e+01
9.8174770425e-01,3.3735857922e+01
9.9811016598e-01,3.5529251963e+01
1.0144726277e+00,3.8372239777e+01
1.0308350895e+00,4.0326344503e+01
1.0471975512e+00,4.3273185862e+01
1.0635600129e+00,4.5375561075e+01
1.0799224747e+00,4.8389103060e+01
1.0962849364e+00,5.0620822567e+01
1.1126473981e+00,5.3657170024e+01
1.1290098599e+00,5.5993046923e+01
1.1453723216e+00,5.9002557744e+01
1.1617347834e+00,6.1411440410e+01
1.1780972451e+00,6.4339729619e+01
1.1944597068e+00,6.6785028377e+01
1.2108221686e+00,6.9574316904e+01
1.2271846303e+00,7.2014992054e+01
1.2435470920e+00,7.4605884397e+01
1.2599095538e+00,7.6997852793e+01
1.2762720155e+00,7.9331400144e+01
1.2926344773e+00,8.1629250050e+01
1.3089969390e+00,8.3649167955e+01
1.3253594007e+00,8.5808084514e+01
1.3417218625e+00,8.7463009549e+01
1.3580843242e+00,8.9440781987e+01
1.3744467859e+00,9.0686425514e+01
1.3908092477e+00,9.2445378259e+01
1.4071717094e+00,9.3246445456e+01
1.4235341712e+00,9.4755224305e+01
1.4398966329e+00,9.5087129970e+01
1.4562590946e+00,9.6322727652e+01
1.4726215564e+00,9.6173778605e+01
1.4889840181e+00,9.7124826292e+01
1.5053464798e+00,9.6501324532e+01
1.5217089416e+00,9.7185801327e+01
1.5380714033e+00,9.6127654948e+01
1.5544338651e+00,9.6632292830e+01
1.5707963268e+00,9.5290171357e+01
1.5871587885e+00,9.5721326268e+01
1.6035212503e+00,9.4088471101e+01
1.6198837120e+00,9.3993656825e+01
1.6362461737e+00,9.1512651982e+01
1.6526086355e+00,9.0793428730e+01
1.6689710972e+00,8.7806036934e+01
1.6853335590e+00,8.6872224532e+01
1.7016960207e+00,8.3699109638e+01
1.7180584824e+00,8.2689864371e+01
1.7344209442e+00,7.9339987576e+01
1.7507834059e+00,7.8210013076e+01
1.7671458676e+00,7.4666318943e+01
1.7835083294e+00,7.3431615924e+01
1.7998707911e+00,6.9761589475e+01
1.8162332529e+00,6.8491667443e+01
1.8325957146e+00,6.4772904253e+01
1.8489581763e+00,6.3519350902e+01
1.8653206381e+00,5.9804916693e+01
1.8816830998e+00,5.8598196455e+01
1.8980455615e+00,5.4931626804e+01
1.9144080233e+00,5.3796488406e+01
1.9307704850e+00,5.0218354087e+01
1.9471329468e+00,4.9174119440e+01
1.9634954085e+00,4.5718308981e+01
1.9798578702e+00,4.4776080094e+01
1.9962203320e+00,4.1468595216e+01
2.0125827937e+00,4.0632249216e+01
2.0289452554e+00,3.7492293588e+01
2.0453077172e+00,3.6760370172e+01
2.0616701789e+00,3.3801173996e+01
2.0780326407e+00,3.3168263084e+01
2.0943951024e+00,3.0397706987e+01
2.1107575641e+00,2.9855708445e+01
2.1271200259e+00,2.7277075314e+01
2.1434824876e+00,2.6816390260e+01
2.1598449493e+00,2.4429147327e+01
2.1762074111e+00,2.4039651958e+01
2.1925698728e+00,2.1840175413e+01
2.2089323346e+00,2.1511942608e+01
2.2252947963e+00,1.9494174294e+01
2.2416572580e+00,1.9217977904e+01
2.2580197198e+00,1.7374015226e+01
2.2743821815e+00,1.7141637251e+01
2.2907446432e+00,1.5462189115e+01
2.3071071050e+00,1.5266914340e+01
2.3234695667e+00,1.3741706232e+01
2.3398320285e+00,1.3582531953e+01
2.3561944902e+00,1.2200183297e+01
2.3725569519e+00,1.2072580456e+01
2.3889194137e+00,1.0844209112e+01
2.4052818754e+00,1.0722908323e+01
2.4216443371e+00,9.6005424527e+00
2.4380067989e+00,9.4893365158e+00
2.4543692606e+00,8.4767312604e+00
2.4707317224e+00,8.3790499081e+00
2.4870941841e+00,7.4674872833e+00
2.5034566458e+00,7.3796135237e+00
2.5198191076e+00,6.5596716327e+00
2.5361815693e+00,6.4784116000e+00
2.5525440310e+00,5.7423076236e+00
2.5689064928e+00,5.6653636844e+00
2.5852689545e+00,5.0060179954e+00
2.6016314163e+00,4.9313704379e+00
2.6179938780e+00,4.3423640848e+00
2.6343563397e+00,4.2682230336e+00
2.6507188015e+00,3.7439016459e+00
2.6670812632e+00,3.6687266571e+00
2.6834437249e+00,3.2042084775e+00
2.6998061867e+00,3.1267348483e+00
2.7161686484e+00,2.7178772188e+00
2.7325311102e+00,2.6371688955e+00
2.7488935719e+00,2.2804979857e+00
2.7652560336e+00,2.1960086677e+00
2.7816184954e+00,1.8886086468e+00
2.7979809571e+00,1.8002282334e+00
2.8143434188e+00,1.5395928681e+00
2.8307058806e+00,1.4476569849e+00
2.8470683423e+00,1.2315132258e+00
2.8634308041e+00,1.1367531515e+00
2.8797932658e+00,9.6287698513e-01
2.8961557275e+00,8.6628878135e-01
2.9125181893e+00,7.3234893976e-01
2.9288806510e+00,6.3496772161e-01
2.9452431127e+00,5.3844986951e-01
2.9616055745e+00,4.4103209208e-01
2.9779680362e+00,3.7930937808e-01
2.9943304980e+00,2.8195175398e-01
3.0106929597e+00,2.5257732312e-01
3.0270554214e+00,1.5431903054e-01
3.0434178832e+00,1.5565736682e-01
3.0597803449e+00,5.4121977132e-02
3.0761428066e+00,8.6559254203e-02
3.0925052684e+00,-2.1853574103e-02
3.1088677301e+00,4.5654172088e-02
3.1252301919e+00,-6.9944558539e-02
3.1415926536e+00,3.5461231571e-02
3.1415926536e+00,3.5461231571e-02
3.1579557294e+00,2.6480881757e-01
3.1743189732e+00,5.9276680228e-01
3.1906824341e+00,1.0012291507e+00
3.2070461754e+00,1.4266261925e+00
3.2234102788e+00,1.9130974955e+00
3.2397748501e+00,2.4315683713e+00
3.2561400259e+00,2.9697653760e+00
3.2725059824e+00,3.5448458137e+00
3.2888729474e+00,4.1133047635e+00
3.3052412152e+00,4.7162670750e+00
3.3216111659e+00,5.2967458463e+00
3.3379832903e+00,5.9052435387e+00
3.3543582226e+00,6.4829009817e+00
3.3707367816e+00,7.0794287056e+00
3.3871200250e+00,7.6420782295e+00
3.4035093184e+00,8.2128756718e+00
3.4199064255e+00,8.7505398291e+00
3.4363136228e+00,9.2850929492e+00
3.4527338492e+00,9.7899226384e+00
3.4691708977e+00,1.0280754211e+01
3.4856296616e+00,1.0747051286e+01
3.5021164519e+00,1.1189522248e+01
3.5186394043e+00,1.1613689905e+01
3.5352090001e+00,1.2005703089e+01
3.5518387316e+00,1.2386077128e+01
3.5685459497e+00,1.2727681354e+01
3.5853529378e+00,1.3064262664e+01
3.6022882647e+00,1.3357192708e+01
3.6193884762e+00,1.3651305941e+01
3.6367001888e+00,1.3898473521e+01
3.6542826430e+00,1.4152342265e+01
3.6722107579e+00,1.4357241723e+01
3.6905786855e+00,1.4573396474e+01
3.7095037797e+00,1.4739273201e+01
3.7291307470e+00,1.4919605972e+01
3.7496355146e+00,1.5048188975e+01
3.7712279881e+00,1.5192328460e+01
3.7941523909e+00,1.5281793914e+01
3.8186832769e+00,1.5384580488e+01
3.8451147401e+00,1.5426734009e+01
3.8737400652e+00,1.5475340882e+01
3.9048195769e+00,1.5453654776e+01
3.9385363749e+00,1.5427382200e+01
3.9749434789e+00,1.5320619414e+01
4.0139114068e+00,1.5199356156e+01
4.0550906613e+00,1.4996604324e+01
4.0979057436e+00,1.4780422021e+01
4.1415926536e+00,1.4505154759e+01
4.1832593203e+00,1.4231758097e+01
4.2249259869e+00,1.3924839141e+01
4.2665926536e+00,1.3607318459e+01
4.3082593203e+00,1.3264318676e+01
4.3499259869e+00,1.2919134840e+01
4.3915926536e+00,1.2555192725e+01
4.4332593203e+00,1.2195119730e+01
4.4749259869e+00,1.1821844062e+01
4.5165926536e+00,1.1456750506e+01
4.5582593203e+00,1.1082963091e+01
4.5999259869e+00,1.0720319437e+01
4.6415926536e+00,1.0352579267e+01
4.6832593203e+00,9.9979062837e+00
4.7249259869e+00,9.6409538304e+00
4.7665926536e+00,9.2982072744e+00
4.8082593203e+00,8.9553398451e+00
4.8499259869e+00,8.6272342197e+00
4.8915926536e+00,8.3006183985e+00
4.9332593203e+00,7.9888958057e+00
4.9749259869e+00,7.6798240496e+00
5.0165926536e+00,7.3854749229e+00
5.0582593203e+00,7.0945737881e+00
5.0999259869e+00,6.8180161866e+00
5.1415926536e+00,6.5454133637e+00
5.1832593203e+00,6.2866370262e+00
5.2249259869e+00,6.0320936696e+00
5.2665926536e+00,5.7907743393e+00
5.3082593203e+00,5.5537882252e+00
5.3499259869e+00,5.3293768960e+00
5.3915926536e+00,5.1092606861e+00
5.4332593203e+00,4.9010513588e+00
5.4749259869e+00,4.6969885482e+00
5.5165926536e+00,4.5041664845e+00
5.5582593203e+00,4.3152446641e+00
5.5999259869e+00,4.1369144915e+00
5.6415926536e+00,3.9621301541e+00
5.6832593203e+00,3.7973175448e+00
5.7249259869e+00,3.6355345788e+00
5.7665926536e+00,3.4831432683e+00
5.8082593203e+00,3.3329605651e+00
5.8499259869e+00,3.1916403674e+00
5.8915926536e+00,3.0510658965e+00
5.9332593203e+00,2.9188936318e+00
5.9749259869e+00,2.7846046807e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T3_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-1.5712668264e-02
1.6362461816e-02,4.2149525253e-02
3.2724923551e-02,-2.6193536657e-02
4.9087385287e-02,2.1231978405e-02
6.5449847023e-02,-4.9511644916e-02
8.1812308759e-02,-1.4720701951e-02
9.8174770495e-02,-8.5019654366e-02
1.1453723223e-01,-6.2632984294e-02
1.3089969397e-01,-1.2920457278e-01
1.4726215570e-01,-1.1771406732e-01
1.6362461744e-01,-1.7706860252e-01
1.7998707917e-01,-1.7427109475e-01
1.9634954091e-01,-2.2186859991e-01
2.1271200265e-01,-2.2520105072e-01
2.2907446438e-01,-2.5535036893e-01
2.4543692612e-01,-2.6194545674e-01
2.6179938785e-01,-2.6778546442e-01
2.7816184959e-01,-2.7442979912e-01
2.9452431133e-01,-2.4794993871e-01
3.1088677306e-01,-2.5101412395e-01
3.2724923480e-01,-1.8311715408e-01
3.4361169653e-01,-1.7846289536e-01
3.5997415827e-01,-5.9074260369e-02
3.7633662000e-01,-4.1949426034e-02
3.9269908174e-01,1.3986319251e-01
4.0906154348e-01,1.7491555818e-01
4.2542400521e-01,4.3084857326e-01
4.4178646695e-01,4.9005502420e-01
4.5814892868e-01,8.3249707403e-01
4.7451139042e-01,9.2289565693e-01
4.9087385215e-01,1.3648594046e+00
5.0723631389e-01,1.4943240896e+00
5.2359877563e-01,2.0493633944e+00
5.3996123736e-01,2.2266128982e+00
5.5632369910e-01,2.9087085628e+00
5.7268616083e-01,3.1432975691e+00
5.8904862257e-01,3.9666973998e+00
6.0541108431e-01,4.2689845405e+00
6.2177354604e-01,5.2479890100e+00
6.3813600778e-01,5.6290713137e+00
6.5449846951e-01,6.7777797481e+00
6.7086093125e-01,7.2493844094e+00
6.8722339298e-01,8.5815135838e+00
7.0358585472e-01,9.1558575543e+00
7.1994831645e-01,1.0684547293e+01
7.3631077819e-01,1.1373156979e+01
7.5267323993e-01,1.3115277078e+01
7.6903570166e-01,1.3932551774e+01
7.8539816340e-01,1.5871179794e+01
8.0176062513e-01,1.6876054003e+01
8.1812308687e-01,1.9071239694e+01
8.3448554861e-01,2.0251439574e+01
8.5084801035e-01,2.2651130482e+01
8.6721047208e-01,2.3983157929e+01
8.8357293382e-01,2.6583196851e+01
8.9993539556e-01,2.8093784919e+01
9.1629785730e-01,3.0913744539e+01
9.3266031903e-01,3.2617753103e+01
9.4902278077e-01,3.5645941488e+01
9.6538524251e-01,3.7539784674e+01
9.8174770425e-01,4.0747809180e+01
9.9811016598e-01,4.2823435108e+01
1.0144726277e+00,4.6180508522e+01
1.0308350895e+00,4.8427412987e+01
1.0471975512e+00,5.1897629871e+01
1.0635600129e+00,5.4298475002e+01
1.0799224747e+00,5.7836891048e+01
1.0962849364e+00,6.0366152350e+01
1.1126473981e+00,6.3919655351e+01
1.1290098599e+00,6.6544607839e+01
1.1453723216e+00,7.0053916804e+01
1.1617347834e+00,7.2735393247e+01
1.1780972451e+00,7.6136390563e+01
1.1944597068e+00,7.8829437409e+01
1.2108221686e+00,8.2054712209e+01
1.2271846303e+00,8.4709875643e+01
1.2435470920e+00,8.7690931973e+01
1.2599095538e+00,9.0256127962e+01
1.2762720155e+00,9.2925934169e+01
1.2926344773e+00,9.5348614756e+01
1.3089969390e+00,9.7644220940e+01
1.3253594007e+00,9.9873703795e+01
1.3417218625e+00,1.0173882927e+02
1.3580843242e+00,1.0372868718e+02
1.3744467859e+00,1.0511616790e+02
1.3908092477e+00,1.0682654587e+02
1.4071717094e+00,1.0770055878e+02
1.4235341712e+00,1.0910045765e+02
1.4398966329e+00,1.0943872299e+02
1.4562590946e+00,1.1050883161e+02
1.4726215564e+00,1.1030578045e+02
1.4889840181e+00,1.1104226136e+02
1.5053464798e+00,1.1031575733e+02
1.5217089416e+00,1.1075201916e+02
1.5380714033e+00,1.0955760165e+02
1.5544338651e+00,1.0977801298e+02
1.5707963268e+00,1.0831869547e+02
1.5871587885e+00,1.0854002202e+02
1.6035212503e+00,1.0671945385e+02
1.6198837120e+00,1.0622596377e+02
1.6362461737e+00,1.0334499194e+02
1.6526086355e+00,1.0206304555e+02
1.6689710972e+00,9.8620349027e+01
1.6853335590e+00,9.7148555042e+01
1.7016960207e+00,9.3589569238e+01
1.7180584824e+00,9.2106352568e+01
1.7344209442e+00,8.8403177384e+01
1.7507834059e+00,8.6801980133e+01
1.7671458676e+00,8.2888515940e+01
1.7835083294e+00,8.1169492869e+01
1.7998707911e+00,7.7124384208e+01
1.8162332529e+00,7.5384199385e+01
1.8325957146e+00,7.1306537205e+01
1.8489581763e+00,6.9612171899e+01
1.8653206381e+00,6.5558144123e+01
1.8816830998e+00,6.3940891770e+01
1.8980455615e+00,5.9952915935e+01
1.9144080233e+00,5.8440127652e+01
1.9307704850e+00,5.4561622821e+01
1.9471329468e+00,5.3177644666e+01
1.9634954085e+00,4.9445340489e+01
1.9798578702e+00,4.8204100758e+01
1.9962203320e+00,4.4644770495e+01
2.0125827937e+00,4.3550502639e+01
2.0289452554e+00,4.0183057316e+01
2.0453077172e+00,3.9233307280e+01
2.0616701789e+00,3.6070187614e+01
2.0780326407e+00,3.5257491490e+01
2.0943951024e+00,3.2305282730e+01
2.1107575641e+00,3.1618557980e+01
2.1271200259e+00,2.8878851819e+01
2.1434824876e+00,2.8304922675e+01
2.1598449493e+00,2.5775289951e+01
2.1762074111e+00,2.5300205465e+01
2.1925698728e+00,2.2975053262e+01
2.2089323346e+00,2.2585072725e+01
2.2252947963e+00,2.0456383641e+01
2.2416572580e+00,2.0138677733e+01
2.2580197198e+00,1.8196649813e+01
2.2743821815e+00,1.7939763418e+01
2.2907446432e+00,1.6173201866e+01
2.3071071050e+00,1.5968061812e+01
2.3234695667e+00,1.4365032220e+01
2.3398320285e+00,1.4210565226e+01
2.3561944902e+00,1.2756895575e+01
2.3725569519e+00,1.2645199733e+01
2.3889194137e+00,1.1355319262e+01
2.4052818754e+00,1.1258800518e+01
2.4216443371e+00,1.0077056280e+01
2.4380067989e+00,9.9936242832e+00
2.4543692606e+00,8.9241487556e+00
2.4707317224e+00,8.8584185420e+00
2.4870941841e+00,7.8929592130e+00
2.5034566458e+00,7.8406956280e+00
2.5198191076e+00,6.9685025571e+00
2.5361815693e+00,6.9251903266e+00
2.5525440310e+00,6.1375098879e+00
2.5689064928e+00,6.0999904610e+00
2.5852689545e+00,5.3890649796e+00
2.6016314163e+00,5.3546589146e+00
2.6179938780e+00,4.7134692512e+00
2.6343563397e+00,4.6797643173e+00
2.6507188015e+00,4.1021866133e+00
2.6670812632e+00,4.0670243147e+00
2.6834437249e+00,3.5478834956e+00
2.6998061867e+00,3.5093465419e+00
2.7161686484e+00,3.0444138198e+00
2.7325311102e+00,3.0008632629e+00
2.7488935719e+00,2.5868199607e+00
2.7652560336e+00,2.5369800714e+00
2.7816184954e+00,2.1713340545e+00
2.7979809571e+00,2.1144009469e+00
2.8143434188e+00,1.7953469074e+00
2.8307058806e+00,1.7310934147e+00
2.8470683423e+00,1.4573133959e+00
2.8634308041e+00,1.3861542363e+00
2.8797932658e+00,1.1565651340e+00
2.8961557275e+00,1.0795327820e+00
2.9125181893e+00,8.9301092981e-01
2.9288806510e+00,8.1157589032e-01
2.9452431127e+00,6.6672979083e-01
2.9616055745e+00,5.8238591650e-01
2.9779680362e+00,4.7750513659e-01
2.9943304980e+00,3.9104382590e-01
3.0106929597e+00,3.2441302627e-01
3.0270554214e+00,2.3482279759e-01
3.0434178832e+00,2.0569217009e-01
3.0597803449e+00,1.0849342178e-01
3.0761428066e+00,1.1934767775e-01
3.0925052684e+00,4.1162069844e-03
3.1088677301e+00,6.5103945385e-02
3.1252301919e+00,-8.2273937885e-02
3.1415926536e+00,5.6578016994e-02
3.1415926536e+00,5.6578016994e-02
3.1579557294e+00,5.2635068222e-01
3.1743189732e+00,1.2399307777e+00
3.1906824341e+00,2.1398842186e+00
3.2070461754e+00,3.1927286687e+00
3.2234102788e+00,4.2855808288e+00
3.2397748501e+00,5.4957285221e+00
3.2561400259e+00,6.6616738809e+00
3.2725059824e+00,7.9006036151e+00
3.2888729474e+00,9.0712596266e+00
3.3052412152e+00,1.0271450463e+01
3.3216111659e+00,1.1408975796e+01
3.3379832903e+00,1.2533254859e+01
3.3543582226e+00,1.3614650232e+01
3.3707367816e+00,1.4641763655e+01
3.3871200250e+00,1.5651345687e+01
3.4035093184e+00,1.6569330496e+01
3.4199064255e+00,1.7496339531e+01
3.4363136228e+00,1.8299786349e+01
3.4527338492e+00,1.9137763778e+01
3.4691708977e+00,1.9826377353e+01
3.4856296616e+00,2.0572756484e+01
3.5021164519e+00,2.1150208631e+01
3.5186394043e+00,2.1805747869e+01
3.5352090001e+00,2.2278609835e+01
3.5518387316e+00,2.2846709518e+01
3.5685459497e+00,2.3223471237e+01
3.5853529378e+00,2.3709478817e+01
3.6022882647e+00,2.3999681419e+01
3.6193884762e+00,2.4410229510e+01
3.6367001888e+00,2.4623667390e+01
3.6542826430e+00,2.4966026253e+01
3.6722107579e+00,2.5111972840e+01
3.6905786855e+00,2.5393233789e+01
3.7095037797e+00,2.5479364011e+01
3.7291307470e+00,2.5705194704e+01
3.7496355146e+00,2.5735797708e+01
3.7712279881e+00,2.5908189689e+01
3.7941523909e+00,2.5881630946e+01
3.8186832769e+00,2.5995414121e+01
3.8451147401e+00,2.5901072772e+01
3.8737400652e+00,2.5939999076e+01
3.9048195769e+00,2.5756568132e+01
3.9385363749e+00,2.5693485886e+01
3.9749434789e+00,2.5396537921e+01
4.0139114068e+00,2.5206253239e+01
4.0550906613e+00,2.4792677257e+01
4.0979057436e+00,2.4482301495e+01
4.1415926536e+00,2.4012760002e+01
4.1832593203e+00,2.3627243315e+01
4.2249259869e+00,2.3143719373e+01
4.2665926536e+00,2.2692139713e+01
4.3082593203e+00,2.2160219518e+01
4.3499259869e+00,2.1666472780e+01
4.3915926536e+00,2.1107070586e+01
4.4332593203e+00,2.0588671757e+01
4.4749259869e+00,2.0017184071e+01
4.5165926536e+00,1.9487733537e+01
4.5582593203e+00,1.8915845608e+01
4.5999259869e+00,1.8385758186e+01
4.6415926536e+00,1.7822184240e+01
4.6832593203e+00,1.7299292854e+01
4.7249259869e+00,1.6750370433e+01
4.7665926536e+00,1.6240434070e+01
4.8082593203e+00,1.5710619966e+01
4.8499259869e+00,1.5217745938e+01
4.8915926536e+00,1.4710024753e+01
4.9332593203e+00,1.4237016721e+01
4.9749259869e+00,1.3753233372e+01
5.0165926536e+00,1.3301875972e+01
5.0582593203e+00,1.2843003388e+01
5.0999259869e+00,1.2414293039e+01
5.1415926536e+00,1.1980645172e+01
5.1832593203e+00,1.1574975302e+01
5.2249259869e+00,1.1166373791e+01
5.2665926536e+00,1.0783681107e+01
5.3082593203e+00,1.0399581673e+01
5.3499259869e+00,1.0039458151e+01
5.3915926536e+00,9.6790393285e+00
5.4332593203e+00,9.3408115844e+00
5.4749259869e+00,9.0030226651e+00
5.5165926536e+00,8.6857951023e+00
5.5582593203e+00,8.3693489915e+00
5.5999259869e+00,8.0719965706e+00
5.6415926536e+00,7.7752702136e+00
5.6832593203e+00,7.4963441406e+00
5.7249259869e+00,7.2170992945e+00
5.7665926536e+00,6.9545592608e+00
5.8082593203e+00,6.6892872623e+00
5.8499259869e+00,6.4398669101e+00
5.8915926536e+00,6.1823325710e+00
5.9332593203e+00,5.9401650254e+00
5.9749259869e+00,5.6783717104e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T4_Wi0.6000.csv <==
s,txx
0.0000000000e+00,-9.6817220760e-03
8.1812309476e-03,2.3633236795e-02
1.6362461816e-02,-1.1445437185e-02
2.4543692684e-02,1.8683028059e-02
3.2724923551e-02,-1.7501242946e-02
4.0906154419e-02,9.3612078339e-03
4.9087385287e-02,-2.7380022494e-02
5.7268616155e-02,-3.9521027782e-03
6.5449847023e-02,-4.0868915565e-02
7.3631077891e-02,-2.0889090728e-02
8.1812308759e-02,-5.7704960584e-02
8.9993539627e-02,-4.1076176717e-02
9.8174770495e-02,-7.7543898588e-02
1.0635600136e-01,-6.4102315596e-02
1.1453723223e-01,-9.9956713831e-02
1.2271846310e-01,-8.9494775429e-02
1.3089969397e-01,-1.2442906589e-01
1.3908092483e-01,-1.1670837018e-01
1.4726215570e-01,-1.5036230107e-01
1.5544338657e-01,-1.4512106164e-01
1.6362461744e-01,-1.7707500177e-01
1.7180584831e-01,-1.7403229862e-01
1.7998707917e-01,-2.0380435337e-01
1.8816831004e-01,-2.0266247846e-01
1.9634954091e-01,-2.2970717288e-01
2.0453077178e-01,-2.3015276998e-01
2.1271200265e-01,-2.5386064532e-01
2.2089323351e-01,-2.5556499949e-01
2.2907446438e-01,-2.7526282728e-01
2.3725569525e-01,-2.7788150896e-01
2.4543692612e-01,-2.9283295684e-01
2.5361815699e-01,-2.9600496488e-01
2.6179938785e-01,-3.0541159524e-01
2.6998061872e-01,-3.0875810096e-01
2.7816184959e-01,-3.1176062628e-01
2.8634308046e-01,-3.1488335830e-01
2.9452431133e-01,-3.1056315459e-01
3.0270554219e-01,-3.1304237507e-01
3.1088677306e-01,-3.0042336412e-01
3.1906800393e-01,-3.0181532242e-01
3.2724923480e-01,-2.7986637991e-01
3.3543046567e-01,-2.7970019102e-01
3.4361169653e-01,-2.4733808765e-01
3.5179292740e-01,-2.4511218923e-01
3.5997415827e-01,-2.0120479349e-01
3.6815538914e-01,-1.9638330989e-01
3.7633662000e-01,-1.3975267608e-01
3.8451785087e-01,-1.3176201149e-01
3.9269908174e-01,-6.1187114220e-02
4.0088031261e-01,-4.9412955444e-02
4.0906154348e-01,3.6367971723e-02
4.1724277434e-01,5.2583198470e-02
4.2542400521e-01,1.5487064690e-01
4.3360523608e-01,1.7622989223e-01
4.4178646695e-01,2.9636126409e-01
4.4996769782e-01,3.2361459330e-01
4.5814892868e-01,4.6296245601e-01
4.6633015955e-01,4.9690845328e-01
4.7451139042e-01,6.5687872837e-01
4.8269262129e-01,6.9836559900e-01
4.9087385215e-01,8.8039555524e-01
4.9905508302e-01,9.3032194168e-01
5.0723631389e-01,1.1358778677e+00
5.1541754476e-01,1.1951933794e+00
5.2359877563e-01,1.4257678163e+00
5.3178000649e-01,1.4954732589e+00
5.3996123736e-01,1.7525816777e+00
5.4814246823e-01,1.8337289545e+00
5.5632369910e-01,2.1189057682e+00
5.6450492997e-01,2.2125974144e+00
5.7268616083e-01,2.5273912183e+00
5.8086739170e-01,2.6347795219e+00
5.8904862257e-01,2.9807474599e+00
5.9722985344e-01,3.1030331093e+00
6.0541108431e-01,3.4817342700e+00
6.1359231517e-01,3.6201644677e+00
6.2177354604e-01,4.0331522231e+00
6.2995477691e-01,4.1890181862e+00
6.3813600778e-01,4.6378313477e+00
6.4631723864e-01,4.8124651016e+00
6.5449846951e-01,5.2986178299e+00
6.6267970038e-01,5.4933881507e+00
6.7086093125e-01,6.0183583186e+00
6.7904216212e-01,6.2346655328e+00
6.8722339298e-01,6.7998810804e+00
6.9540462385e-01,7.0391500657e+00
7.0358585472e-01,7.6459719734e+00
7.1176708559e-01,7.9096418130e+00
7.1994831645e-01,8.5593403083e+00
7.2812954732e-01,8.8488478455e+00
7.3631077819e-01,9.5425631646e+00
7.4449200906e-01,9.8593136525e+00
7.5267323993e-01,1.0597992948e+01
7.6085447079e-01,1.0943320360e+01
7.6903570166e-01,1.1728303926e+01
7.7721693253e-01,1.2105025855e+01
7.8539816340e-01,1.2941010192e+01
7.9357939427e-01,1.3351794901e+01
8.0176062513e-01,1.4238828925e+01
8.0994185600e-01,1.4687069257e+01
8.1812308687e-01,1.5619642880e+01
8.2630431774e-01,1.6100366346e+01
8.3448554861e-01,1.7077911988e+01
8.4266677948e-01,1.7594513429e+01
8.5084801035e-01,1.8620334703e+01
8.5902924122e-01,1.9175030951e+01
8.6721047208e-01,2.0249142598e+01
8.7539170295e-01,2.0842637467e+01
8.8357293382e-01,2.1963882907e+01
8.9175416469e-01,2.2596841134e+01
8.9993539556e-01,2.3764202843e+01
9.0811662643e-01,2.4437360453e+01
9.1629785730e-01,2.5649663972e+01
9.2447908816e-01,2.6363542001e+01
9.3266031903e-01,2.7619185283e+01
9.4084154990e-01,2.8374024527e+01
9.4902278077e-01,2.9670993414e+01
9.5720401164e-01,3.0466776099e+01
9.6538524251e-01,3.1802675091e+01
9.7356647338e-01,3.2639111275e+01
9.8174770425e-01,3.4011145698e+01
9.8992893511e-01,3.4887642860e+01
9.9811016598e-01,3.6292599469e+01
1.0062913969e+00,3.7208240018e+01
1.0144726277e+00,3.8642480393e+01
1.0226538586e+00,3.9596005239e+01
1.0308350895e+00,4.1055464671e+01
1.0390163203e+00,4.2045258740e+01
1.0471975512e+00,4.3525447873e+01
1.0553787821e+00,4.4549528353e+01
1.0635600129e+00,4.6045539480e+01
1.0717412438e+00,4.7101548291e+01
1.0799224747e+00,4.8608067275e+01
1.0881037055e+00,4.9693268234e+01
1.0962849364e+00,5.1204592119e+01
1.1044661673e+00,5.2315873059e+01
1.1126473981e+00,5.3825933433e+01
1.1208286290e+00,5.4959813652e+01
1.1290098599e+00,5.6462205982e+01
1.1371910908e+00,5.7614849383e+01
1.1453723216e+00,5.9102868364e+01
1.1535535525e+00,6.0270102491e+01
1.1617347834e+00,6.1736783350e+01
1.1699160142e+00,6.2914124435e+01
1.1780972451e+00,6.4352290001e+01
1.1862784760e+00,6.5534973993e+01
1.1944597068e+00,6.6937287220e+01
1.2026409377e+00,6.8120306672e+01
1.2108221686e+00,6.9479328188e+01
1.2190033994e+00,7.0657474704e+01
1.2271846303e+00,7.1965724809e+01
1.2353658612e+00,7.3133636640e+01
1.2435470920e+00,7.4383661076e+01
1.2517283229e+00,7.5535875287e+01
1.2599095538e+00,7.6720313946e+01
1.2680907847e+00,7.7851322445e+01
1.2762720155e+00,7.8962980118e+01
1.2844532464e+00,8.0067288715e+01
1.2926344773e+00,8.1099206847e+01
1.3008157081e+00,8.2171396369e+01
1.3089969390e+00,8.3116924736e+01
1.3171781699e+00,8.4151713131e+01
1.3253594007e+00,8.5004580268e+01
1.3335406316e+00,8.5996884537e+01
1.3417218625e+00,8.6751265716e+01
1.3499030933e+00,8.7696262406e+01
1.3580843242e+00,8.8346843919e+01
1.3662655551e+00,8.9240026846e+01
1.3744467859e+00,8.9782065284e+01
1.3826280168e+00,9.0619299017e+01
1.3908092477e+00,9.1048674191e+01
1.3989904786e+00,9.1826241616e+01
1.4071717094e+00,9.2139501595e+01
1.4153529403e+00,9.2854143545e+01
1.4235341712e+00,9.3048540071e+01
1.4317154020e+00,9.3697484405e+01
1.4398966329e+00,9.3770996638e+01
1.4480778638e+00,9.4351973774e+01
1.4562590946e+00,9.4303318609e+01
1.4644403255e+00,9.4814562161e+01
1.4726215564e+00,9.4643192721e+01
1.4808027872e+00,9.5083435628e+01
1.4889840181e+00,9.4789545286e+01
1.4971652490e+00,9.5158071740e+01
1.5053464798e+00,9.4742679375e+01
1.5135277107e+00,9.5039652482e+01
1.5217089416e+00,9.4505021471e+01
1.5298901725e+00,9.4732609616e+01
1.5380714033e+00,9.4083681307e+01
1.5462526342e+00,9.4250484564e+01
1.5544338651e+00,9.3499118147e+01
1.5626150959e+00,9.3632140954e+01
1.5707963268e+00,9.2811222663e+01
1.5789775577e+00,9.2913706055e+01
1.5871587885e+00,9.2027955327e+01
1.5953400194e+00,9.2040688262e+01
1.6035212503e+00,9.0957084010e+01
1.6117024811e+00,9.0828322475e+01
1.6198837120e+00,8.9596266836e+01
1.6280649429e+00,8.9401809557e+01
1.6362461737e+00,8.8092097235e+01
1.6444274046e+00,8.7868803661e+01
1.6526086355e+00,8.6488578431e+01
1.6607898664e+00,8.6225774686e+01
1.6689710972e+00,8.4762701835e+01
1.6771523281e+00,8.4452731842e+01
1.6853335590e+00,8.2910505249e+01
1.6935147898e+00,8.2561016926e+01
1.7016960207e+00,8.0952294796e+01
1.7098772516e+00,8.0572805895e+01
1.7180584824e+00,7.8907388378e+01
1.7262397133e+00,7.8503345000e+01
1.7344209442e+00,7.6788223787e+01
1.7426021750e+00,7.6363817459e+01
1.7507834059e+00,7.4606309952e+01
1.7589646368e+00,7.4166364755e+01
1.7671458676e+00,7.2374386131e+01
1.7753270985e+00,7.1923744479e+01
1.7835083294e+00,7.0104956481e+01
1.7916895603e+00,6.9647876246e+01
1.7998707911e+00,6.7809481498e+01
1.8080520220e+00,6.7349702946e+01
1.8162332529e+00,6.5498586763e+01
1.8244144837e+00,6.5039468835e+01
1.8325957146e+00,6.3182220426e+01
1.8407769455e+00,6.2726735693e+01
1.8489581763e+00,6.0869589499e+01
1.8571394072e+00,6.0420307133e+01
1.8653206381e+00,5.8569114246e+01
1.8735018689e+00,5.8128223034e+01
1.8816830998e+00,5.6288446620e+01
1.8898643307e+00,5.5857787834e+01
1.8980455615e+00,5.4034497371e+01
1.9062267924e+00,5.3615592889e+01
1.9144080233e+00,5.1813457415e+01
1.9225892542e+00,5.1407537301e+01
1.9307704850e+00,4.9630822484e+01
1.9389517159e+00,4.9238853674e+01
1.9471329468e+00,4.7491422499e+01
1.9553141776e+00,4.7114136780e+01
1.9634954085e+00,4.5399452815e+01
1.9716766394e+00,4.5037373135e+01
1.9798578702e+00,4.3358506354e+01
1.9880391011e+00,4.3011971416e+01
1.9962203320e+00,4.1371606646e+01
2.0044015628e+00,4.1040793753e+01
2.0125827937e+00,3.9441241612e+01
2.0207640246e+00,3.9126187709e+01
2.0289452554e+00,3.7569397824e+01
2.0371264863e+00,3.7270018754e+01
2.0453077172e+00,3.5757595029e+01
2.0534889481e+00,3.5473703088e+01
2.0616701789e+00,3.4006920751e+01
2.0698514098e+00,3.3738240624e+01
2.0780326407e+00,3.2318064768e+01
2.0862138715e+00,3.2064247937e+01
2.0943951024e+00,3.0691353222e+01
2.1025763333e+00,3.0451990956e+01
2.1107575641e+00,2.9126782160e+01
2.1189387950e+00,2.8901417149e+01
2.1271200259e+00,2.7624050249e+01
2.1353012567e+00,2.7412186995e+01
2.1434824876e+00,2.6182590490e+01
2.1516637185e+00,2.5983704517e+01
2.1598449493e+00,2.4801600713e+01
2.1680261802e+00,2.4615146693e+01
2.1762074111e+00,2.3480072703e+01
2.1843886420e+00,2.3305491583e+01
2.1925698728e+00,2.2216819845e+01
2.2007511037e+00,2.2053545046e+01
2.2089323346e+00,2.1010503175e+01
2.2171135654e+00,2.0857965989e+01
2.2252947963e+00,1.9859655804e+01
2.2334760272e+00,1.9717290076e+01
2.2416572580e+00,1.8762705694e+01
2.2498384889e+00,1.8629951950e+01
2.2580197198e+00,1.7717996817e+01
2.2662009506e+00,1.7594306032e+01
2.2743821815e+00,1.6723808806e+01
2.2825634124e+00,1.6608646177e+01
2.2907446432e+00,1.5778375398e+01
2.2989258741e+00,1.5671225551e+01
2.3071071050e+00,1.4879904138e+01
2.3152883358e+00,1.4780279749e+01
2.3234695667e+00,1.4026613487e+01
2.3316507976e+00,1.3934055946e+01
2.3398320285e+00,1.3216666723e+01
2.3480132593e+00,1.3131404294e+01
2.3561944902e+00,1.2448888999e+01
2.3643757211e+00,1.2372211761e+01
2.3725569519e+00,1.1728227160e+01
2.3807381828e+00,1.1653193855e+01
2.3889194137e+00,1.1037351652e+01
2.3971006445e+00,1.0966599095e+01
2.4052818754e+00,1.0381125370e+01
2.4134631063e+00,1.0315961390e+01
2.4216443371e+00,9.7595155982e+00
2.4298255680e+00,9.6992035382e+00
2.4380067989e+00,9.1703037251e+00
2.4461880297e+00,9.1142534616e+00
2.4543692606e+00,8.6117723113e+00
2.4625504915e+00,8.5595721520e+00
2.4707317224e+00,8.0824210682e+00
2.4789129532e+00,8.0336535981e+00
2.4870941841e+00,7.5807489395e+00
2.4952754150e+00,7.5349927007e+00
2.5034566458e+00,7.1052835793e+00
2.5116378767e+00,7.0621291777e+00
2.5198191076e+00,6.6546032030e+00
2.5280003384e+00,6.6136563025e+00
2.5361815693e+00,6.2273414884e+00
2.5443628002e+00,6.1882250012e+00
2.5525440310e+00,5.8221926078e+00
2.5607252619e+00,5.7845490511e+00
2.5689064928e+00,5.4379159258e+00
2.5770877236e+00,5.4014090627e+00
2.5852689545e+00,5.0733393223e+00
2.5934501854e+00,5.0376551987e+00
2.6016314163e+00,4.7273614023e+00
2.6098126471e+00,4.6922090183e+00
2.6179938780e+00,4.3989528727e+00
2.6261751089e+00,4.3640646686e+00
2.6343563397e+00,4.0871572766e+00
2.6425375706e+00,4.0522895719e+00
2.6507188015e+00,3.7910912204e+00
2.6589000323e+00,3.7560246974e+00
2.6670812632e+00,3.5099441687e+00
2.6752624941e+00,3.4744844413e+00
2.6834437249e+00,3.2429778231e+00
2.6916249558e+00,3.2069560924e+00
2.6998061867e+00,2.9895250516e+00
2.7079874175e+00,2.9527988156e+00
2.7161686484e+00,2.7489883058e+00
2.7243498793e+00,2.7114420672e+00
2.7325311102e+00,2.5208374362e+00
2.7407123410e+00,2.4823833279e+00
2.7488935719e+00,2.3046068055e+00
2.7570748028e+00,2.2651850368e+00
2.7652560336e+00,2.0998915940e+00
2.7734372645e+00,2.0594705987e+00
2.7816184954e+00,1.9063431959e+00
2.7897997262e+00,1.8649193504e+00
2.7979809571e+00,1.7236636228e+00
2.8061621880e+00,1.6812603831e+00
2.8143434188e+00,1.5515988595e+00
2.8225246497e+00,1.5082651563e+00
2.8307058806e+00,1.3899311642e+00
2.8388871114e+00,1.3457388884e+00
2.8470683423e+00,1.2384703727e+00
2.8552495732e+00,1.1935107821e+00
2.8634308041e+00,1.0970443522e+00
2.8716120349e+00,1.0514232416e+00
2.8797932658e+00,9.6548886366e-01
2.8879744967e+00,9.1932035689e-01
2.8961557275e+00,8.4363722125e-01
2.9043369584e+00,7.9703607883e-01
2.9125181893e+00,7.3131028919e-01
2.9206994201e+00,6.8438266913e-01
2.9288806510e+00,6.2830751485e-01
2.9370618819e+00,5.8114018554e-01
2.9452431127e+00,5.3439985285e-01
2.9534243436e+00,4.8704793357e-01
2.9616055745e+00,4.4932556743e-01
2.9697868053e+00,4.0179896177e-01
2.9779680362e+00,3.7278997835e-01
2.9861492671e+00,3.2503876835e-01
2.9943304980e+00,3.0447020283e-01
3.0025117288e+00,2.5636937930e-01
3.0106929597e+00,2.4402580983e-01
3.0188741906e+00,1.9535986834e-01
3.0270554214e+00,1.9111603263e-01
3.0352366523e+00,1.4156426256e-01
3.0434178832e+00,1.4542396455e-01
3.0515991140e+00,9.4548234679e-02
3.0597803449e+00,1.0668858360e-01
3.0679615758e+00,5.3928884722e-02
3.0761428066e+00,7.4747823254e-02
3.0843240375e+00,1.9444061905e-02
3.0925052684e+00,4.9599457681e-02
3.1006864992e+00,-8.8932044586e-03
3.1088677301e+00,3.1470033190e-02
3.1170489610e+00,-3.0437000824e-02
3.1252301919e+00,2.0777762016e-02
3.1334114227e+00,-4.3310758539e-02
3.1415926536e+00,1.7970447208e-02
3.1415926536e+00,1.7970447208e-02
3.1497741731e+00,1.2142919153e-01
3.1579557294e+00,2.6611741012e-01
3.1661373275e+00,4.3716560469e-01
3.1743189732e+00,6.0047330298e-01
3.1825006729e+00,7.9749282553e-01
3.1906824341e+00,9.8981995177e-01
3.1988642651e+00,1.2082615924e+00
3.2070461754e+00,1.4287149470e+00
3.2152281758e+00,1.6662903459e+00
3.2234102788e+00,1.9102865782e+00
3.2315924983e+00,2.1644076349e+00
3.2397748501e+00,2.4275085464e+00
3.2479573525e+00,2.6953080872e+00
3.2561400259e+00,2.9735592757e+00
3.2643228937e+00,3.2522230372e+00
3.2725059824e+00,3.5421781476e+00
3.2806893222e+00,3.8291154049e+00
3.2888729474e+00,4.1277970861e+00
3.2970568970e+00,4.4206904340e+00
3.3052412152e+00,4.7255228115e+00
3.3134259524e+00,5.0223130669e+00
3.3216111659e+00,5.3310428526e+00
3.3297969205e+00,5.6298871177e+00
3.3379832903e+00,5.9405097986e+00
3.3461703592e+00,6.2397364814e+00
3.3543582226e+00,6.5504346572e+00
3.3625469890e+00,6.8485079443e+00
3.3707367816e+00,7.1576094352e+00
3.3789277406e+00,7.4531057098e+00
3.3871200250e+00,7.7590582358e+00
3.3953138158e+00,8.0506542600e+00
3.4035093184e+00,8.3520137153e+00
3.4117067665e+00,8.6384835420e+00
3.4199064255e+00,8.9339118044e+00
3.4281085967e+00,9.2141292096e+00
3.4363136228e+00,9.5023976814e+00
3.4445218929e+00,9.7753412627e+00
3.4527338492e+00,1.0055337017e+01
3.4609499940e+00,1.0320095815e+01
3.4691708977e+00,1.0590828101e+01
3.4773972083e+00,1.0846606352e+01
3.4856296616e+00,1.1107212112e+01
3.4938690932e+00,1.1353332464e+01
3.5021164519e+00,1.1603080196e+01
3.5103728147e+00,1.1838984632e+01
3.5186394043e+00,1.2077275290e+01
3.5269176080e+00,1.2302524084e+01
3.5352090001e+00,1.2528890273e+01
3.5435153662e+00,1.2743158947e+01
3.5518387316e+00,1.2957261642e+01
3.5601813921e+00,1.3160335985e+01
3.5685459497e+00,1.3361958957e+01
3.5769353523e+00,1.3553728177e+01
3.5853529378e+00,1.3742770076e+01
3.5938024842e+00,1.3923218021e+01
3.6022882647e+00,1.4099681990e+01
3.6108151099e+00,1.4268876142e+01
3.6193884762e+00,1.4432856464e+01
3.6280145215e+00,1.4590934183e+01
3.6367001888e+00,1.4742599313e+01
3.6454532975e+00,1.4889750572e+01
3.6542826430e+00,1.5029321675e+01
3.6631981039e+00,1.5165766414e+01
3.6722107579e+00,1.5293489090e+01
3.6813330029e+00,1.5419447961e+01
3.6905786855e+00,1.5535555631e+01
3.6999632320e+00,1.5651211364e+01
3.7095037797e+00,1.5755877719e+01
3.7192193058e+00,1.5861324269e+01
3.7291307470e+00,1.5954601014e+01
3.7392611028e+00,1.6049778213e+01
3.7496355146e+00,1.6131517683e+01
3.7602813084e+00,1.6216127501e+01
3.7712279881e+00,1.6285888601e+01
3.7825071631e+00,1.6359297412e+01
3.7941523909e+00,1.6416239402e+01
3.8061989154e+00,1.6477371785e+01
3.8186832769e+00,1.6520150462e+01
3.8316427717e+00,1.6567393490e+01
3.8451147401e+00,1.6594087064e+01
3.8591356641e+00,1.6625239660e+01
3.8737400652e+00,1.6633350433e+01
3.8889592010e+00,1.6645670516e+01
3.9048195769e+00,1.6632264788e+01
3.9213413059e+00,1.6622678279e+01
3.9385363749e+00,1.6584727920e+01
3.9564069003e+00,1.6550256946e+01
3.9749434789e+00,1.6485225046e+01
3.9941237642e+00,1.6423644737e+01
4.0139114068e+00,1.6330289764e+01
4.0342555013e+00,1.6240956543e+01
4.0550906613e+00,1.6120288773e+01
4.0763378132e+00,1.6005087291e+01
4.0979057436e+00,1.5861586515e+01
4.1196933725e+00,1.5726397426e+01
4.1415926536e+00,1.5571044772e+01
4.1624259869e+00,1.5427055710e+01
4.1832593203e+00,1.5269956754e+01
4.2040926536e+00,1.5112216609e+01
4.2249259869e+00,1.4942693961e+01
4.2457593203e+00,1.4773792537e+01
4.2665926536e+00,1.4594350333e+01
4.2874259869e+00,1.4416543672e+01
4.3082593203e+00,1.4229361172e+01
4.3290926536e+00,1.4044657191e+01
4.3499259869e+00,1.3851657752e+01
4.3707593203e+00,1.3661833675e+01
4.3915926536e+00,1.3464709573e+01
4.4124259869e+00,1.3271330527e+01
4.4332593203e+00,1.3071563941e+01
4.4540926536e+00,1.2876001643e+01
4.4749259869e+00,1.2674884408e+01
4.4957593203e+00,1.2478335105e+01
4.5165926536e+00,1.2276987273e+01
4.5374259869e+00,1.2080488634e+01
4.5582593203e+00,1.1879875755e+01
4.5790926536e+00,1.1684322634e+01
4.5999259869e+00,1.1485271741e+01
4.6207593203e+00,1.1291430763e+01
4.6415926536e+00,1.1094645074e+01
4.6624259869e+00,1.0903168086e+01
4.6832593203e+00,1.0709240470e+01
4.7040926536e+00,1.0520676880e+01
4.7249259869e+00,1.0330102151e+01
4.7457593203e+00,1.0144910209e+01
4.7665926536e+00,9.9580963022e+00
4.7874259869e+00,9.7766533878e+00
4.8082593203e+00,9.5939315049e+00
4.8290926536e+00,9.4165434732e+00
4.8499259869e+00,9.2381772513e+00
4.8707593203e+00,9.0650869043e+00
4.8915926536e+00,8.8912806947e+00
4.9124259869e+00,8.7226754392e+00
4.9332593203e+00,8.5535817557e+00
4.9540926536e+00,8.3896005078e+00
4.9749259869e+00,8.2253267138e+00
4.9957593203e+00,8.0660661085e+00
5.0165926536e+00,7.9066804069e+00
5.0374259869e+00,7.7522003693e+00
5.0582593203e+00,7.5977371534e+00
5.0790926536e+00,7.4480658841e+00
5.0999259869e+00,7.2985305069e+00
5.1207593203e+00,7.1536689326e+00
5.1415926536e+00,7.0090419472e+00
5.1624259869e+00,6.8689676831e+00
5.1832593203e+00,6.7292086031e+00
5.2040926536e+00,6.5938794727e+00
5.2249259869e+00,6.4589300980e+00
5.2457593203e+00,6.3282872502e+00
5.2665926536e+00,6.1980746008e+00
5.2874259869e+00,6.0720452631e+00
5.3082593203e+00,5.9464841595e+00
5.3290926536e+00,5.8249840632e+00
5.3499259869e+00,5.7039793884e+00
5.3707593203e+00,5.5869148969e+00
5.3915926536e+00,5.4703635714e+00
5.4124259869e+00,5.3576335415e+00
5.4332593203e+00,5.2454262395e+00
5.4540926536e+00,5.1369236393e+00
5.4749259869e+00,5.0289462652e+00
5.4957593203e+00,4.9245595715e+00
5.5165926536e+00,4.8206945136e+00
5.5374259869e+00,4.7203088955e+00
5.5582593203e+00,4.6204360502e+00
5.5790926536e+00,4.5239343414e+00
5.5999259869e+00,4.4279318783e+00
5.6207593203e+00,4.3351953002e+00
5.6415926536e+00,4.2429400707e+00
5.6624259869e+00,4.1538486265e+00
5.6832593203e+00,4.0652160077e+00
5.7040926536e+00,3.9796483298e+00
5.7249259869e+00,3.8945110132e+00
5.7457593203e+00,3.8123432059e+00
5.7665926536e+00,3.7305678948e+00
5.7874259869e+00,3.6516703493e+00
5.8082593203e+00,3.5731100955e+00
5.8290926536e+00,3.4973400460e+00
5.8499259869e+00,3.4218172884e+00
5.8707593203e+00,3.3490021569e+00
5.8915926536e+00,3.2762715496e+00
5.9124259869e+00,3.2061720566e+00
5.9332593203e+00,3.1358388578e+00
5.9540926536e+00,3.0680669617e+00
5.9749259869e+00,2.9994064215e+00
5.9957593203e+00,2.9332423187e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T4_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-9.7957319219e-03
8.1812309476e-03,2.3626392987e-02
1.6362461816e-02,-1.1644907557e-02
2.4543692684e-02,1.8467868948e-02
3.2724923551e-02,-1.7750793003e-02
4.0906154419e-02,8.8367391186e-03
4.9087385287e-02,-2.7677379583e-02
5.7268616155e-02,-4.7711468713e-03
6.5449847023e-02,-4.1182628274e-02
7.3631077891e-02,-2.1928051587e-02
8.1812308759e-02,-5.7959929795e-02
8.9993539627e-02,-4.2208354013e-02
9.8174770495e-02,-7.7607522164e-02
1.0635600136e-01,-6.5139132244e-02
1.1453723223e-01,-9.9618750360e-02
1.2271846310e-01,-9.0169863426e-02
1.3089969397e-01,-1.2338310804e-01
1.3908092483e-01,-1.1666180173e-01
1.4726215570e-01,-1.4818931603e-01
1.5544338657e-01,-1.4388385459e-01
1.6362461744e-01,-1.7322813562e-01
1.7180584831e-01,-1.7101114190e-01
1.7998707917e-01,-1.9759432316e-01
1.8816831004e-01,-1.9712440988e-01
1.9634954091e-01,-2.2028788354e-01
2.0453077178e-01,-2.2120965579e-01
2.1271200265e-01,-2.4021484148e-01
2.2089323351e-01,-2.4215781244e-01
2.2907446438e-01,-2.5618768195e-01
2.3725569525e-01,-2.5876447833e-01
2.4543692612e-01,-2.6692555693e-01
2.5361815699e-01,-2.6972967297e-01
2.6179938785e-01,-2.7105433123e-01
2.6998061872e-01,-2.7365754834e-01
2.7816184959e-01,-2.6710654906e-01
2.8634308046e-01,-2.6905596283e-01
2.9452431133e-01,-2.5352142522e-01
3.0270554219e-01,-2.5433592146e-01
3.1088677306e-01,-2.2864490090e-01
3.1906800393e-01,-2.2781107650e-01
3.2724923480e-01,-1.9072962769e-01
3.3543046567e-01,-1.8769747206e-01
3.4361169653e-01,-1.3793469668e-01
3.5179292740e-01,-1.3211348251e-01
3.5997415827e-01,-6.8325123723e-02
3.6815538914e-01,-5.9079802293e-02
3.7633662000e-01,2.0128744153e-02
3.8451785087e-01,3.3480566148e-02
3.9269908174e-01,1.2955174722e-01
4.0088031261e-01,1.4774229681e-01
4.0906154348e-01,2.6216425765e-01
4.1724277434e-01,2.8597763156e-01
4.2542400521e-01,4.2028227205e-01
4.3360523608e-01,4.5055609377e-01
4.4178646695e-01,6.0631717067e-01
4.4996769782e-01,6.4394392369e-01
4.5814892868e-01,8.2277505064e-01
4.6633015955e-01,8.6870312182e-01
4.7451139042e-01,1.0722555275e+00
4.8269262129e-01,1.1274899738e+00
4.9087385215e-01,1.3574498865e+00
4.9905508302e-01,1.4230529199e+00
5.0723631389e-01,1.6811384517e+00
5.1541754476e-01,1.7582296206e+00
5.2359877563e-01,2.0461870291e+00
5.3178000649e-01,2.1359430610e+00
5.3996123736e-01,2.4555422748e+00
5.4814246823e-01,2.5591965319e+00
5.5632369910e-01,2.9122258233e+00
5.6450492997e-01,3.0310673195e+00
5.7268616083e-01,3.4193270167e+00
5.8086739170e-01,3.5546989157e+00
5.8904862257e-01,3.9799940536e+00
5.9722985344e-01,4.1332915912e+00
6.0541108431e-01,4.5974234106e+00
6.1359231517e-01,4.7700911519e+00
6.2177354604e-01,5.2748473860e+00
6.2995477691e-01,5.4683757393e+00
6.3813600778e-01,6.0155195657e+00
6.4631723864e-01,6.2314404276e+00
6.5449846951e-01,6.8226980634e+00
6.6267970038e-01,7.0625794710e+00
6.7086093125e-01,7.6996261928e+00
6.7904216212e-01,7.9650656050e+00
6.8722339298e-01,8.6495096330e+00
6.9540462385e-01,8.9421249945e+00
7.0358585472e-01,9.6754872935e+00
7.1176708559e-01,9.9969036044e+00
7.1994831645e-01,1.0780587735e+01
7.2812954732e-01,1.1132413689e+01
7.3631077819e-01,1.1967646858e+01
7.4449200906e-01,1.2351424152e+01
7.5267323993e-01,1.3239187165e+01
7.6085447079e-01,1.3656384009e+01
7.6903570166e-01,1.4598477144e+01
7.7721693253e-01,1.5052600143e+01
7.8539816340e-01,1.6055648036e+01
7.9357939427e-01,1.6550168861e+01
8.0176062513e-01,1.7614089333e+01
8.0994185600e-01,1.8152353827e+01
8.1812308687e-01,1.9268732303e+01
8.2630431774e-01,1.9843341161e+01
8.3448554861e-01,2.1010377035e+01
8.4266677948e-01,2.1625441054e+01
8.5084801035e-01,2.2848203782e+01
8.5902924122e-01,2.3506815302e+01
8.6721047208e-01,2.4785693632e+01
8.7539170295e-01,2.5488329670e+01
8.8357293382e-01,2.6821423649e+01
8.9175416469e-01,2.7568351183e+01
8.9993539556e-01,2.8954129947e+01
9.0811662643e-01,2.9745931030e+01
9.1629785730e-01,3.1182943979e+01
9.2447908816e-01,3.2019981919e+01
9.3266031903e-01,3.3506219978e+01
9.4084154990e-01,3.4388441880e+01
9.4902278077e-01,3.5921326579e+01
9.5720401164e-01,3.6848340271e+01
9.6538524251e-01,3.8424847783e+01
9.7356647338e-01,3.9395943387e+01
9.8174770425e-01,4.1012599250e+01
9.8992893511e-01,4.2026704468e+01
9.9811016598e-01,4.3679542572e+01
1.0062913969e+00,4.4735189777e+01
1.0144726277e+00,4.6419744236e+01
1.0226538586e+00,4.7515057652e+01
1.0308350895e+00,4.9226370510e+01
1.0390163203e+00,5.0359055844e+01
1.0471975512e+00,5.2091684112e+01
1.0553787821e+00,5.3259018545e+01
1.0635600129e+00,5.5007044349e+01
1.0717412438e+00,5.6205871811e+01
1.0799224747e+00,5.7962920289e+01
1.0881037055e+00,5.9189653427e+01
1.0962849364e+00,6.0948918046e+01
1.1044661673e+00,6.2199546316e+01
1.1126473981e+00,6.3953820767e+01
1.1208286290e+00,6.5223924793e+01
1.1290098599e+00,6.6965641655e+01
1.1371910908e+00,6.8250414399e+01
1.1453723216e+00,6.9971690827e+01
1.1535535525e+00,7.1265965809e+01
1.1617347834e+00,7.2958656035e+01
1.1699160142e+00,7.4256942555e+01
1.1780972451e+00,7.5912696821e+01
1.1862784760e+00,7.7209222046e+01
1.1944597068e+00,7.8819551496e+01
1.2026409377e+00,8.0108309134e+01
1.2108221686e+00,8.1664656071e+01
1.2190033994e+00,8.2939461175e+01
1.2271846303e+00,8.4433273895e+01
1.2353658612e+00,8.5687823173e+01
1.2435470920e+00,8.7110634457e+01
1.2517283229e+00,8.8338571283e+01
1.2599095538e+00,8.9682079498e+01
1.2680907847e+00,9.0877062666e+01
1.2762720155e+00,9.2133214304e+01
1.2844532464e+00,9.3288989422e+01
1.2926344773e+00,9.4450061821e+01
1.3008157081e+00,9.5560534099e+01
1.3089969390e+00,9.6619216978e+01
1.3171781699e+00,9.7678524057e+01
1.3253594007e+00,9.8627998479e+01
1.3335406316e+00,9.9630581816e+01
1.3417218625e+00,1.0046459511e+02
1.3499030933e+00,1.0140526835e+02
1.3580843242e+00,1.0211820345e+02
1.3662655551e+00,1.0299221605e+02
1.3744467859e+00,1.0357915369e+02
1.3826280168e+00,1.0438224781e+02
1.3908092477e+00,1.0483901971e+02
1.3989904786e+00,1.0556747800e+02
1.4071717094e+00,1.0589070899e+02
1.4153529403e+00,1.0654139049e+02
1.4235341712e+00,1.0672852718e+02
1.4317154020e+00,1.0729888788e+02
1.4398966329e+00,1.0734821169e+02
1.4480778638e+00,1.0783630785e+02
1.4562590946e+00,1.0774693289e+02
1.4644403255e+00,1.0815141300e+02
1.4726215564e+00,1.0792328036e+02
1.4808027872e+00,1.0824340023e+02
1.4889840181e+00,1.0787731589e+02
1.4971652490e+00,1.0811309988e+02
1.5053464798e+00,1.0761096358e+02
1.5135277107e+00,1.0776385328e+02
1.5217089416e+00,1.0712946176e+02
1.5298901725e+00,1.0720409326e+02
1.5380714033e+00,1.0644535907e+02
1.5462526342e+00,1.0645550886e+02
1.5544338651e+00,1.0558958435e+02
1.5626150959e+00,1.0556838248e+02
1.5707963268e+00,1.0463859228e+02
1.5789775577e+00,1.0458892444e+02
1.5871587885e+00,1.0358212896e+02
1.5953400194e+00,1.0341802806e+02
1.6035212503e+00,1.0217102100e+02
1.6117024811e+00,1.0182802915e+02
1.6198837120e+00,1.0040783366e+02
1.6280649429e+00,9.9992869731e+01
1.6362461737e+00,9.8499153672e+01
1.6444274046e+00,9.8065634092e+01
1.6526086355e+00,9.6506940285e+01
1.6607898664e+00,9.6035856482e+01
1.6689710972e+00,9.4388762540e+01
1.6771523281e+00,9.3864387866e+01
1.6853335590e+00,9.2130372105e+01
1.6935147898e+00,9.1562967129e+01
1.7016960207e+00,8.9759605458e+01
1.7098772516e+00,8.9163602773e+01
1.7180584824e+00,8.7303710734e+01
1.7262397133e+00,8.6685946865e+01
1.7344209442e+00,8.4776606334e+01
1.7426021750e+00,8.4141231650e+01
1.7507834059e+00,8.2189993198e+01
1.7589646368e+00,8.1542728188e+01
1.7671458676e+00,7.9558653813e+01
1.7753270985e+00,7.8905748125e+01
1.7835083294e+00,7.6897625706e+01
1.7916895603e+00,7.6244392214e+01
1.7998707911e+00,7.4220163077e+01
1.8080520220e+00,7.3571058581e+01
1.8162332529e+00,7.1538195776e+01
1.8244144837e+00,7.0897202775e+01
1.8325957146e+00,6.8862856544e+01
1.8407769455e+00,6.8233488041e+01
1.8489581763e+00,6.6204372498e+01
1.8571394072e+00,6.5589588328e+01
1.8653206381e+00,6.3571921809e+01
1.8735018689e+00,6.2974152230e+01
1.8816830998e+00,6.0973673566e+01
1.8898643307e+00,6.0394881547e+01
1.8980455615e+00,5.8416862833e+01
1.9062267924e+00,5.7858588789e+01
1.9144080233e+00,5.5907834738e+01
1.9225892542e+00,5.5371235049e+01
1.9307704850e+00,5.3452086408e+01
1.9389517159e+00,5.2937976699e+01
1.9471329468e+00,5.1054319693e+01
1.9553141776e+00,5.0563218563e+01
1.9634954085e+00,4.8718496122e+01
1.9716766394e+00,4.8250665453e+01
1.9798578702e+00,4.6447889537e+01
1.9880391011e+00,4.6003371360e+01
1.9962203320e+00,4.4245137097e+01
2.0044015628e+00,4.3823787335e+01
2.0125827937e+00,4.2112289011e+01
2.0207640246e+00,4.1713807867e+01
2.0289452554e+00,4.0050856484e+01
2.0371264863e+00,3.9674815448e+01
2.0453077172e+00,3.8061857695e+01
2.0534889481e+00,3.7707723349e+01
2.0616701789e+00,3.6145861846e+01
2.0698514098e+00,3.5813016722e+01
2.0780326407e+00,3.4303031325e+01
2.0862138715e+00,3.3990792085e+01
2.0943951024e+00,3.2533162011e+01
2.1025763333e+00,3.2240795200e+01
2.1107575641e+00,3.0835721711e+01
2.1189387950e+00,3.0562457349e+01
2.1271200259e+00,2.9209886746e+01
2.1353012567e+00,2.8954930008e+01
2.1434824876e+00,2.7654576663e+01
2.1516637185e+00,2.7417117867e+01
2.1598449493e+00,2.6168487058e+01
2.1680261802e+00,2.5947710171e+01
2.1762074111e+00,2.4750120488e+01
2.1843886420e+00,2.4545210335e+01
2.1925698728e+00,2.3397815462e+01
2.2007511037e+00,2.3207963807e+01
2.2089323346e+00,2.2109773511e+01
2.2171135654e+00,2.1934184179e+01
2.2252947963e+00,2.0884084339e+01
2.2334760272e+00,2.0721977550e+01
2.2416572580e+00,1.9718749106e+01
2.2498384889e+00,1.9569365191e+01
2.2580197198e+00,1.8611701848e+01
2.2662009506e+00,1.8474304619e+01
2.2743821815e+00,1.7560829162e+01
2.2825634124e+00,1.7434709393e+01
2.2907446432e+00,1.6563988399e+01
2.2989258741e+00,1.6448469212e+01
2.3071071050e+00,1.5619027774e+01
2.3152883358e+00,1.5513471604e+01
2.3234695667e+00,1.4723821229e+01
2.3316507976e+00,1.4627629858e+01
2.3398320285e+00,1.3876205189e+01
2.3480132593e+00,1.3789686596e+01
2.3561944902e+00,1.3074497927e+01
2.3643757211e+00,1.2999477879e+01
2.3725569519e+00,1.2325160108e+01
2.3807381828e+00,1.2253388188e+01
2.3889194137e+00,1.1608051054e+01
2.3971006445e+00,1.1541644669e+01
2.4052818754e+00,1.0927746969e+01
2.4134631063e+00,1.0868471072e+01
2.4216443371e+00,1.0284719842e+01
2.4298255680e+00,1.0231805198e+01
2.4380067989e+00,9.6764570091e+00
2.4461880297e+00,9.6291482804e+00
2.4543692606e+00,9.1009125261e+00
2.4625504915e+00,9.0587226758e+00
2.4707317224e+00,8.5563932353e+00
2.4789129532e+00,8.5188384615e+00
2.4870941841e+00,8.0412047673e+00
2.4952754150e+00,8.0077805752e+00
2.5034566458e+00,7.5536666659e+00
2.5116378767e+00,7.5238750246e+00
2.5198191076e+00,7.0921514716e+00
2.5280003384e+00,7.0655066715e+00
2.5361815693e+00,6.6550916238e+00
2.5443628002e+00,6.6311221823e+00
2.5525440310e+00,6.2409843221e+00
2.5607252619e+00,6.2192359980e+00
2.5689064928e+00,5.8483975521e+00
2.5770877236e+00,5.8284356963e+00
2.5852689545e+00,5.4759746549e+00
2.5934501854e+00,5.4573856542e+00
2.6016314163e+00,5.1224374698e+00
2.6098126471e+00,5.1048296285e+00
2.6179938780e+00,4.7865885126e+00
2.6261751089e+00,4.7695926251e+00
2.6343563397e+00,4.4673124619e+00
2.6425375706e+00,4.4505822818e+00
2.6507188015e+00,4.1635771670e+00
2.6589000323e+00,4.1467899436e+00
2.6670812632e+00,3.8744343337e+00
2.6752624941e+00,3.8572915387e+00
2.6834437249e+00,3.5990199786e+00
2.6916249558e+00,3.5812482928e+00
2.6998061867e+00,3.3365546692e+00
2.7079874175e+00,3.3179072619e+00
2.7161686484e+00,3.0863435160e+00
2.7243498793e+00,3.0666016099e+00
2.7325311102e+00,2.8477758319e+00
2.7407123410e+00,2.8267505132e+00
2.7488935719e+00,2.6203243305e+00
2.7570748028e+00,2.5978585334e+00
2.7652560336e+00,2.4035436998e+00
2.7734372645e+00,2.3795142546e+00
2.7816184954e+00,2.1970683524e+00
2.7897997262e+00,2.1713879499e+00
2.7979809571e+00,2.0006091267e+00
2.8061621880e+00,1.9732280023e+00
2.8143434188e+00,1.8139486952e+00
2.8225246497e+00,1.7848557856e+00
2.8307058806e+00,1.6369354311e+00
2.8388871114e+00,1.6061586986e+00
2.8470683423e+00,1.4694755049e+00
2.8552495732e+00,1.4370810606e+00
2.8634308041e+00,1.3115230266e+00
2.8716120349e+00,1.2776126176e+00
2.8797932658e+00,1.1630681417e+00
2.8879744967e+00,1.1277744945e+00
2.8961557275e+00,1.0241231253e+00
2.9043369584e+00,9.8760256295e-01
2.9125181893e+00,8.9470672532e-01
2.9206994201e+00,8.5712838803e-01
2.9288806510e+00,7.7482727863e-01
2.9370618819e+00,7.3635818424e-01
2.9452431127e+00,6.6446548845e-01
2.9534243436e+00,6.2525055113e-01
2.9616055745e+00,5.6355819934e-01
2.9697868053e+00,5.2369417697e-01
2.9779680362e+00,4.7198504161e-01
2.9861492671e+00,4.3148716581e-01
2.9943304980e+00,3.8956040255e-01
3.0025117288e+00,3.4832007676e-01
3.0106929597e+00,3.1603372199e-01
3.0188741906e+00,2.7376493359e-01
3.0270554214e+00,2.5110136509e-01
3.0352366523e+00,2.0727182543e-01
3.0434178832e+00,1.9443285852e-01
3.0515991140e+00,1.4817206100e-01
3.0597803449e+00,1.4571300352e-01
3.0679615758e+00,9.5679711349e-02
3.0761428066e+00,1.0470435871e-01
3.0843240375e+00,4.8871167376e-02
3.0925052684e+00,7.1374021130e-02
3.1006864992e+00,6.6625181288e-03
3.1088677301e+00,4.6291263604e-02
3.1170489610e+00,-3.1584935589e-02
3.1252301919e+00,3.1617185523e-02
3.1334114227e+00,-6.0976484261e-02
3.1415926536e+00,2.9671991526e-02
3.1415926536e+00,2.9671991526e-02
3.1497741731e+00,2.2706412589e-01
3.1579557294e+00,5.1094844051e-01
3.1661373275e+00,8.6917280554e-01
3.1743189732e+00,1.2588016556e+00
3.1825006729e+00,1.7025698741e+00
3.1906824341e+00,2.1990090117e+00
3.1988642651e+00,2.7125324707e+00
3.2070461754e+00,3.2859155073e+00
3.2152281758e+00,3.8522976581e+00
3.2234102788e+00,4.4783658878e+00
3.2315924983e+00,5.0815205977e+00
3.2397748501e+00,5.7414037137e+00
3.2479573525e+00,6.3681869762e+00
3.2561400259e+00,7.0477201658e+00
3.2643228937e+00,7.6880890637e+00
3.2725059824e+00,8.3768506582e+00
3.2806893222e+00,9.0232798362e+00
3.2888729474e+00,9.7135058971e+00
3.2970568970e+00,1.0360280132e+01
3.3052412152e+00,1.1046015968e+01
3.3134259524e+00,1.1688624231e+01
3.3216111659e+00,1.2365086977e+01
3.3297969205e+00,1.2999792532e+01
3.3379832903e+00,1.3662956274e+01
3.3461703592e+00,1.4286531675e+01
3.3543582226e+00,1.4932888583e+01
3.3625469890e+00,1.5542474768e+01
3.3707367816e+00,1.6168917280e+01
3.3789277406e+00,1.6761962273e+01
3.3871200250e+00,1.7365737896e+01
3.3953138158e+00,1.7939979511e+01
3.4035093184e+00,1.8518682869e+01
3.4117067665e+00,1.9072150999e+01
3.4199064255e+00,1.9623730194e+01
3.4281085967e+00,2.0154753983e+01
3.4363136228e+00,2.0677518127e+01
3.4445218929e+00,2.1184730353e+01
3.4527338492e+00,2.1677351844e+01
3.4609499940e+00,2.2159687348e+01
3.4691708977e+00,2.2621196593e+01
3.4773972083e+00,2.3077884203e+01
3.4856296616e+00,2.3507656799e+01
3.4938690932e+00,2.3938205489e+01
3.5021164519e+00,2.4335942940e+01
3.5103728147e+00,2.4740123481e+01
3.5186394043e+00,2.5105828904e+01
3.5269176080e+00,2.5483652304e+01
3.5352090001e+00,2.5817602479e+01
3.5435153662e+00,2.6169296313e+01
3.5518387316e+00,2.6472011182e+01
3.5601813921e+00,2.6797994582e+01
3.5685459497e+00,2.7070204882e+01
3.5769353523e+00,2.7371062559e+01
3.5853529378e+00,2.7613675831e+01
3.5938024842e+00,2.7890131221e+01
3.6022882647e+00,2.8104196202e+01
3.6108151099e+00,2.8357083390e+01
3.6193884762e+00,2.8543752394e+01
3.6280145215e+00,2.8773985322e+01
3.6367001888e+00,2.8934472277e+01
3.6454532975e+00,2.9143010307e+01
3.6542826430e+00,2.9278543805e+01
3.6631981039e+00,2.9466352376e+01
3.6722107579e+00,2.9578123272e+01
3.6813330029e+00,2.9746125470e+01
3.6905786855e+00,2.9835223772e+01
3.6999632320e+00,2.9984238108e+01
3.7095037797e+00,3.0051571755e+01
3.7192193058e+00,3.0182240470e+01
3.7291307470e+00,3.0228450039e+01
3.7392611028e+00,3.0341137606e+01
3.7496355146e+00,3.0366444677e+01
3.7602813084e+00,3.0461116914e+01
3.7712279881e+00,3.0465254428e+01
3.7825071631e+00,3.0541335782e+01
3.7941523909e+00,3.0523383772e+01
3.8061989154e+00,3.0579610758e+01
3.8186832769e+00,3.0537874013e+01
3.8316427717e+00,3.0572169973e+01
3.8451147401e+00,3.0504128639e+01
3.8591356641e+00,3.0513545929e+01
3.8737400652e+00,3.0415930473e+01
3.8889592010e+00,3.0396740763e+01
3.9048195769e+00,3.0265826782e+01
3.9213413059e+00,3.0213860303e+01
3.9385363749e+00,3.0046084811e+01
3.9564069003e+00,2.9957410734e+01
3.9749434789e+00,2.9750379670e+01
3.9941237642e+00,2.9622378048e+01
4.0139114068e+00,2.9376298227e+01
4.0342555013e+00,2.9209137383e+01
4.0550906613e+00,2.8928797639e+01
4.0763378132e+00,2.8727562810e+01
4.0979057436e+00,2.8425812868e+01
4.1196933725e+00,2.8205102420e+01
4.1415926536e+00,2.7913835735e+01
4.1624259869e+00,2.7685934598e+01
4.1832593203e+00,2.7410746909e+01
4.2040926536e+00,2.7161343907e+01
4.2249259869e+00,2.6868803324e+01
4.2457593203e+00,2.6602310337e+01
4.2665926536e+00,2.6296309218e+01
4.2874259869e+00,2.6016040762e+01
4.3082593203e+00,2.5699649585e+01
4.3290926536e+00,2.5408528818e+01
4.3499259869e+00,2.5084436760e+01
4.3707593203e+00,2.4785051476e+01
4.3915926536e+00,2.4455621215e+01
4.4124259869e+00,2.4150253676e+01
4.4332593203e+00,2.3817551687e+01
4.4540926536e+00,2.3508206617e+01
4.4749259869e+00,2.3174031777e+01
4.4957593203e+00,2.2862463039e+01
4.5165926536e+00,2.2528373785e+01
4.5374259869e+00,2.2216109311e+01
4.5582593203e+00,2.1883448866e+01
4.5790926536e+00,2.1571813673e+01
4.5999259869e+00,2.1241733153e+01
4.6207593203e+00,2.0931870433e+01
4.6415926536e+00,2.0605349888e+01
4.6624259869e+00,2.0298240257e+01
4.6832593203e+00,1.9976107746e+01
4.7040926536e+00,1.9672586759e+01
4.7249259869e+00,1.9355535601e+01
4.7457593203e+00,1.9056309654e+01
4.7665926536e+00,1.8744913999e+01
4.7874259869e+00,1.8450574739e+01
4.8082593203e+00,1.8145303590e+01
4.8290926536e+00,1.7856340949e+01
4.8499259869e+00,1.7557570778e+01
4.8707593203e+00,1.7274384747e+01
4.8915926536e+00,1.6982410814e+01
4.9124259869e+00,1.6705322058e+01
4.9332593203e+00,1.6420368560e+01
4.9540926536e+00,1.6149627971e+01
4.9749259869e+00,1.5871857124e+01
4.9957593203e+00,1.5607654402e+01
5.0165926536e+00,1.5337174549e+01
5.0374259869e+00,1.5079645905e+01
5.0582593203e+00,1.4816518747e+01
5.0790926536e+00,1.4565753796e+01
5.0999259869e+00,1.4310000820e+01
5.1207593203e+00,1.4066048740e+01
5.1415926536e+00,1.3817656940e+01
5.1624259869e+00,1.3580531964e+01
5.1832593203e+00,1.3339458897e+01
5.2040926536e+00,1.3109145204e+01
5.2249259869e+00,1.2875323469e+01
5.2457593203e+00,1.2651779525e+01
5.2665926536e+00,1.2425120708e+01
5.2874259869e+00,1.2208283112e+01
5.3082593203e+00,1.1988681258e+01
5.3290926536e+00,1.1778468138e+01
5.3499259869e+00,1.1565802787e+01
5.3707593203e+00,1.1362116790e+01
5.3915926536e+00,1.1156255621e+01
5.4124259869e+00,1.0958986519e+01
5.4332593203e+00,1.0759787622e+01
5.4540926536e+00,1.0568814580e+01
5.4749259869e+00,1.0376128356e+01
5.4957593203e+00,1.0191321835e+01
5.5165926536e+00,1.0004992501e+01
5.5374259869e+00,9.8262157820e+00
5.5582593203e+00,9.6460823603e+00
5.5790926536e+00,9.4731925861e+00
5.5999259869e+00,9.2990891225e+00
5.6207593203e+00,9.1319376029e+00
5.6415926536e+00,8.9636920453e+00
5.6624259869e+00,8.8021232912e+00
5.6832593203e+00,8.6395538058e+00
5.7040926536e+00,8.4834021300e+00
5.7249259869e+00,8.3263082796e+00
5.7457593203e+00,8.1753894911e+00
5.7665926536e+00,8.0235328067e+00
5.7874259869e+00,7.8776257105e+00
5.8082593203e+00,7.7306880176e+00
5.8290926536e+00,7.5894943475e+00
5.8499259869e+00,7.4469888629e+00
5.8707593203e+00,7.3100469300e+00
5.8915926536e+00,7.1711280156e+00
5.9124259869e+00,7.0376258200e+00
5.9332593203e+00,6.9006792309e+00
5.9540926536e+00,6.7690474227e+00
5.9749259869e+00,6.6308029922e+00
5.9957593203e+00,6.4978300925e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi0.3000.csv <==
s,txx
0.0000000000e+00,-4.5816441599e-03
4.0906155136e-03,1.2005081206e-02
8.1812309476e-03,-4.9724406108e-03
1.2271846382e-02,1.0935345540e-02
1.6362461816e-02,-6.4405953469e-03
2.0453077250e-02,8.8588005177e-03
2.4543692684e-02,-8.8916530942e-03
2.8634308117e-02,5.7853058727e-03
3.2724923551e-02,-1.2310886433e-02
3.6815538985e-02,1.7250595649e-03
4.0906154419e-02,-1.6687520212e-02
4.4996769853e-02,-3.3088044551e-03
4.9087385287e-02,-2.2009627584e-02
5.3178000721e-02,-9.3010490404e-03
5.7268616155e-02,-2.8263128683e-02
6.1359231589e-02,-1.6234133794e-02
6.5449847023e-02,-3.5431543262e-02
6.9540462457e-02,-2.4088248904e-02
7.3631077891e-02,-4.3495916638e-02
7.7721693325e-02,-3.2841365397e-02
8.1812308759e-02,-5.2434789998e-02
8.5902924193e-02,-4.2469230883e-02
8.9993539627e-02,-6.2224185691e-02
9.4084155061e-02,-5.2945350262e-02
9.8174770495e-02,-7.2837601076e-02
1.0226538593e-01,-6.4240962570e-02
1.0635600136e-01,-8.4246010073e-02
1.1044661680e-01,-7.6325016176e-02
1.1453723223e-01,-9.6417868219e-02
1.1862784767e-01,-8.9164144406e-02
1.2271846310e-01,-1.0931911797e-01
1.2680907853e-01,-1.0272264303e-01
1.3089969397e-01,-1.2291319383e-01
1.3499030940e-01,-1.1696245035e-01
1.3908092483e-01,-1.3716102794e-01
1.4317154027e-01,-1.3184313025e-01
1.4726215570e-01,-1.5202105622e-01
1.5135277114e-01,-1.4732185820e-01
1.5544338657e-01,-1.6744922525e-01
1.5953400200e-01,-1.6335341010e-01
1.6362461744e-01,-1.8339899941e-01
1.6771523287e-01,-1.7989015366e-01
1.7180584831e-01,-1.9982136827e-01
1.7589646374e-01,-1.9688204190e-01
1.7998707917e-01,-2.1666485374e-01
1.8407769461e-01,-2.1427660857e-01
1.8816831004e-01,-2.3387551706e-01
1.9225892548e-01,-2.3201896504e-01
1.9634954091e-01,-2.5139696517e-01
2.0044015634e-01,-2.5005179826e-01
2.0453077178e-01,-2.6917035655e-01
2.0862138721e-01,-2.6831536963e-01
2.1271200265e-01,-2.8713440635e-01
2.1680261808e-01,-2.8674751440e-01
2.2089323351e-01,-3.0522539062e-01
2.2498384895e-01,-3.0528364126e-01
2.2907446438e-01,-3.2337714975e-01
2.3316507982e-01,-3.2385673204e-01
2.3725569525e-01,-3.4152109089e-01
2.4134631068e-01,-3.4239734119e-01
2.4543692612e-01,-3.5958618932e-01
2.4952754155e-01,-3.6083359485e-01
2.5361815699e-01,-3.7749898890e-01
2.5770877242e-01,-3.7909118947e-01
2.6179938785e-01,-3.9518360125e-01
2.6589000329e-01,-3.9709338960e-01
2.6998061872e-01,-4.1256170399e-01
2.7407123416e-01,-4.1476102501e-01
2.7816184959e-01,-4.2955253767e-01
2.8225246502e-01,-4.3201248686e-01
2.8634308046e-01,-4.4607290166e-01
2.9043369589e-01,-4.4876372281e-01
2.9452431133e-01,-4.6203714889e-01
2.9861492676e-01,-4.6492823121e-01
3.0270554219e-01,-4.7735717939e-01
3.0679615763e-01,-4.8041705411e-01
3.1088677306e-01,-4.9194243275e-01
3.1497738850e-01,-4.9513876920e-01
3.1906800393e-01,-5.0569987955e-01
3.2315861936e-01,-5.0899948057e-01
3.2724923480e-01,-5.1853401166e-01
3.3133985023e-01,-5.2190280837e-01
3.3543046567e-01,-5.3034683173e-01
3.3952108110e-01,-5.3374987743e-01
3.4361169653e-01,-5.4103784170e-01
3.4770231197e-01,-5.4443930466e-01
3.5179292740e-01,-5.5050403061e-01
3.5588354283e-01,-5.5386718562e-01
3.5997415827e-01,-5.5863986183e-01
3.6406477370e-01,-5.6192707998e-01
3.6815538914e-01,-5.6533725970e-01
3.7224600457e-01,-5.6850999625e-01
3.7633662000e-01,-5.7048559599e-01
3.8042723544e-01,-5.7350437572e-01
3.8451785087e-01,-5.7397167617e-01
3.8860846631e-01,-5.7679607586e-01
3.9269908174e-01,-5.7567972573e-01
3.9678969717e-01,-5.7826835331e-01
4.0088031261e-01,-5.7549137686e-01
4.0497092804e-01,-5.7780184672e-01
4.0906154348e-01,-5.7328565552e-01
4.1315215891e-01,-5.7527455971e-01
4.1724277434e-01,-5.6893896924e-01
4.2133338978e-01,-5.7056184425e-01
4.2542400521e-01,-5.6232509582e-01
4.2951462065e-01,-5.6353638484e-01
4.3360523608e-01,-5.5331517307e-01
4.3769585151e-01,-5.5406818384e-01
4.4178646695e-01,-5.4177768983e-01
4.4587708238e-01,-5.4202454842e-01
4.4996769782e-01,-5.2757847856e-01
4.5405831325e-01,-5.2727007945e-01
4.5814892868e-01,-5.1058070952e-01
4.6223954412e-01,-5.0966666291e-01
4.6633015955e-01,-4.9064488704e-01
4.7042077499e-01,-4.8907346408e-01
4.7451139042e-01,-4.6762884809e-01
4.7860200585e-01,-4.6534692500e-01
4.8269262129e-01,-4.4138776352e-01
4.8678323672e-01,-4.3834076558e-01
4.9087385215e-01,-4.1177414245e-01
4.9496446759e-01,-4.0790598873e-01
4.9905508302e-01,-3.7863784032e-01
5.0314569846e-01,-3.7389089078e-01
5.0723631389e-01,-3.4182607104e-01
5.1132692932e-01,-3.3614107415e-01
5.1541754476e-01,-3.0118342231e-01
5.1950816019e-01,-2.9449946874e-01
5.2359877563e-01,-2.5655188013e-01
5.2768939106e-01,-2.4880635814e-01
5.3178000649e-01,-2.0777085477e-01
5.3587062193e-01,-1.9889941046e-01
5.3996123736e-01,-1.5467721553e-01
5.4405185280e-01,-1.4461371767e-01
5.4814246823e-01,-9.7105331914e-02
5.5223308366e-01,-8.5781841928e-02
5.5632369910e-01,-3.4887122561e-02
5.6041431453e-01,-2.2233869585e-02
5.6450492997e-01,3.2147887436e-02
5.6859554540e-01,4.6202525994e-02
5.7268616083e-01,1.0417250035e-01
5.7677677627e-01,1.1970201265e-01
5.8086739170e-01,1.8136177001e-01
5.8495800714e-01,1.9844151786e-01
5.8904862257e-01,2.6389291578e-01
5.9313923800e-01,2.8260013680e-01
5.9722985344e-01,3.5194522557e-01
6.0132046887e-01,3.7235902933e-01
6.0541108431e-01,4.4569994736e-01
6.0950169974e-01,4.6790130540e-01
6.1359231517e-01,5.4534016843e-01
6.1768293061e-01,5.6941189798e-01
6.2177354604e-01,6.5105068170e-01
6.2586416147e-01,6.7707742309e-01
6.2995477691e-01,7.6301783858e-01
6.3404539234e-01,7.9108602608e-01
6.3813600778e-01,8.8142938743e-01
6.4222662321e-01,9.1162721353e-01
6.4631723864e-01,1.0064742973e+00
6.5040785408e-01,1.0388916701e+00
6.5449846951e-01,1.1383425657e+00
6.5858908495e-01,1.1730710596e+00
6.6267970038e-01,1.2772250109e+00
6.6677031581e-01,1.3143578099e+00
6.7086093125e-01,1.4233130460e+00
6.7495154668e-01,1.4629448799e+00
6.7904216212e-01,1.5767984365e+00
6.8313277755e-01,1.6190255096e+00
6.8722339298e-01,1.7378730389e+00
6.9131400842e-01,1.7827929510e+00
6.9540462385e-01,1.9067285203e+00
6.9949523929e-01,1.9544401792e+00
7.0358585472e-01,2.0835560576e+00
7.0767647015e-01,2.1341595836e+00
7.1176708559e-01,2.2685460171e+00
7.1585770102e-01,2.3221426368e+00
7.1994831645e-01,2.4618876107e+00
7.2403893189e-01,2.5185795388e+00
7.2812954732e-01,2.6637685290e+00
7.3222016276e-01,2.7236588304e+00
7.3631077819e-01,2.8743745426e+00
7.4040139362e-01,2.9375669595e+00
7.4449200906e-01,3.0938890374e+00
7.4858262449e-01,3.1604877558e+00
7.5267323993e-01,3.3224923444e+00
7.5676385536e-01,3.3926016651e+00
7.6085447079e-01,3.5603603653e+00
7.6494508623e-01,3.6340851741e+00
7.6903570166e-01,3.8076605018e+00
7.7312631710e-01,3.8850991671e+00
7.7721693253e-01,4.0645564602e+00
7.8130754796e-01,4.1458980537e+00
7.8539816340e-01,4.3315036176e+00
7.8948877883e-01,4.4168952618e+00
7.9357939427e-01,4.6083654939e+00
7.9767000970e-01,4.6981539082e+00
8.0176062513e-01,4.8954319262e+00
8.0585124057e-01,4.9894454473e+00
8.0994185600e-01,5.1926841496e+00
8.1403247144e-01,5.2911146528e+00
8.1812308687e-01,5.5003887334e+00
8.2221370231e-01,5.6033461566e+00
8.2630431774e-01,5.8186644044e+00
8.3039493318e-01,5.9262586609e+00
8.3448554861e-01,6.1476303223e+00
8.3857616404e-01,6.2599748635e+00
8.4266677948e-01,6.4874047343e+00
8.4675739491e-01,6.6046122287e+00
8.5084801035e-01,6.8380977005e+00
8.5493862578e-01,6.9602793818e+00
8.5902924122e-01,7.1998100117e+00
8.6311985665e-01,7.3270752844e+00
8.6721047208e-01,7.5726323350e+00
8.7130108752e-01,7.7050883087e+00
8.7539170295e-01,7.9566443037e+00
8.7948231839e-01,8.0943953729e+00
8.8357293382e-01,8.3519137213e+00
8.8766354926e-01,8.4950611777e+00
8.9175416469e-01,8.7584958329e+00
8.9584478012e-01,8.9071374874e+00
8.9993539556e-01,9.1764326214e+00
9.0402601099e-01,9.3306624251e+00
9.0811662643e-01,9.6057521116e+00
9.1220724186e-01,9.7656597714e+00
9.1629785730e-01,1.0046467676e+01
9.2038847273e-01,1.0212138262e+01
9.2447908816e-01,1.0498577339e+01
9.2856970360e-01,1.0670090886e+01
9.3266031903e-01,1.0962063088e+01
9.3675093447e-01,1.1139494189e+01
9.4084154990e-01,1.1436890185e+01
9.4493216534e-01,1.1620307582e+01
9.4902278077e-01,1.1923006492e+01
9.5311339621e-01,1.2112472662e+01
9.5720401164e-01,1.2420341810e+01
9.6129462707e-01,1.2615912548e+01
9.6538524251e-01,1.2928807226e+01
9.6947585794e-01,1.3130531237e+01
9.7356647338e-01,1.3448294497e+01
9.7765708881e-01,1.3656212980e+01
9.8174770425e-01,1.3978675439e+01
9.8583831968e-01,1.4192821680e+01
9.8992893511e-01,1.4519801355e+01
9.9401955055e-01,1.4740200326e+01
9.9811016598e-01,1.5071502488e+01
1.0022007814e+00,1.5298170457e+01
1.0062913969e+00,1.5633587514e+01
1.0103820123e+00,1.5866531654e+01
1.0144726277e+00,1.6205843060e+01
1.0185632432e+00,1.6445061084e+01
1.0226538586e+00,1.6788033281e+01
1.0267444740e+00,1.7033513079e+01
1.0308350895e+00,1.7379899462e+01
1.0349257049e+00,1.7631618764e+01
1.0390163203e+00,1.7981159684e+01
1.0431069358e+00,1.8239085734e+01
1.0471975512e+00,1.8591508535e+01
1.0512881666e+00,1.8855597785e+01
1.0553787821e+00,1.9210616873e+01
1.0594693975e+00,1.9480814706e+01
1.0635600129e+00,1.9838131654e+01
1.0676506284e+00,2.0114372123e+01
1.0717412438e+00,2.0473675820e+01
1.0758318592e+00,2.0755881419e+01
1.0799224747e+00,2.1116848249e+01
1.0840130901e+00,2.1404929709e+01
1.0881037055e+00,2.1767223776e+01
1.0921943210e+00,2.2061079896e+01
1.0962849364e+00,2.2424353286e+01
1.1003755518e+00,2.2723870788e+01
1.1044661673e+00,2.3087763876e+01
1.1085567827e+00,2.3392817305e+01
1.1126473981e+00,2.3756959103e+01
1.1167380136e+00,2.4067410748e+01
1.1208286290e+00,2.4431419294e+01
1.1249192444e+00,2.4747119163e+01
1.1290098599e+00,2.5110601957e+01
1.1331004753e+00,2.5431387777e+01
1.1371910908e+00,2.5793942256e+01
1.1412817062e+00,2.6119639520e+01
1.1453723216e+00,2.6480853579e+01
1.1494629371e+00,2.6811275628e+01
1.1535535525e+00,2.7170728188e+01
1.1576441679e+00,2.7505676328e+01
1.1617347834e+00,2.7862937924e+01
1.1658253988e+00,2.8202201636e+01
1.1699160142e+00,2.8556835115e+01
1.1740066297e+00,2.8900192228e+01
1.1780972451e+00,2.9251753373e+01
1.1821878605e+00,2.9598970348e+01
1.1862784760e+00,2.9947008657e+01
1.1903690914e+00,3.0297840870e+01
1.1944597068e+00,3.0641900319e+01
1.1985503223e+00,3.0996092407e+01
1.2026409377e+00,3.1335712243e+01
1.2067315531e+00,3.1692998515e+01
1.2108221686e+00,3.2027714123e+01
1.2149127840e+00,3.2387818970e+01
1.2190033994e+00,3.2717162718e+01
1.2230940149e+00,3.3079801101e+01
1.2271846303e+00,3.3403303302e+01
1.2312752457e+00,3.3768181267e+01
1.2353658612e+00,3.4085371084e+01
1.2394564766e+00,3.4452186322e+01
1.2435470920e+00,3.4762592752e+01
1.2476377075e+00,3.5131035182e+01
1.2517283229e+00,3.5434188042e+01
1.2558189383e+00,3.5803940464e+01
1.2599095538e+00,3.6099371432e+01
1.2640001692e+00,3.6470110185e+01
1.2680907847e+00,3.6757353812e+01
1.2721814001e+00,3.7128749480e+01
1.2762720155e+00,3.7407344258e+01
1.2803626310e+00,3.7779062401e+01
1.2844532464e+00,3.8048551816e+01
1.2885438618e+00,3.8420253735e+01
1.2926344773e+00,3.8680187359e+01
1.2967250927e+00,3.9051530883e+01
1.3008157081e+00,3.9301465439e+01
1.3049063236e+00,3.9672105733e+01
1.3089969390e+00,3.9911606186e+01
1.3130875544e+00,4.0281196584e+01
1.3171781699e+00,4.0509837216e+01
1.3212687853e+00,4.0878030060e+01
1.3253594007e+00,4.1095395543e+01
1.3294500162e+00,4.1461843046e+01
1.3335406316e+00,4.1667529502e+01
1.3376312470e+00,4.2031884614e+01
1.3417218625e+00,4.2225500673e+01
1.3458124779e+00,4.2587417953e+01
1.3499030933e+00,4.2768585779e+01
1.3539937088e+00,4.3127722270e+01
1.3580843242e+00,4.3296078564e+01
1.3621749396e+00,4.3652094662e+01
1.3662655551e+00,4.3807291652e+01
1.3703561705e+00,4.4159851972e+01
1.3744467859e+00,4.4301558360e+01
1.3785374014e+00,4.4650332590e+01
1.3826280168e+00,4.4778234465e+01
1.3867186322e+00,4.5122898207e+01
1.3908092477e+00,4.5236699931e+01
1.3948998631e+00,4.5576935524e+01
1.3989904786e+00,4.5676360569e+01
1.4030810940e+00,4.6011857891e+01
1.4071717094e+00,4.6096649626e+01
1.4112623249e+00,4.6427106869e+01
1.4153529403e+00,4.6497029310e+01
1.4194435557e+00,4.6822153722e+01
1.4235341712e+00,4.6876992218e+01
1.4276247866e+00,4.7196500828e+01
1.4317154020e+00,4.7236062705e+01
1.4358060175e+00,4.7549682992e+01
1.4398966329e+00,4.7573798132e+01
1.4439872483e+00,4.7881268671e+01
1.4480778638e+00,4.7889790025e+01
1.4521684792e+00,4.8190861083e+01
1.4562590946e+00,4.8183665139e+01
1.4603497101e+00,4.8478099231e+01
1.4644403255e+00,4.8455086402e+01
1.4685309409e+00,4.8742658798e+01
1.4726215564e+00,4.8703753750e+01
1.4767121718e+00,4.8984252937e+01
1.4808027872e+00,4.8929404853e+01
1.4848934027e+00,4.9202632945e+01
1.4889840181e+00,4.9131815729e+01
1.4930746335e+00,4.9397588817e+01
1.4971652490e+00,4.9310801219e+01
1.5012558644e+00,4.9568949663e+01
1.5053464798e+00,4.9466215365e+01
1.5094370953e+00,4.9716583990e+01
1.5135277107e+00,4.9597951636e+01
1.5176183261e+00,4.9840399773e+01
1.5217089416e+00,4.9705942985e+01
1.5257995570e+00,4.9940344219e+01
1.5298901725e+00,4.9790161638e+01
1.5339807879e+00,5.0016403063e+01
1.5380714033e+00,4.9850618405e+01
1.5421620188e+00,5.0068600630e+01
1.5462526342e+00,4.9887363925e+01
1.5503432496e+00,5.0097005481e+01
1.5544338651e+00,4.9900501965e+01
1.5585244805e+00,5.0101831431e+01
1.5626150959e+00,4.9890371267e+01
1.5667057114e+00,5.0085440007e+01
1.5707963268e+00,4.9861042169e+01
1.5748869422e+00,5.0050476550e+01
1.5789775577e+00,4.9817892018e+01
1.5830681731e+00,4.9998331778e+01
1.5871587885e+00,4.9743271885e+01
1.5912494040e+00,4.9912658543e+01
1.5953400194e+00,4.9639893650e+01
1.5994306348e+00,4.9802136406e+01
1.6035212503e+00,4.9514365743e+01
1.6076118657e+00,4.9670149374e+01
1.6117024811e+00,4.9367341800e+01
1.6157930966e+00,4.9516305633e+01
1.6198837120e+00,4.9198455405e+01
1.6239743274e+00,4.9340569181e+01
1.6280649429e+00,4.9008047225e+01
1.6321555583e+00,4.9143453305e+01
1.6362461737e+00,4.8796679313e+01
1.6403367892e+00,4.8925498920e+01
1.6444274046e+00,4.8564862854e+01
1.6485180200e+00,4.8687198202e+01
1.6526086355e+00,4.8313092663e+01
1.6566992509e+00,4.8429051742e+01
1.6607898664e+00,4.8041883784e+01
1.6648804818e+00,4.8151582874e+01
1.6689710972e+00,4.7751770843e+01
1.6730617127e+00,4.7855332376e+01
1.6771523281e+00,4.7443304103e+01
1.6812429435e+00,4.7540856453e+01
1.6853335590e+00,4.7117049342e+01
1.6894241744e+00,4.7208726764e+01
1.6935147898e+00,4.6773588030e+01
1.6976054053e+00,4.6859529905e+01
1.7016960207e+00,4.6413516781e+01
1.7057866361e+00,4.6493866554e+01
1.7098772516e+00,4.6037446402e+01
1.7139678670e+00,4.6112350605e+01
1.7180584824e+00,4.5646000634e+01
1.7221490979e+00,4.5715608120e+01
1.7262397133e+00,4.5239814592e+01
1.7303303287e+00,4.5304275948e+01
1.7344209442e+00,4.4819533004e+01
1.7385115596e+00,4.4879000078e+01
1.7426021750e+00,4.4385808410e+01
1.7466927905e+00,4.4440433902e+01
1.7507834059e+00,4.3939299399e+01
1.7548740213e+00,4.3989236471e+01
1.7589646368e+00,4.3480668899e+01
1.7630552522e+00,4.3526070787e+01
1.7671458676e+00,4.3010582508e+01
1.7712364831e+00,4.3051602134e+01
1.7753270985e+00,4.2529706881e+01
1.7794177139e+00,4.2566496474e+01
1.7835083294e+00,4.2038708162e+01
1.7875989448e+00,4.2071418896e+01
1.7916895603e+00,4.1538250480e+01
1.7957801757e+00,4.1567032133e+01
1.7998707911e+00,4.1028994509e+01
1.8039614066e+00,4.1053995142e+01
1.8080520220e+00,4.0511596087e+01
1.8121426374e+00,4.0532961756e+01
1.8162332529e+00,3.9986704910e+01
1.8203238683e+00,4.0004579400e+01
1.8244144837e+00,3.9454963297e+01
1.8285050992e+00,3.9469487885e+01
1.8325957146e+00,3.8917005023e+01
1.8366863300e+00,3.8928318263e+01
1.8407769455e+00,3.8373454226e+01
1.8448675609e+00,3.8381691763e+01
1.8489581763e+00,3.7824924389e+01
1.8530487918e+00,3.7830218793e+01
1.8571394072e+00,3.7272017387e+01
1.8612300226e+00,3.7274498010e+01
1.8653206381e+00,3.6715322618e+01
1.8694112535e+00,3.6715115473e+01
1.8735018689e+00,3.6155416197e+01
1.8775924844e+00,3.6152643854e+01
1.8816830998e+00,3.5592860221e+01
1.8857737152e+00,3.5587641728e+01
1.8898643307e+00,3.5028202115e+01
1.8939549461e+00,3.5020652927e+01
1.8980455615e+00,3.4461974036e+01
1.9021361770e+00,3.4452205970e+01
1.9062267924e+00,3.3894692351e+01
1.9103174078e+00,3.3882813553e+01
1.9144080233e+00,3.3326857187e+01
1.9184986387e+00,3.3312972111e+01
1.9225892542e+00,3.2758952034e+01
1.9266798696e+00,3.2743161440e+01
1.9307704850e+00,3.2191443428e+01
1.9348611005e+00,3.2173844391e+01
1.9389517159e+00,3.1624780685e+01
1.9430423313e+00,3.1605466613e+01
1.9471329468e+00,3.1059395699e+01
1.9512235622e+00,3.1038456366e+01
1.9553141776e+00,3.0495702798e+01
1.9594047931e+00,3.0473224387e+01
1.9634954085e+00,2.9934098653e+01
1.9675860239e+00,2.9910163806e+01
1.9716766394e+00,2.9374962247e+01
1.9757672548e+00,2.9349650125e+01
1.9798578702e+00,2.8818654886e+01
1.9839484857e+00,2.8792041234e+01
1.9880391011e+00,2.8265520264e+01
1.9921297165e+00,2.8237677486e+01
1.9962203320e+00,2.7715884566e+01
2.0003109474e+00,2.7686881807e+01
2.0044015628e+00,2.7170056627e+01
2.0084921783e+00,2.7139959852e+01
2.0125827937e+00,2.6628328112e+01
2.0166734091e+00,2.6597200200e+01
2.0207640246e+00,2.6090973750e+01
2.0248546400e+00,2.6058874583e+01
2.0289452554e+00,2.5558251589e+01
2.0330358709e+00,2.5525238149e+01
2.0371264863e+00,2.5030403291e+01
2.0412171017e+00,2.4996529757e+01
2.0453077172e+00,2.4507654450e+01
2.0493983326e+00,2.4472972297e+01
2.0534889481e+00,2.3990214938e+01
2.0575795635e+00,2.3954773040e+01
2.0616701789e+00,2.3478279275e+01
2.0657607944e+00,2.3442124002e+01
2.0698514098e+00,2.2972027017e+01
2.0739420252e+00,2.2935202338e+01
2.0780326407e+00,2.2471623162e+01
2.0821232561e+00,2.2434170749e+01
2.0862138715e+00,2.1977218577e+01
2.0903044870e+00,2.1939177898e+01
2.0943951024e+00,2.1488950428e+01
2.0984857178e+00,2.1450358853e+01
2.1025763333e+00,2.1006942632e+01
2.1066669487e+00,2.0967835528e+01
2.1107575641e+00,2.0531306311e+01
2.1148481796e+00,2.0491717139e+01
2.1189387950e+00,2.0062140255e+01
2.1230294104e+00,2.0022100662e+01
2.1271200259e+00,1.9599531389e+01
2.1312106413e+00,1.9559071303e+01
2.1353012567e+00,1.9143555245e+01
2.1393918722e+00,1.9102702963e+01
2.1434824876e+00,1.8694276433e+01
2.1475731030e+00,1.8653058709e+01
2.1516637185e+00,1.8251749115e+01
2.1557543339e+00,1.8210191244e+01
2.1598449493e+00,1.7816017472e+01
2.1639355648e+00,1.7774143374e+01
2.1680261802e+00,1.7387116175e+01
2.1721167956e+00,1.7344948471e+01
2.1762074111e+00,1.6965070846e+01
2.1802980265e+00,1.6922630936e+01
2.1843886420e+00,1.6549898514e+01
2.1884792574e+00,1.6507206651e+01
2.1925698728e+00,1.6141608068e+01
2.1966604883e+00,1.6098683428e+01
2.2007511037e+00,1.5740200701e+01
2.2048417191e+00,1.5697061448e+01
2.2089323346e+00,1.5345670343e+01
2.2130229500e+00,1.5302333697e+01
2.2171135654e+00,1.4958004085e+01
2.2212041809e+00,1.4914486381e+01
2.2252947963e+00,1.4577182600e+01
2.2293854117e+00,1.4533499350e+01
2.2334760272e+00,1.4203180545e+01
2.2375666426e+00,1.4159346490e+01
2.2416572580e+00,1.3835966958e+01
2.2457478735e+00,1.3791996123e+01
2.2498384889e+00,1.3475505640e+01
2.2539291043e+00,1.3431411385e+01
2.2580197198e+00,1.3121755528e+01
2.2621103352e+00,1.3077550601e+01
2.2662009506e+00,1.2774671060e+01
2.2702915661e+00,1.2730367638e+01
2.2743821815e+00,1.2434202522e+01
2.2784727969e+00,1.2389812264e+01
2.2825634124e+00,1.2100296392e+01
2.2866540278e+00,1.2055830486e+01
2.2907446432e+00,1.1772895676e+01
2.2948352587e+00,1.1728364891e+01
2.2989258741e+00,1.1451940233e+01
2.3030164895e+00,1.1407354992e+01
2.3071071050e+00,1.1137367123e+01
2.3111977204e+00,1.1092737606e+01
2.3152883358e+00,1.0829110996e+01
2.3193789513e+00,1.0784447338e+01
2.3234695667e+00,1.0527104708e+01
2.3275601822e+00,1.0482417445e+01
2.3316507976e+00,1.0231280761e+01
2.3357414130e+00,1.0186582233e+01
2.3398320285e+00,9.9415775257e+00
2.3439226439e+00,9.8968812065e+00
2.3480132593e+00,9.6579513495e+00
2.3521038748e+00,9.6133044418e+00
2.3561944902e+00,9.3805071304e+00
2.3602851056e+00,9.3357601431e+00
2.3643757211e+00,9.1094888176e+00
2.3684663365e+00,9.0642267219e+00
2.3725569519e+00,8.8434658753e+00
2.3766475674e+00,8.7982982785e+00
2.3807381828e+00,8.5831939910e+00
2.3848287982e+00,8.5381495526e+00
2.3889194137e+00,8.3285763876e+00
2.3930100291e+00,8.2836303395e+00
2.3971006445e+00,8.0795090285e+00
2.4011912600e+00,8.0346589898e+00
2.4052818754e+00,7.8359160959e+00
2.4093724908e+00,7.7911610172e+00
2.4134631063e+00,7.5977213074e+00
2.4175537217e+00,7.5530595562e+00
2.4216443371e+00,7.3648469483e+00
2.4257349526e+00,7.3202766348e+00
2.4298255680e+00,7.1372144311e+00
2.4339161834e+00,7.0927336072e+00
2.4380067989e+00,6.9147446373e+00
2.4420974143e+00,6.8703515312e+00
2.4461880297e+00,6.6973582928e+00
2.4502786452e+00,6.6530514931e+00
2.4543692606e+00,6.4849762662e+00
2.4584598761e+00,6.4407548335e+00
2.4625504915e+00,6.2775197714e+00
2.4666411069e+00,6.2333832950e+00
2.4707317224e+00,6.0749104983e+00
2.4748223378e+00,6.0308591217e+00
2.4789129532e+00,5.8770707004e+00
2.4830035687e+00,5.8331051293e+00
2.4870941841e+00,5.6839232581e+00
2.4911847995e+00,5.6400447622e+00
2.4952754150e+00,5.4953917293e+00
2.4993660304e+00,5.4516021397e+00
2.5034566458e+00,5.3114003914e+00
2.5075472613e+00,5.2677020973e+00
2.5116378767e+00,5.1318742792e+00
2.5157284921e+00,5.0882702222e+00
2.5198191076e+00,4.9567392163e+00
2.5239097230e+00,4.9132328829e+00
2.5280003384e+00,4.7859218426e+00
2.5320909539e+00,4.7425172550e+00
2.5361815693e+00,4.6193496361e+00
2.5402721847e+00,4.5760513407e+00
2.5443628002e+00,4.4569509305e+00
2.5484534156e+00,4.4137639845e+00
2.5525440310e+00,4.2986549281e+00
2.5566346465e+00,4.2555848837e+00
2.5607252619e+00,4.1443917077e+00
2.5648158773e+00,4.1014445948e+00
2.5689064928e+00,3.9940922294e+00
2.5729971082e+00,3.9512745383e+00
2.5770877236e+00,3.8476883425e+00
2.5811783391e+00,3.8050070062e+00
2.5852689545e+00,3.7051127709e+00
2.5893595699e+00,3.6625751087e+00
2.5934501854e+00,3.5662990900e+00
2.5975408008e+00,3.5239128377e+00
2.6016314163e+00,3.4311817695e+00
2.6057220317e+00,3.3889550207e+00
2.6098126471e+00,3.2996961254e+00
2.6139032626e+00,3.2576373069e+00
2.6179938780e+00,3.1717783122e+00
2.6220844934e+00,3.1298961566e+00
2.6261751089e+00,3.0473653087e+00
2.6302657243e+00,3.0056688244e+00
2.6343563397e+00,2.9263949019e+00
2.6384469552e+00,2.8848933411e+00
2.6425375706e+00,2.8088056679e+00
2.6466281860e+00,2.7675084940e+00
2.6507188015e+00,2.6945369523e+00
2.6548094169e+00,2.6534538067e+00
2.6589000323e+00,2.5835288502e+00
2.6629906478e+00,2.5426695174e+00
2.6670812632e+00,2.4757221846e+00
2.6711718786e+00,2.4350965575e+00
2.6752624941e+00,2.3710584853e+00
2.6793531095e+00,2.3306765297e+00
2.6834437249e+00,2.2694799675e+00
2.6875343404e+00,2.2293516862e+00
2.6916249558e+00,2.1709295102e+00
2.6957155712e+00,2.1310649071e+00
2.6998061867e+00,2.0753506358e+00
2.7038968021e+00,2.0357596802e+00
2.7079874175e+00,1.9826874898e+00
2.7120780330e+00,1.9433800804e+00
2.7161686484e+00,1.8928848219e+00
2.7202592638e+00,1.8538707514e+00
2.7243498793e+00,1.8058879676e+00
2.7284404947e+00,1.7671768878e+00
2.7325311102e+00,1.7216428323e+00
2.7366217256e+00,1.6832442198e+00
2.7407123410e+00,1.6400958756e+00
2.7448029565e+00,1.6020189983e+00
2.7488935719e+00,1.5611940990e+00
2.7529841873e+00,1.5234479835e+00
2.7570748028e+00,1.4848850343e+00
2.7611654182e+00,1.4474784345e+00
2.7652560336e+00,1.4111167347e+00
2.7693466491e+00,1.3740581021e+00
2.7734372645e+00,1.3398377689e+00
2.7775278799e+00,1.3031352233e+00
2.7816184954e+00,1.2709972164e+00
2.7857091108e+00,1.2346585194e+00
2.7897997262e+00,1.2045446669e+00
2.7938903417e+00,1.1685771964e+00
2.7979809571e+00,1.1404302211e+00
2.8020715725e+00,1.1048409482e+00
2.8061621880e+00,1.0786044958e+00
2.8102528034e+00,1.0433999634e+00
2.8143434188e+00,1.0190186308e+00
2.8184340343e+00,9.8420493474e-01
2.8225246497e+00,9.6162429929e-01
2.8266152651e+00,9.2720707188e-01
2.8307058806e+00,9.0637372149e-01
2.8347964960e+00,8.7235811747e-01
2.8388871114e+00,8.5321968101e-01
2.8429777269e+00,8.1961036634e-01
2.8470683423e+00,8.0211554439e-01
2.8511589577e+00,7.6891668796e-01
2.8552495732e+00,7.5301528366e-01
2.8593401886e+00,7.2023055201e-01
2.8634308041e+00,7.0587350183e-01
2.8675214195e+00,6.7350605708e-01
2.8716120349e+00,6.6064546117e-01
2.8757026504e+00,6.2869796232e-01
2.8797932658e+00,6.1728711422e-01
2.8838838812e+00,5.8576172200e-01
2.8879744967e+00,5.7575513738e-01
2.8920651121e+00,5.4465352272e-01
2.8961557275e+00,5.3600696678e-01
2.9002463430e+00,5.0533032318e-01
2.9043369584e+00,4.9800083641e-01
2.9084275738e+00,4.6774989621e-01
2.9125181893e+00,4.6169581806e-01
2.9166088047e+00,4.3187087293e-01
2.9206994201e+00,4.2705186299e-01
2.9247900356e+00,3.9765278864e-01
2.9288806510e+00,3.9402984496e-01
2.9329712664e+00,3.6505613028e-01
2.9370618819e+00,3.6259160426e-01
2.9411524973e+00,3.3404238508e-01
2.9452431127e+00,3.3269999262e-01
2.9493337282e+00,3.0457409010e-01
2.9534243436e+00,3.0431891845e-01
2.9575149590e+00,2.7661488234e-01
2.9616055745e+00,2.7741339225e-01
2.9656961899e+00,2.5012954910e-01
2.9697868053e+00,2.5194957175e-01
2.9738774208e+00,2.2508407816e-01
2.9779680362e+00,2.2789480665e-01
2.9820586516e+00,2.0144570759e-01
2.9861492671e+00,2.0521768240e-01
2.9902398825e+00,1.7918297468e-01
2.9943304980e+00,1.8388806303e-01
2.9984211134e+00,1.5826576389e-01
3.0025117288e+00,1.6387713272e-01
3.0066023443e+00,1.3866535329e-01
3.0106929597e+00,1.4515743588e-01
3.0147835751e+00,1.2035445937e-01
3.0188741906e+00,1.2770291583e-01
3.0229648060e+00,1.0330727986e-01
3.0270554214e+00,1.1148895194e-01
3.0311460369e+00,8.7499534292e-02
3.0352366523e+00,9.6492395507e-02
3.0393272677e+00,7.2908502104e-02
3.0434178832e+00,8.2691604487e-02
3.0475084986e+00,5.9513057785e-02
3.0515991140e+00,7.0066477565e-02
3.0556897295e+00,4.7293702756e-02
3.0597803449e+00,5.8598488098e-02
3.0638709603e+00,3.6232593237e-02
3.0679615758e+00,4.8270718625e-02
3.0720521912e+00,2.6313562977e-02
3.0761428066e+00,3.9067896738e-02
3.0802334221e+00,1.7522138913e-02
3.0843240375e+00,3.0976433431e-02
3.0884146529e+00,9.8455464160e-03
3.0925052684e+00,2.3984466477e-02
3.0965958838e+00,3.2726996791e-03
3.1006864992e+00,1.8081918881e-02
3.1047771147e+00,-2.2058212556e-03
3.1088677301e+00,1.3260613657e-02
3.1129583455e+00,-6.5977770035e-03
3.1170489610e+00,9.5145962553e-03
3.1211395764e+00,-9.9090177693e-03
3.1252301919e+00,6.8412531200e-03
3.1293208073e+00,-1.2143345892e-02
3.1334114227e+00,5.2465434344e-03
3.1375020382e+00,-1.3299027133e-02
3.1415926536e+00,4.8257821120e-03
3.1415926536e+00,4.8257821120e-03
3.1456834090e+00,2.9607475235e-02
3.1497741731e+00,6.4060255882e-02
3.1538649463e+00,9.8387483357e-02
3.1579557294e+00,1.3134838359e-01
3.1620465229e+00,1.6547755886e-01
3.1661373275e+00,1.9859778811e-01
3.1702281440e+00,2.3344467789e-01
3.1743189732e+00,2.6616875329e-01
3.1784098159e+00,3.0193038674e-01
3.1825006729e+00,3.3430390541e-01
3.1865915453e+00,3.7057004981e-01
3.1906824341e+00,4.0295485789e-01
3.1947733403e+00,4.3932603375e-01
3.1988642651e+00,4.7194404964e-01
3.2029552096e+00,5.0821491603e-01
3.2070461754e+00,5.4111018404e-01
3.2111371636e+00,5.7719522945e-01
3.2152281758e+00,6.1032420044e-01
3.2193192137e+00,6.4618663080e-01
3.2234102788e+00,6.7947622742e-01
3.2275013730e+00,7.1509460271e-01
3.2315924983e+00,7.4846705081e-01
3.2356836566e+00,7.8382275440e-01
3.2397748501e+00,8.1720436628e-01
3.2438660813e+00,8.5227772425e-01
3.2479573525e+00,8.8560132211e-01
3.2520486664e+00,9.2037090498e-01
3.2561400259e+00,9.5357595786e-01
3.2602314339e+00,9.8801891966e-01
3.2643228937e+00,1.0210509666e+00
3.2684144086e+00,1.0551436169e+00
3.2725059824e+00,1.0879535504e+00
3.2765976188e+00,1.1216719305e+00
3.2806893222e+00,1.1542153238e+00
3.2847810968e+00,1.1875356580e+00
3.2888729474e+00,1.2197721961e+00
3.2929648790e+00,1.2526712427e+00
3.2970568970e+00,1.2845642496e+00
3.3011490070e+00,1.3170195583e+00
3.3052412152e+00,1.3485356086e+00
3.3093335280e+00,1.3805257036e+00
3.3134259524e+00,1.4116343014e+00
3.3175184958e+00,1.4431388055e+00
3.3216111659e+00,1.4738121181e+00
3.3257039711e+00,1.5048118332e+00
3.3297969205e+00,1.5350244647e+00
3.3338900235e+00,1.5655014183e+00
3.3379832903e+00,1.5952302174e+00
3.3420767317e+00,1.6251676847e+00
3.3461703592e+00,1.6543915774e+00
3.3502641851e+00,1.6837740850e+00
3.3543582226e+00,1.7124739285e+00
3.3584524856e+00,1.7412872445e+00
3.3625469890e+00,1.7694456978e+00
3.3666417487e+00,1.7976768125e+00
3.3707367816e+00,1.8252782210e+00
3.3748321058e+00,1.8529153199e+00
3.3789277406e+00,1.8799456110e+00
3.3830237063e+00,1.9069780440e+00
3.3871200250e+00,1.9334246329e+00
3.3912167198e+00,1.9598428792e+00
3.3953138158e+00,1.9856945827e+00
3.3994113392e+00,2.0114902146e+00
3.4035093184e+00,2.0367371722e+00
3.4076077835e+00,2.0619028168e+00
3.4117067665e+00,2.0865364181e+00
3.4158063017e+00,2.1110657194e+00
3.4199064255e+00,2.1350785366e+00
3.4240071766e+00,2.1589661170e+00
3.4281085967e+00,2.1823518423e+00
3.4322107297e+00,2.2055932640e+00
3.4363136228e+00,2.2283466511e+00
3.4404173260e+00,2.2509383790e+00
3.4445218929e+00,2.2730551880e+00
3.4486273804e+00,2.2949945514e+00
3.4527338492e+00,2.3164714968e+00
3.4568413641e+00,2.3377566530e+00
3.4609499940e+00,2.3585913543e+00
3.4650598124e+00,2.3792212515e+00
3.4691708977e+00,2.3994121859e+00
3.4732833333e+00,2.4193865269e+00
3.4773972083e+00,2.4389329833e+00
3.4815126173e+00,2.4582521890e+00
3.4856296616e+00,2.4771542237e+00
3.4897484486e+00,2.4958193961e+00
3.4938690932e+00,2.5140777888e+00
3.4979917175e+00,2.5320906741e+00
3.5021164519e+00,2.5497068843e+00
3.5062434350e+00,2.5670698347e+00
3.5103728147e+00,2.5840459580e+00
3.5145047486e+00,2.6007618924e+00
3.5186394043e+00,2.6171006160e+00
3.5227769606e+00,2.6331729794e+00
3.5269176080e+00,2.6488775364e+00
3.5310615491e+00,2.6643102567e+00
3.5352090001e+00,2.6793843787e+00
3.5393601908e+00,2.6941818213e+00
3.5435153662e+00,2.7086296881e+00
3.5476747872e+00,2.7227966070e+00
3.5518387316e+00,2.7366227934e+00
3.5560074949e+00,2.7501642786e+00
3.5601813921e+00,2.7633736973e+00
3.5643607581e+00,2.7762951171e+00
3.5685459497e+00,2.7888929565e+00
3.5727373465e+00,2.8011998942e+00
3.5769353523e+00,2.8131915503e+00
3.5811403970e+00,2.8248897341e+00
3.5853529378e+00,2.8362807353e+00
3.5895734611e+00,2.8473759603e+00
3.5938024842e+00,2.8581718836e+00
3.5980405571e+00,2.8686699245e+00
3.6022882647e+00,2.8788763019e+00
3.6065462287e+00,2.8887828143e+00
3.6108151099e+00,2.8984050277e+00
3.6150956104e+00,2.9077254369e+00
3.6193884762e+00,2.9167685997e+00
3.6236944994e+00,2.9255079749e+00
3.6280145215e+00,2.9339767968e+00
3.6323494353e+00,2.9421397079e+00
3.6367001888e+00,2.9500383433e+00
3.6410677874e+00,2.9576286989e+00
3.6454532975e+00,2.9649605736e+00
3.6498578499e+00,2.9719814361e+00
3.6542826430e+00,2.9787490511e+00
3.6587289462e+00,2.9852024279e+00
3.6631981039e+00,2.9914071370e+00
3.6676915393e+00,2.9972937431e+00
3.6722107579e+00,3.0029355015e+00
3.6767573515e+00,3.0082544917e+00
3.6813330029e+00,3.0133315726e+00
3.6859394889e+00,3.0180802410e+00
3.6905786855e+00,3.0225889177e+00
3.6952525713e+00,3.0267623609e+00
3.6999632320e+00,3.0306965526e+00
3.7047128642e+00,3.0342872967e+00
3.7095037797e+00,3.0376381775e+00
3.7143384091e+00,3.0406357685e+00
3.7192193058e+00,3.0433913395e+00
3.7241491490e+00,3.0457818988e+00
3.7291307470e+00,3.0479265277e+00
3.7341670402e+00,3.0496922783e+00
3.7392611028e+00,3.0512062120e+00
3.7444161452e+00,3.0523249836e+00
3.7496355146e+00,3.0531838459e+00
3.7549226953e+00,3.0536285745e+00
3.7602813084e+00,3.0538028652e+00
3.7657151099e+00,3.0535411072e+00
3.7712279881e+00,3.0529957287e+00
3.7768239595e+00,3.0519892204e+00
3.7825071631e+00,3.0506830649e+00
3.7882818533e+00,3.0488873673e+00
3.7941523909e+00,3.0467730121e+00
3.8001232321e+00,3.0441372936e+00
3.8061989154e+00,3.0411608606e+00
3.8123840458e+00,3.0376278831e+00
3.8186832769e+00,3.0337291367e+00
3.8251012903e+00,3.0292355221e+00
3.8316427717e+00,3.0243482872e+00
3.8383123846e+00,3.0188251552e+00
3.8451147401e+00,3.0128781502e+00
3.8520543648e+00,3.0062522204e+00
3.8591356641e+00,2.9991704016e+00
3.8663628833e+00,2.9913656546e+00
3.8737400652e+00,2.9830721625e+00
3.8812710047e+00,2.9740121394e+00
3.8889592010e+00,2.9644309162e+00
3.8968078071e+00,2.9540417058e+00
3.9048195769e+00,2.9431008157e+00
3.9129968120e+00,2.9313147282e+00
3.9213413059e+00,2.9189503505e+00
3.9298542892e+00,2.9057102077e+00
3.9385363749e+00,2.8918711918e+00
3.9473875052e+00,2.8771350708e+00
3.9564069003e+00,2.8617878442e+00
3.9655930117e+00,2.8455340126e+00
3.9749434789e+00,2.8286675271e+00
3.9844550926e+00,2.8108992060e+00
3.9941237642e+00,2.7925295119e+00
4.0039445038e+00,2.7732790227e+00
4.0139114068e+00,2.7534529951e+00
4.0240176504e+00,2.7327848089e+00
4.0342555013e+00,2.7115825356e+00
4.0446163338e+00,2.6895947630e+00
4.0550906613e+00,2.6671301553e+00
4.0656681779e+00,2.6439541148e+00
4.0763378132e+00,2.6203734227e+00
4.0870877986e+00,2.5961710885e+00
4.0979057436e+00,2.5716491525e+00
4.1087787230e+00,2.5466084771e+00
4.1196933725e+00,2.5213426847e+00
4.1306359919e+00,2.4956704100e+00
4.1415926536e+00,2.4698757013e+00
4.1520093203e+00,2.4450750327e+00
4.1624259869e+00,2.4202365402e+00
4.1728426536e+00,2.3951714321e+00
4.1832593203e+00,2.3700970332e+00
4.1936759869e+00,2.3448375139e+00
4.2040926536e+00,2.3195945076e+00
4.2145093203e+00,2.2942054106e+00
4.2249259869e+00,2.2688569879e+00
4.2353426536e+00,2.2433987548e+00
4.2457593203e+00,2.2180034444e+00
4.2561759869e+00,2.1925320267e+00
4.2665926536e+00,2.1671438577e+00
4.2770093203e+00,2.1417108411e+00
4.2874259869e+00,2.1163795485e+00
4.2978426536e+00,2.0910323376e+00
4.3082593203e+00,2.0658035689e+00
4.3186759869e+00,2.0405855862e+00
4.3290926536e+00,2.0155011039e+00
4.3395093203e+00,1.9904519910e+00
4.3499259869e+00,1.9655498736e+00
4.3603426536e+00,1.9407056899e+00
4.3707593203e+00,1.9160205280e+00
4.3811759869e+00,1.8914139462e+00
4.3915926536e+00,1.8669770355e+00
4.4020093203e+00,1.8426375330e+00
4.4124259869e+00,1.8184770621e+00
4.4228426536e+00,1.7944311063e+00
4.4332593203e+00,1.7705723392e+00
4.4436759869e+00,1.7468435685e+00
4.4540926536e+00,1.7233090219e+00
4.4645093203e+00,1.6999184195e+00
4.4749259869e+00,1.6767280336e+00
4.4853426536e+00,1.6536940963e+00
4.4957593203e+00,1.6308653994e+00
4.5061759869e+00,1.6082042988e+00
4.5165926536e+00,1.5857525658e+00
4.5270093203e+00,1.5634783036e+00
4.5374259869e+00,1.5414167077e+00
4.5478426536e+00,1.5195412644e+00
4.5582593203e+00,1.4978810218e+00
4.5686759869e+00,1.4764144984e+00
4.5790926536e+00,1.4551650074e+00
4.5895093203e+00,1.4341157604e+00
4.5999259869e+00,1.4132847330e+00
4.6103426536e+00,1.3926595035e+00
4.6207593203e+00,1.3722530906e+00
4.6311759869e+00,1.3520571262e+00
4.6415926536e+00,1.3320800371e+00
4.6520093203e+00,1.3123172076e+00
4.6624259869e+00,1.2927728226e+00
4.6728426536e+00,1.2734457298e+00
4.6832593203e+00,1.2543362069e+00
4.6936759869e+00,1.2354462883e+00
4.7040926536e+00,1.2167726638e+00
4.7145093203e+00,1.1983202902e+00
4.7249259869e+00,1.1800825741e+00
4.7353426536e+00,1.1620671416e+00
4.7457593203e+00,1.1442644066e+00
4.7561759869e+00,1.1266844235e+00
4.7665926536e+00,1.1093148896e+00
4.7770093203e+00,1.0921680574e+00
4.7874259869e+00,1.0752291707e+00
4.7978426536e+00,1.0585124608e+00
4.8082593203e+00,1.0420009673e+00
4.8186759869e+00,1.0257106922e+00
4.8290926536e+00,1.0096227074e+00
4.8395093203e+00,9.9375458783e-01
4.8499259869e+00,9.7808566149e-01
4.8603426536e+00,9.6263488853e-01
4.8707593203e+00,9.4738006507e-01
4.8811759869e+00,9.3234135867e-01
4.8915926536e+00,9.1749523359e-01
4.9020093203e+00,9.0286289668e-01
4.9124259869e+00,8.8841966907e-01
4.9228426536e+00,8.7418763801e-01
4.9332593203e+00,8.6014115930e-01
4.9436759869e+00,8.4630305072e-01
4.9540926536e+00,8.3264686997e-01
4.9645093203e+00,8.1919602420e-01
4.9749259869e+00,8.0592343005e-01
4.9853426536e+00,7.9285295128e-01
4.9957593203e+00,7.7995701077e-01
5.0061759869e+00,7.6725980421e-01
5.0165926536e+00,7.5473339861e-01
5.0270093203e+00,7.4240220473e-01
5.0374259869e+00,7.3023806260e-01
5.0478426536e+00,7.1826548874e-01
5.0582593203e+00,7.0645621634e-01
5.0686759869e+00,6.9483476565e-01
5.0790926536e+00,6.8337287491e-01
5.0895093203e+00,6.7209497300e-01
5.0999259869e+00,6.6097290714e-01
5.1103426536e+00,6.5003092641e-01
5.1207593203e+00,6.3924108339e-01
5.1311759869e+00,6.2862736534e-01
5.1415926536e+00,6.1816211924e-01
5.1520093203e+00,6.0786899470e-01
5.1624259869e+00,5.9772071526e-01
5.1728426536e+00,5.8774052284e-01
5.1832593203e+00,5.7790159313e-01
5.1936759869e+00,5.6822669598e-01
5.2040926536e+00,5.5868952845e-01
5.2145093203e+00,5.4931232930e-01
5.2249259869e+00,5.4006938029e-01
5.2353426536e+00,5.3098233512e-01
5.2457593203e+00,5.2202611784e-01
5.2561759869e+00,5.1322174807e-01
5.2665926536e+00,5.0454484436e-01
5.2770093203e+00,4.9601574778e-01
5.2874259869e+00,4.8761081848e-01
5.2978426536e+00,4.7934967895e-01
5.3082593203e+00,4.7120947322e-01
5.3186759869e+00,4.6320906931e-01
5.3290926536e+00,4.5532643281e-01
5.3395093203e+00,4.4757964532e-01
5.3499259869e+00,4.3994752741e-01
5.3603426536e+00,4.3244734604e-01
5.3707593203e+00,4.2505880603e-01
5.3811759869e+00,4.1779833507e-01
5.3915926536e+00,4.1064654771e-01
5.4020093203e+00,4.0361901096e-01
5.4124259869e+00,3.9669727102e-01
5.4228426536e+00,3.8989601598e-01
5.4332593203e+00,3.8319774219e-01
5.4436759869e+00,3.7661624354e-01
5.4540926536e+00,3.7013498183e-01
5.4645093203e+00,3.6376684425e-01
5.4749259869e+00,3.5749627044e-01
5.4853426536e+00,3.5133523089e-01
5.4957593203e+00,3.4526915271e-01
5.5061759869e+00,3.3930908219e-01
5.5165926536e+00,3.3344144090e-01
5.5270093203e+00,3.2767634566e-01
5.5374259869e+00,3.2200121716e-01
5.5478426536e+00,3.1642523955e-01
5.5582593203e+00,3.1093683503e-01
5.5686759869e+00,3.0554425390e-01
5.5790926536e+00,3.0023692018e-01
5.5895093203e+00,2.9502215090e-01
5.5999259869e+00,2.8989037038e-01
5.6103426536e+00,2.8484796460e-01
5.6207593203e+00,2.7988635485e-01
5.6311759869e+00,2.7501099990e-01
5.6415926536e+00,2.7021431306e-01
5.6520093203e+00,2.6550083111e-01
5.6624259869e+00,2.6086395297e-01
5.6728426536e+00,2.5630729993e-01
5.6832593203e+00,2.5182524879e-01
5.6936759869e+00,2.4742051306e-01
5.7040926536e+00,2.4308843838e-01
5.7145093203e+00,2.3883083931e-01
5.7249259869e+00,2.3464402022e-01
5.7353426536e+00,2.3052890649e-01
5.7457593203e+00,2.2648275011e-01
5.7561759869e+00,2.2250559792e-01
5.7665926536e+00,2.1859563751e-01
5.7770093203e+00,2.1475204865e-01
5.7874259869e+00,2.1097394170e-01
5.7978426536e+00,2.0725964151e-01
5.8082593203e+00,2.0360916768e-01
5.8186759869e+00,2.0002000294e-01
5.8290926536e+00,1.9649306193e-01
5.8395093203e+00,1.9302499862e-01
5.8499259869e+00,1.8961760799e-01
5.8603426536e+00,1.8626672903e-01
5.8707593203e+00,1.8297502191e-01
5.8811759869e+00,1.7973752486e-01
5.8915926536e+00,1.7655774770e-01
5.9020093203e+00,1.7342994242e-01
5.9124259869e+00,1.7035845274e-01
5.9228426536e+00,1.6733675906e-01
5.9332593203e+00,1.6437002328e-01
5.9436759869e+00,1.6145096886e-01
5.9540926536e+00,1.5858556038e-01
5.9645093203e+00,1.5576577870e-01
5.9749259869e+00,1.5299837653e-01
5.9853426536e+00,1.5027460560e-01
5.9957593203e+00,1.4760199401e-01


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi0.6000.csv <==
s,txx
0.0000000000e+00,-4.8473415068e-03
4.0906155136e-03,1.2284849495e-02
8.1812309476e-03,-5.2438343212e-03
1.2271846382e-02,1.1066532032e-02
1.6362461816e-02,-6.7858290151e-03
2.0453077250e-02,8.7585939045e-03
2.4543692684e-02,-9.3421665240e-03
2.8634308117e-02,5.3878498774e-03
3.2724923551e-02,-1.2888338565e-02
3.6815538985e-02,9.8605515815e-04
4.0906154419e-02,-1.7404670663e-02
4.4996769853e-02,-4.4111205193e-03
4.9087385287e-02,-2.2868966690e-02
5.3178000721e-02,-1.0767530429e-02
5.7268616155e-02,-2.9254773526e-02
6.1359231589e-02,-1.8045578443e-02
6.5449847023e-02,-3.6530485942e-02
6.9540462457e-02,-2.6205368344e-02
7.3631077891e-02,-4.4659348796e-02
7.7721693325e-02,-3.5203924264e-02
8.1812308759e-02,-5.3599471826e-02
8.5902924193e-02,-4.4994596565e-02
8.9993539627e-02,-6.3303749998e-02
9.4084155061e-02,-5.5526620296e-02
9.8174770495e-02,-7.3719836539e-02
1.0226538593e-01,-6.6744805083e-02
1.0635600136e-01,-8.4790159362e-02
1.1044661680e-01,-7.8589326357e-02
1.1453723223e-01,-9.6451955596e-02
1.1862784767e-01,-9.0995588641e-02
1.2271846310e-01,-1.0863730916e-01
1.2680907853e-01,-1.0389413878e-01
1.3089969397e-01,-1.2127318551e-01
1.3499030940e-01,-1.1721061312e-01
1.3908092483e-01,-1.3428146201e-01
1.4317154027e-01,-1.3086570720e-01
1.4726215570e-01,-1.4757895408e-01
1.5135277114e-01,-1.4477515975e-01
1.5544338657e-01,-1.6107743778e-01
1.5953400200e-01,-1.5884974539e-01
1.6362461744e-01,-1.7468366941e-01
1.6771523287e-01,-1.7299527232e-01
1.7180584831e-01,-1.8829940283e-01
1.7589646374e-01,-1.8711258250e-01
1.7998707917e-01,-2.0182140463e-01
1.8407769461e-01,-2.0109755278e-01
1.8816831004e-01,-2.1514146755e-01
1.9225892548e-01,-2.1484109619e-01
1.9634954091e-01,-2.2814642204e-01
2.0044015634e-01,-2.2822916284e-01
2.0453077178e-01,-2.4071814608e-01
2.0862138721e-01,-2.4114274006e-01
2.1271200265e-01,-2.5273357311e-01
2.1680261808e-01,-2.5345785183e-01
2.2089323351e-01,-2.6406469809e-01
2.2498384895e-01,-2.6504555709e-01
2.2907446438e-01,-2.7457858153e-01
2.3316507982e-01,-2.7577194714e-01
2.3725569525e-01,-2.8413735163e-01
2.4134631068e-01,-2.8549814174e-01
2.4543692612e-01,-2.9259820431e-01
2.4952754155e-01,-2.9408028388e-01
2.5361815699e-01,-2.9981340131e-01
2.5770877242e-01,-3.0136953305e-01
2.6179938785e-01,-3.0563026644e-01
2.6589000329e-01,-3.0721205665e-01
2.6998061872e-01,-3.0989118006e-01
2.7407123416e-01,-3.1144901940e-01
2.7816184959e-01,-3.1243357212e-01
2.8225246502e-01,-3.1391657043e-01
2.8634308046e-01,-3.1308991399e-01
2.9043369589e-01,-3.1444582798e-01
2.9452431133e-01,-3.1168770947e-01
2.9861492676e-01,-3.1286286195e-01
3.0270554219e-01,-3.0804948512e-01
3.0679615763e-01,-3.0898867426e-01
3.1088677306e-01,-3.0199277957e-01
3.1497738850e-01,-3.0263917844e-01
3.1906800393e-01,-2.9333013234e-01
3.2315861936e-01,-2.9362517897e-01
3.2724923480e-01,-2.8186907014e-01
3.3133985023e-01,-2.8175235114e-01
3.3543046567e-01,-2.6741209164e-01
3.3952108110e-01,-2.6682122190e-01
3.4361169653e-01,-2.4975664918e-01
3.4770231197e-01,-2.4862715165e-01
3.5179292740e-01,-2.2869512855e-01
3.5588354283e-01,-2.2696031701e-01
3.5997415827e-01,-2.0401482691e-01
3.6406477370e-01,-2.0160569418e-01
3.6815538914e-01,-1.7549792984e-01
3.7224600457e-01,-1.7234304289e-01
3.7633662000e-01,-1.4292148827e-01
3.8042723544e-01,-1.3894689093e-01
3.8451785087e-01,-1.0605739612e-01
3.8860846631e-01,-1.0118651969e-01
3.9269908174e-01,-6.4672369394e-02
3.9678969717e-01,-5.8825950846e-02
4.0088031261e-01,-1.8527927313e-02
4.0497092804e-01,-1.1623934957e-02
4.0906154348e-01,3.2619623770e-02
4.1315215891e-01,4.0666057800e-02
4.1724277434e-01,8.9019203190e-02
4.2133338978e-01,9.8295843922e-02
4.2542400521e-01,1.5092496476e-01
4.2951462065e-01,1.6152252935e-01
4.3360523608e-01,2.1859630090e-01
4.3769585151e-01,2.3060850797e-01
4.4178646695e-01,2.9229784142e-01
4.4587708238e-01,3.0582145497e-01
4.4996769782e-01,3.7229944606e-01
4.5405831325e-01,3.8743431445e-01
4.5814892868e-01,4.5887619019e-01
4.6223954412e-01,4.7572528014e-01
4.6633015955e-01,5.5230834263e-01
4.7042077499e-01,5.7097776850e-01
4.7451139042e-01,6.5288133483e-01
4.7860200585e-01,6.7348038320e-01
4.8269262129e-01,7.6088572038e-01
4.8678323672e-01,7.8352686994e-01
4.9087385215e-01,8.7661712390e-01
4.9496446759e-01,9.0141606051e-01
4.9905508302e-01,1.0003761783e+00
5.0314569846e-01,1.0274518053e+00
5.0723631389e-01,1.1324684495e+00
5.1132692932e-01,1.1619428925e+00
5.1541754476e-01,1.2732043469e+00
5.1950816019e-01,1.3052029538e+00
5.2359877563e-01,1.4228990194e+00
5.2768939106e-01,1.4575503547e+00
5.3178000649e-01,1.5818722350e+00
5.3587062193e-01,1.6193080676e+00
5.3996123736e-01,1.7504482432e+00
5.4405185280e-01,1.7908035287e+00
5.4814246823e-01,1.9289556188e+00
5.5223308366e-01,1.9723684745e+00
5.5632369910e-01,2.1177270858e+00
5.6041431453e-01,2.1643387591e+00
5.6450492997e-01,2.3170993204e+00
5.6859554540e-01,2.3670541489e+00
5.7268616083e-01,2.5274127317e+00
5.7677677627e-01,2.5808580961e+00
5.8086739170e-01,2.7490112183e+00
5.8495800714e-01,2.8060974852e+00
5.8904862257e-01,2.9822418995e+00
5.9313923800e-01,3.0431223571e+00
5.9722985344e-01,3.2274548257e+00
6.0132046887e-01,3.2922856103e+00
6.0541108431e-01,3.4850026499e+00
6.0950169974e-01,3.5539426533e+00
6.1359231517e-01,3.7552402782e+00
6.1768293061e-01,3.8284510614e+00
6.2177354604e-01,4.0385244963e+00
6.2586416147e-01,4.1161701761e+00
6.2995477691e-01,4.3352135522e+00
6.3404539234e-01,4.4174606790e+00
6.3813600778e-01,4.6456667009e+00
6.4222662321e-01,4.7326841262e+00
6.4631723864e-01,4.9702437427e+00
6.5040785408e-01,5.0622024811e+00
6.5449846951e-01,5.3093045030e+00
6.5858908495e-01,5.4063775598e+00
6.6267970038e-01,5.6632082671e+00
6.6677031581e-01,5.7655704661e+00
6.7086093125e-01,6.0323132047e+00
6.7495154668e-01,6.1401409981e+00
6.7904216212e-01,6.4169757251e+00
6.8313277755e-01,6.5304469730e+00
6.8722339298e-01,6.8175497730e+00
6.9131400842e-01,6.9368435190e+00
6.9540462385e-01,7.2343861004e+00
6.9949523929e-01,7.3596823061e+00
7.0358585472e-01,7.6678314278e+00
7.0767647015e-01,7.7993106789e+00
7.1176708559e-01,8.1182275219e+00
7.1585770102e-01,8.2560706902e+00
7.1994831645e-01,8.5859101544e+00
7.2403893189e-01,8.7302979815e+00
7.2812954732e-01,9.0712078590e+00
7.3222016276e-01,9.2223204227e+00
7.3631077819e-01,9.5744404752e+00
7.4040139362e-01,9.7324564697e+00
7.4449200906e-01,1.0095917381e+01
7.4858262449e-01,1.0261013046e+01
7.5267323993e-01,1.0635935233e+01
7.5676385536e-01,1.0808283012e+01
7.6085447079e-01,1.1194774916e+01
7.6494508623e-01,1.1374542213e+01
7.6903570166e-01,1.1772697986e+01
7.7312631710e-01,1.1960042711e+01
7.7721693253e-01,1.2370148014e+01
7.8130754796e-01,1.2565574213e+01
7.8539816340e-01,1.2988605247e+01
7.8948877883e-01,1.3192542733e+01
7.9357939427e-01,1.3628055618e+01
7.9767000970e-01,1.3841066079e+01
8.0176062513e-01,1.4287774718e+01
8.0585124057e-01,1.4508575289e+01
8.0994185600e-01,1.4966480865e+01
8.1403247144e-01,1.5195772404e+01
8.1812308687e-01,1.5665714182e+01
8.2221370231e-01,1.5903883762e+01
8.2630431774e-01,1.6385941259e+01
8.3039493318e-01,1.6633071433e+01
8.3448554861e-01,1.7127130514e+01
8.3857616404e-01,1.7383332457e+01
8.4266677948e-01,1.7889365472e+01
8.4675739491e-01,1.8154793415e+01
8.5084801035e-01,1.8672788793e+01
8.5493862578e-01,1.8947585896e+01
8.5902924122e-01,1.9477498643e+01
8.6311985665e-01,1.9761790305e+01
8.6721047208e-01,2.0303549587e+01
8.7130108752e-01,2.0597451091e+01
8.7539170295e-01,2.1150968252e+01
8.7948231839e-01,2.1454585572e+01
8.8357293382e-01,2.2019752750e+01
8.8766354926e-01,2.2333180642e+01
8.9175416469e-01,2.2909868972e+01
8.9584478012e-01,2.3233189978e+01
8.9993539556e-01,2.3821249156e+01
9.0402601099e-01,2.4154533108e+01
9.0811662643e-01,2.4753791030e+01
9.1220724186e-01,2.5097094368e+01
9.1629785730e-01,2.5707356540e+01
9.2038847273e-01,2.6060721657e+01
9.2447908816e-01,2.6681770844e+01
9.2856970360e-01,2.7045225385e+01
9.3266031903e-01,2.7676820940e+01
9.3675093447e-01,2.8050377058e+01
9.4084154990e-01,2.8692254472e+01
9.4493216534e-01,2.9075908164e+01
9.4902278077e-01,2.9727778616e+01
9.5311339621e-01,3.0121509041e+01
9.5720401164e-01,3.0783058943e+01
9.6129462707e-01,3.1186827751e+01
9.6538524251e-01,3.1857718342e+01
9.6947585794e-01,3.2271469018e+01
9.7356647338e-01,3.2951336007e+01
9.7765708881e-01,3.3374993244e+01
9.8174770425e-01,3.4063446490e+01
9.8583831968e-01,3.4496915584e+01
9.8992893511e-01,3.5193538838e+01
9.9401955055e-01,3.5636705125e+01
9.9811016598e-01,3.6341055829e+01
1.0022007814e+00,3.6793784146e+01
1.0062913969e+00,3.7505393292e+01
1.0103820123e+00,3.7967527490e+01
1.0144726277e+00,3.8685899547e+01
1.0185632432e+00,3.9157262047e+01
1.0226538586e+00,3.9881874959e+01
1.0267444740e+00,4.0362266359e+01
1.0308350895e+00,4.1092571615e+01
1.0349257049e+00,4.1581770349e+01
1.0390163203e+00,4.2317193134e+01
1.0431069358e+00,4.2814955197e+01
1.0471975512e+00,4.3554894620e+01
1.0512881666e+00,4.4060953349e+01
1.0553787821e+00,4.4804782756e+01
1.0594693975e+00,4.5318848683e+01
1.0635600129e+00,4.6065916055e+01
1.0676506284e+00,4.6587676829e+01
1.0717412438e+00,4.7337305269e+01
1.0758318592e+00,4.7866425648e+01
1.0799224747e+00,4.8617913954e+01
1.0840130901e+00,4.9154035883e+01
1.0881037055e+00,4.9906659219e+01
1.0921943210e+00,5.0449401977e+01
1.0962849364e+00,5.1202412632e+01
1.1003755518e+00,5.1751373070e+01
1.1044661673e+00,5.2504001310e+01
1.1085567827e+00,5.3058754171e+01
1.1126473981e+00,5.3810209192e+01
1.1167380136e+00,5.4370307516e+01
1.1208286290e+00,5.5119778481e+01
1.1249192444e+00,5.5684754100e+01
1.1290098599e+00,5.6431411283e+01
1.1331004753e+00,5.7000775404e+01
1.1371910908e+00,5.7743771417e+01
1.1412817062e+00,5.8317015298e+01
1.1453723216e+00,5.9055486416e+01
1.1494629371e+00,5.9632082127e+01
1.1535535525e+00,6.0365149704e+01
1.1576441679e+00,6.0944550986e+01
1.1617347834e+00,6.1671322957e+01
1.1658253988e+00,6.2252966160e+01
1.1699160142e+00,6.2972538635e+01
1.1740066297e+00,6.3555843754e+01
1.1780972451e+00,6.4267302688e+01
1.1821878605e+00,6.4851674482e+01
1.1862784760e+00,6.5554097433e+01
1.1903690914e+00,6.6138926627e+01
1.1944597068e+00,6.6831384583e+01
1.1985503223e+00,6.7416049150e+01
1.2026409377e+00,6.8097608434e+01
1.2067315531e+00,6.8681474966e+01
1.2108221686e+00,6.9351199201e+01
1.2149127840e+00,6.9933624339e+01
1.2190033994e+00,7.0590576478e+01
1.2230940149e+00,7.1170908424e+01
1.2271846303e+00,7.1814152833e+01
1.2312752457e+00,7.2391732926e+01
1.2353658612e+00,7.3020337518e+01
1.2394564766e+00,7.3594501864e+01
1.2435470920e+00,7.4207540269e+01
1.2476377075e+00,7.4777621434e+01
1.2517283229e+00,7.5374175210e+01
1.2558189383e+00,7.5939503953e+01
1.2599095538e+00,7.6518664817e+01
1.2640001692e+00,7.7078571871e+01
1.2680907847e+00,7.7639443955e+01
1.2721814001e+00,7.8193261837e+01
1.2762720155e+00,7.8734963950e+01
1.2803626310e+00,7.9282028803e+01
1.2844532464e+00,7.9803696693e+01
1.2885438618e+00,8.0343350141e+01
1.2926344773e+00,8.0844138757e+01
1.2967250927e+00,8.1375729775e+01
1.3008157081e+00,8.1854815502e+01
1.3049063236e+00,8.2377702290e+01
1.3089969390e+00,8.2834285169e+01
1.3130875544e+00,8.3347837011e+01
1.3171781699e+00,8.3781142920e+01
1.3212687853e+00,8.4284742037e+01
1.3253594007e+00,8.4694024827e+01
1.3294500162e+00,8.5187068202e+01
1.3335406316e+00,8.5571611777e+01
1.3376312470e+00,8.6053512947e+01
1.3417218625e+00,8.6412633293e+01
1.3458124779e+00,8.6882824098e+01
1.3499030933e+00,8.7215871226e+01
1.3539937088e+00,8.7673803509e+01
1.3580843242e+00,8.7980163330e+01
1.3621749396e+00,8.8425310574e+01
1.3662655551e+00,8.8704406675e+01
1.3703561705e+00,8.9136265574e+01
1.3744467859e+00,8.9387560900e+01
1.3785374014e+00,8.9805652851e+01
1.3826280168e+00,9.0028651285e+01
1.3867186322e+00,9.0432523793e+01
1.3908092477e+00,9.0626771613e+01
1.3948998631e+00,9.1015999604e+01
1.3989904786e+00,9.1181086826e+01
1.4030810940e+00,9.1555273857e+01
1.4071717094e+00,9.1690835443e+01
1.4112623249e+00,9.2049614802e+01
1.4153529403e+00,9.2155331735e+01
1.4194435557e+00,9.2498367427e+01
1.4235341712e+00,9.2573967644e+01
1.4276247866e+00,9.2900955251e+01
1.4317154020e+00,9.2946214426e+01
1.4358060175e+00,9.3256881843e+01
1.4398966329e+00,9.3271624016e+01
1.4439872483e+00,9.3565732053e+01
1.4480778638e+00,9.3549830109e+01
1.4521684792e+00,9.3827172952e+01
1.4562590946e+00,9.3780548938e+01
1.4603497101e+00,9.4040954476e+01
1.4644403255e+00,9.3963579763e+01
1.4685309409e+00,9.4206909768e+01
1.4726215564e+00,9.4098805051e+01
1.4767121718e+00,9.4324955191e+01
1.4808027872e+00,9.4186190332e+01
1.4848934027e+00,9.4395089989e+01
1.4889840181e+00,9.4225783677e+01
1.4930746335e+00,9.4417395461e+01
1.4971652490e+00,9.4217714629e+01
1.5012558644e+00,9.4392033411e+01
1.5053464798e+00,9.4162192301e+01
1.5094370953e+00,9.4319243522e+01
1.5135277107e+00,9.4059502257e+01
1.5176183261e+00,9.4199339699e+01
1.5217089416e+00,9.3910002725e+01
1.5257995570e+00,9.4032708542e+01
1.5298901725e+00,9.3714126028e+01
1.5339807879e+00,9.3819826746e+01
1.5380714033e+00,9.3472413246e+01
1.5421620188e+00,9.3561360395e+01
1.5462526342e+00,9.3185681910e+01
1.5503432496e+00,9.3258528135e+01
1.5544338651e+00,9.2855611791e+01
1.5585244805e+00,9.2914440452e+01
1.5626150959e+00,9.2486788769e+01
1.5667057114e+00,9.2538503063e+01
1.5707963268e+00,9.2092999386e+01
1.5748869422e+00,9.2136320861e+01
1.5789775577e+00,9.1677998115e+01
1.5830681731e+00,9.1704581251e+01
1.5871587885e+00,9.1200983533e+01
1.5912494040e+00,9.1195247701e+01
1.5953400194e+00,9.0652311024e+01
1.5994306348e+00,9.0627962460e+01
1.6035212503e+00,9.0060656933e+01
1.6076118657e+00,9.0026700753e+01
1.6117024811e+00,8.9437965708e+01
1.6157930966e+00,8.9392955517e+01
1.6198837120e+00,8.8779765660e+01
1.6239743274e+00,8.8721162763e+01
1.6280649429e+00,8.8082825624e+01
1.6321555583e+00,8.8011135553e+01
1.6362461737e+00,8.7349393461e+01
1.6403367892e+00,8.7266190916e+01
1.6444274046e+00,8.6582657054e+01
1.6485180200e+00,8.6488827892e+01
1.6526086355e+00,8.5784370424e+01
1.6566992509e+00,8.5680320869e+01
1.6607898664e+00,8.4955695079e+01
1.6648804818e+00,8.4841918591e+01
1.6689710972e+00,8.4098073048e+01
1.6730617127e+00,8.3975198451e+01
1.6771523281e+00,8.3213148824e+01
1.6812429435e+00,8.3081784566e+01
1.6853335590e+00,8.2302501438e+01
1.6894241744e+00,8.2163194285e+01
1.6935147898e+00,8.1367618542e+01
1.6976054053e+00,8.1220891723e+01
1.7016960207e+00,8.0409968482e+01
1.7057866361e+00,8.0256341023e+01
1.7098772516e+00,7.9431021034e+01
1.7139678670e+00,7.9271001820e+01
1.7180584824e+00,7.8432232460e+01
1.7221490979e+00,7.8266315430e+01
1.7262397133e+00,7.7415038693e+01
1.7303303287e+00,7.7243704793e+01
1.7344209442e+00,7.6380858757e+01
1.7385115596e+00,7.6204578255e+01
1.7426021750e+00,7.5331096932e+01
1.7466927905e+00,7.5150329717e+01
1.7507834059e+00,7.4267141572e+01
1.7548740213e+00,7.4082336861e+01
1.7589646368e+00,7.3190363395e+01
1.7630552522e+00,7.3001959649e+01
1.7671458676e+00,7.2102114179e+01
1.7712364831e+00,7.1910538998e+01
1.7753270985e+00,7.1003725332e+01
1.7794177139e+00,7.0809395150e+01
1.7835083294e+00,6.9896506151e+01
1.7875989448e+00,6.9699825808e+01
1.7916895603e+00,6.8781741941e+01
1.7957801757e+00,6.8583104225e+01
1.7998707911e+00,6.7660692137e+01
1.8039614066e+00,6.7460477324e+01
1.8080520220e+00,6.6534588468e+01
1.8121426374e+00,6.6333163860e+01
1.8162332529e+00,6.5404633165e+01
1.8203238683e+00,6.5202352653e+01
1.8244144837e+00,6.4271997267e+01
1.8285050992e+00,6.4069200938e+01
1.8325957146e+00,6.3137819043e+01
1.8366863300e+00,6.2934832831e+01
1.8407769455e+00,6.2003202554e+01
1.8448675609e+00,6.1800337955e+01
1.8489581763e+00,6.0869216358e+01
1.8530487918e+00,6.0666770207e+01
1.8571394072e+00,5.9736892382e+01
1.8612300226e+00,5.9535146689e+01
1.8653206381e+00,5.8607224940e+01
1.8694112535e+00,5.8406446796e+01
1.8735018689e+00,5.7481169923e+01
1.8775924844e+00,5.7281611463e+01
1.8816830998e+00,5.6359644138e+01
1.8857737152e+00,5.6161542572e+01
1.8898643307e+00,5.5243524808e+01
1.8939549461e+00,5.5047102504e+01
1.8980455615e+00,5.4133649218e+01
1.9021361770e+00,5.3939113841e+01
1.9062267924e+00,5.3030814504e+01
1.9103174078e+00,5.2838359205e+01
1.9144080233e+00,5.1935777584e+01
1.9184986387e+00,5.1745581234e+01
1.9225892542e+00,5.0849255208e+01
1.9266798696e+00,5.0661482675e+01
1.9307704850e+00,4.9771924140e+01
1.9348611005e+00,4.9586726602e+01
1.9389517159e+00,4.8704421446e+01
1.9430423313e+00,4.8521936740e+01
1.9471329468e+00,4.7647344892e+01
1.9512235622e+00,4.7467697885e+01
1.9553141776e+00,4.6601253438e+01
1.9594047931e+00,4.6424556433e+01
1.9634954085e+00,4.5566667819e+01
1.9675860239e+00,4.5393020975e+01
1.9716766394e+00,4.4544071214e+01
1.9757672548e+00,4.4373562985e+01
1.9798578702e+00,4.3533909985e+01
1.9839484857e+00,4.3366617574e+01
1.9880391011e+00,4.2536594481e+01
1.9921297165e+00,4.2372584306e+01
1.9962203320e+00,4.1552499905e+01
2.0003109474e+00,4.1391828073e+01
2.0044015628e+00,4.0581967234e+01
2.0084921783e+00,4.0424680016e+01
2.0125827937e+00,3.9625304178e+01
2.0166734091e+00,3.9471438493e+01
2.0207640246e+00,3.8682786188e+01
2.0248546400e+00,3.8532370082e+01
2.0289452554e+00,3.7754657488e+01
2.0330358709e+00,3.7607710614e+01
2.0371264863e+00,3.6841132138e+01
2.0412171017e+00,3.6697666233e+01
2.0453077172e+00,3.5942395121e+01
2.0493983326e+00,3.5802414474e+01
2.0534889481e+00,3.5058603441e+01
2.0575795635e+00,3.4922105353e+01
2.0616701789e+00,3.4189887232e+01
2.0657607944e+00,3.4056862474e+01
2.0698514098e+00,3.3336350883e+01
2.0739420252e+00,3.3206784137e+01
2.0780326407e+00,3.2498074149e+01
2.0821232561e+00,3.2371944442e+01
2.0862138715e+00,3.1675113277e+01
2.0903044870e+00,3.1552394399e+01
2.0943951024e+00,3.0867502115e+01
2.0984857178e+00,3.0748163026e+01
2.1025763333e+00,3.0075253213e+01
2.1066669487e+00,2.9959258437e+01
2.1107575641e+00,2.9298358921e+01
2.1148481796e+00,2.9185668923e+01
2.1189387950e+00,2.8536792455e+01
2.1230294104e+00,2.8427364008e+01
2.1271200259e+00,2.7790508966e+01
2.1312106413e+00,2.7684295494e+01
2.1353012567e+00,2.7059446571e+01
2.1393918722e+00,2.6956398487e+01
2.1434824876e+00,2.6343527371e+01
2.1475731030e+00,2.6243592391e+01
2.1516637185e+00,2.5642658445e+01
2.1557543339e+00,2.5545781890e+01
2.1598449493e+00,2.4956732817e+01
2.1639355648e+00,2.4862857897e+01
2.1680261802e+00,2.4285630394e+01
2.1721167956e+00,2.4194698480e+01
2.1762074111e+00,2.3629218885e+01
2.1802980265e+00,2.3541169759e+01
2.1843886420e+00,2.2987354679e+01
2.1884792574e+00,2.2902126777e+01
2.1925698728e+00,2.2359883705e+01
2.1966604883e+00,2.2277414336e+01
2.2007511037e+00,2.1746642257e+01
2.2048417191e+00,2.1666867815e+01
2.2089323346e+00,2.1147457791e+01
2.2130229500e+00,2.1070313946e+01
2.2171135654e+00,2.0562149688e+01
2.2212041809e+00,2.0487571571e+01
2.2252947963e+00,1.9990529997e+01
2.2293854117e+00,1.9918452362e+01
2.2334760272e+00,1.9432404136e+01
2.2375666426e+00,1.9362761518e+01
2.2416572580e+00,1.8887571574e+01
2.2457478735e+00,1.8820298429e+01
2.2498384889e+00,1.8355826477e+01
2.2539291043e+00,1.8290857315e+01
2.2580197198e+00,1.7836958331e+01
2.2621103352e+00,1.7774227834e+01
2.2662009506e+00,1.7330752537e+01
2.2702915661e+00,1.7270195672e+01
2.2743821815e+00,1.6836990975e+01
2.2784727969e+00,1.6778543099e+01
2.2825634124e+00,1.6355452554e+01
2.2866540278e+00,1.6299049509e+01
2.2907446432e+00,1.5885913730e+01
2.2948352587e+00,1.5831491947e+01
2.2989258741e+00,1.5428149017e+01
2.3030164895e+00,1.5375645619e+01
2.3071071050e+00,1.4981931484e+01
2.3111977204e+00,1.4931284410e+01
2.3152883358e+00,1.4547033282e+01
2.3193789513e+00,1.4498181432e+01
2.3234695667e+00,1.4123226207e+01
2.3275601822e+00,1.4076109883e+01
2.3316507976e+00,1.3710282637e+01
2.3357414130e+00,1.3664845572e+01
2.3398320285e+00,1.3307980327e+01
2.3439226439e+00,1.3264177234e+01
2.3480132593e+00,1.2916081285e+01
2.3521038748e+00,1.2874053619e+01
2.3561944902e+00,1.2534647947e+01
2.3602851056e+00,1.2494738641e+01
2.3643757211e+00,1.2165011787e+01
2.3684663365e+00,1.2125564795e+01
2.3725569519e+00,1.1803057453e+01
2.3766475674e+00,1.1764811274e+01
2.3807381828e+00,1.1450273577e+01
2.3848287982e+00,1.1413644316e+01
2.3889194137e+00,1.1106892035e+01
2.3930100291e+00,1.1071743658e+01
2.3971006445e+00,1.0772536119e+01
2.4011912600e+00,1.0738765334e+01
2.4052818754e+00,1.0446953676e+01
2.4093724908e+00,1.0414507322e+01
2.4134631063e+00,1.0129950091e+01
2.4175537217e+00,1.0098772030e+01
2.4216443371e+00,9.8213212702e+00
2.4257349526e+00,9.7913507166e+00
2.4298255680e+00,9.5208589136e+00
2.4339161834e+00,9.4920350259e+00
2.4380067989e+00,9.2283563196e+00
2.4420974143e+00,9.2006187025e+00
2.4461880297e+00,8.9436085835e+00
2.4502786452e+00,8.9168973500e+00
2.4543692606e+00,8.6664128343e+00
2.4584598761e+00,8.6406689271e+00
2.4625504915e+00,8.3965688147e+00
2.4666411069e+00,8.3717342662e+00
2.4707317224e+00,8.1338793348e+00
2.4748223378e+00,8.1098974213e+00
2.4789129532e+00,7.8781505870e+00
2.4830035687e+00,7.8549659172e+00
2.4870941841e+00,7.6291923760e+00
2.4911847995e+00,7.6067509329e+00
2.4952754150e+00,7.3868182845e+00
2.4993660304e+00,7.3650674372e+00
2.5034566458e+00,7.1508457919e+00
2.5075472613e+00,7.1297342905e+00
2.5116378767e+00,6.9210963639e+00
2.5157284921e+00,6.9005743274e+00
2.5198191076e+00,6.6973955241e+00
2.5239097230e+00,6.6774144259e+00
2.5280003384e+00,6.4795729143e+00
2.5320909539e+00,6.4600855712e+00
2.5361815693e+00,6.2674623500e+00
2.5402721847e+00,6.2484229141e+00
2.5443628002e+00,6.0609018718e+00
2.5484534156e+00,6.0422658259e+00
2.5525440310e+00,5.8597337934e+00
2.5566346465e+00,5.8414579506e+00
2.5607252619e+00,5.6638047481e+00
2.5648158773e+00,5.6458472545e+00
2.5689064928e+00,5.4729657315e+00
2.5729971082e+00,5.4552860711e+00
2.5770877236e+00,5.2870721413e+00
2.5811783391e+00,5.2696311434e+00
2.5852689545e+00,5.1059838134e+00
2.5893595699e+00,5.0887436617e+00
2.5934501854e+00,4.9295650536e+00
2.5975408008e+00,4.9124892972e+00
2.6016314163e+00,4.7576846654e+00
2.6057220317e+00,4.7407382313e+00
2.6098126471e+00,4.5902159732e+00
2.6139032626e+00,4.5733651797e+00
2.6179938780e+00,4.4270368402e+00
2.6220844934e+00,4.4102494124e+00
2.6261751089e+00,4.2680296818e+00
2.6302657243e+00,4.2512747680e+00
2.6343563397e+00,4.1130814729e+00
2.6384469552e+00,4.0963296629e+00
2.6425375706e+00,3.9620837504e+00
2.6466281860e+00,3.9453070943e+00
2.6507188015e+00,3.8149326088e+00
2.6548094169e+00,3.7981046376e+00
2.6589000323e+00,3.6715286904e+00
2.6629906478e+00,3.6546244370e+00
2.6670812632e+00,3.5317771672e+00
2.6711718786e+00,3.5147731892e+00
2.6752624941e+00,3.3955877167e+00
2.6793531095e+00,3.3784621186e+00
2.6834437249e+00,3.2628744894e+00
2.6875343404e+00,3.2456069458e+00
2.6916249558e+00,3.1335560667e+00
2.6957155712e+00,3.1161278455e+00
2.6998061867e+00,3.0075554113e+00
2.7038968021e+00,2.9899493958e+00
2.7079874175e+00,2.8847998057e+00
2.7120780330e+00,2.8670005162e+00
2.7161686484e+00,2.7652207812e+00
2.7202592638e+00,2.7472143951e+00
2.7243498793e+00,2.6487540349e+00
2.7284404947e+00,2.6305284041e+00
2.7325311102e+00,2.5353393342e+00
2.7366217256e+00,2.5168840002e+00
2.7407123410e+00,2.4249204083e+00
2.7448029565e+00,2.4062266134e+00
2.7488935719e+00,2.3174448253e+00
2.7529841873e+00,2.2985055193e+00
2.7570748028e+00,2.2128638552e+00
2.7611654182e+00,2.1936736970e+00
2.7652560336e+00,2.1111323169e+00
2.7693466491e+00,2.0916876693e+00
2.7734372645e+00,2.0122084090e+00
2.7775278799e+00,1.9925073269e+00
2.7816184954e+00,1.9160535245e+00
2.7857091108e+00,1.8960957337e+00
2.7897997262e+00,1.8226320484e+00
2.7938903417e+00,1.8024189156e+00
2.7979809571e+00,1.7319111373e+00
2.8020715725e+00,1.7114456290e+00
2.8061621880e+00,1.6438604834e+00
2.8102528034e+00,1.6231471126e+00
2.8143434188e+00,1.5584520600e+00
2.8184340343e+00,1.5374968203e+00
2.8225246497e+00,1.4756598524e+00
2.8266152651e+00,1.4544701363e+00
2.8307058806e+00,1.3954595717e+00
2.8347964960e+00,1.3740440747e+00
2.8388871114e+00,1.3178283564e+00
2.8429777269e+00,1.2961969624e+00
2.8470683423e+00,1.2427444607e+00
2.8511589577e+00,1.2209081096e+00
2.8552495732e+00,1.1701869332e+00
2.8593401886e+00,1.1481574686e+00
2.8634308041e+00,1.1001352888e+00
2.8675214195e+00,1.0779252845e+00
2.8716120349e+00,1.0325691765e+00
2.8757026504e+00,1.0101917407e+00
2.8797932658e+00,9.6746804762e-01
2.8838838812e+00,9.4493660370e-01
2.8879744967e+00,9.0481082948e-01
2.8920651121e+00,8.8213887170e-01
2.8961557275e+00,8.4457560880e-01
2.9002463430e+00,8.2177643236e-01
2.9043369584e+00,7.8673933177e-01
2.9084275738e+00,7.6382573593e-01
2.9125181893e+00,7.3127752714e-01
2.9166088047e+00,7.0826149058e-01
2.9206994201e+00,6.7816405974e-01
2.9247900356e+00,6.5505638728e-01
2.9288806510e+00,6.2737092236e-01
2.9329712664e+00,6.0418086241e-01
2.9370618819e+00,5.7886807461e-01
2.9411524973e+00,5.5560290686e-01
2.9452431127e+00,5.3262333768e-01
2.9493337282e+00,5.0928793073e-01
2.9534243436e+00,4.8860235410e-01
2.9575149590e+00,4.6519869303e-01
2.9616055745e+00,4.4676862201e-01
2.9656961899e+00,4.2329530609e-01
2.9697868053e+00,4.0708361276e-01
2.9738774208e+00,3.8353532393e-01
2.9779680362e+00,3.6950698040e-01
2.9820586516e+00,3.4587392338e-01
2.9861492671e+00,3.3399687189e-01
2.9902398825e+00,3.1026418753e-01
2.9943304980e+00,3.0051033899e-01
2.9984211134e+00,2.7665749245e-01
3.0025117288e+00,2.6900386676e-01
3.0066023443e+00,2.4500401674e-01
3.0106929597e+00,2.3943400732e-01
3.0147835751e+00,2.1525335686e-01
3.0188741906e+00,2.1175812692e-01
3.0229648060e+00,1.8735527033e-01
3.0270554214e+00,1.8593525771e-01
3.0311460369e+00,1.6126053889e-01
3.0352366523e+00,1.6192704615e-01
3.0393272677e+00,1.3692196136e-01
3.0434178832e+00,1.3969878565e-01
3.0475084986e+00,1.1429549102e-01
3.0515991140e+00,1.1922051694e-01
3.0556897295e+00,9.3341552165e-02
3.0597803449e+00,1.0046817639e-01
3.0638709603e+00,7.4026607393e-02
3.0679615758e+00,8.3424767664e-02
3.0720521912e+00,5.6325113854e-02
3.0761428066e+00,6.8081525239e-02
3.0802334221e+00,4.0222119548e-02
3.0843240375e+00,5.4439021625e-02
3.0884146529e+00,2.5716935644e-02
3.0925052684e+00,4.2508131377e-02
3.0965958838e+00,1.2828597167e-02
3.1006864992e+00,3.2310672713e-02
3.1047771147e+00,1.6041414363e-03
3.1088677301e+00,2.3879343436e-02
3.1129583455e+00,-7.8693698519e-03
3.1170489610e+00,1.7256267350e-02
3.1211395764e+00,-1.5450277977e-02
3.1252301919e+00,1.2490139706e-02
3.1293208073e+00,-2.0933886587e-02
3.1334114227e+00,9.6388130441e-03
3.1375020382e+00,-2.4050789545e-02
3.1415926536e+00,8.9379097983e-03
3.1415926536e+00,8.9379097983e-03
3.1456834090e+00,5.7761087497e-02
3.1497741731e+00,1.2620581569e-01
3.1538649463e+00,2.0069414698e-01
3.1579557294e+00,2.7151865571e-01
3.1620465229e+00,3.5386130779e-01
3.1661373275e+00,4.3041531416e-01
3.1702281440e+00,5.1961974107e-01
3.1743189732e+00,6.0389785207e-01
3.1784098159e+00,6.9893194221e-01
3.1825006729e+00,7.9106597040e-01
3.1865915453e+00,8.9177999601e-01
3.1906824341e+00,9.9121487490e-01
3.1947733403e+00,1.0974773761e+00
3.1988642651e+00,1.2036057847e+00
3.2029552096e+00,1.3151834564e+00
3.2070461754e+00,1.4274322955e+00
3.2111371636e+00,1.5440140948e+00
3.2152281758e+00,1.6618455103e+00
3.2193192137e+00,1.7830745094e+00
3.2234102788e+00,1.9059801195e+00
3.2275013730e+00,2.0314772377e+00
3.2315924983e+00,2.1589751310e+00
3.2356836566e+00,2.2883553547e+00
3.2397748501e+00,2.4199893613e+00
3.2438660813e+00,2.5528725882e+00
3.2479573525e+00,2.6882124431e+00
3.2520486664e+00,2.8242305926e+00
3.2561400259e+00,2.9628722069e+00
3.2602314339e+00,3.1016735649e+00
3.2643228937e+00,3.2432387611e+00
3.2684144086e+00,3.3844903071e+00
3.2725059824e+00,3.5286261621e+00
3.2765976188e+00,3.6720144287e+00
3.2806893222e+00,3.8183920694e+00
3.2847810968e+00,3.9636229257e+00
3.2888729474e+00,4.1119358634e+00
3.2929648790e+00,4.2587335649e+00
3.2970568970e+00,4.4086957491e+00
3.3011490070e+00,4.5568015519e+00
3.3052412152e+00,4.7081452939e+00
3.3093335280e+00,4.8573158460e+00
3.3134259524e+00,5.0097897368e+00
3.3175184958e+00,5.1597954092e+00
3.3216111659e+00,5.3131623644e+00
3.3257039711e+00,5.4637856310e+00
3.3297969205e+00,5.6178210415e+00
3.3338900235e+00,5.7688550044e+00
3.3379832903e+00,5.9233451342e+00
3.3420767317e+00,6.0745922333e+00
3.3461703592e+00,6.2293328434e+00
3.3502641851e+00,6.3806037864e+00
3.3543582226e+00,6.5353990276e+00
3.3584524856e+00,6.6865119320e+00
3.3625469890e+00,6.8411734668e+00
3.3666417487e+00,6.9919532090e+00
3.3707367816e+00,7.1462995552e+00
3.3748321058e+00,7.2965773065e+00
3.3789277406e+00,7.4504333724e+00
3.3830237063e+00,7.6000462956e+00
3.3871200250e+00,7.7532430806e+00
3.3912167198e+00,7.9020341624e+00
3.3953138158e+00,8.0544085938e+00
3.3994113392e+00,8.2022265847e+00
3.4035093184e+00,8.3536214628e+00
3.4076077835e+00,8.5003208996e+00
3.4117067665e+00,8.6505849236e+00
3.4158063017e+00,8.7960262114e+00
3.4199064255e+00,8.9450140639e+00
3.4240071766e+00,9.0890635965e+00
3.4281085967e+00,9.2366360650e+00
3.4322107297e+00,9.3791663672e+00
3.4363136228e+00,9.5251904865e+00
3.4404173260e+00,9.6660803634e+00
3.4445218929e+00,9.8104295651e+00
3.4486273804e+00,9.9495642479e+00
3.4527338492e+00,1.0092118505e+01
3.4568413641e+00,1.0229389783e+01
3.4609499940e+00,1.0370035741e+01
3.4650598124e+00,1.0505342077e+01
3.4691708977e+00,1.0643973165e+01
3.4732833333e+00,1.0777219791e+01
3.4773972083e+00,1.0913736341e+01
3.4815126173e+00,1.1044835316e+01
3.4856296616e+00,1.1179144598e+01
3.4897484486e+00,1.1308014849e+01
3.4938690932e+00,1.1440031114e+01
3.4979917175e+00,1.1566598443e+01
3.5021164519e+00,1.1696242940e+01
3.5062434350e+00,1.1820440006e+01
3.5103728147e+00,1.1947640967e+01
3.5145047486e+00,1.2069407240e+01
3.5186394043e+00,1.2194099840e+01
3.5227769606e+00,1.2313381526e+01
3.5269176080e+00,1.2435507813e+01
3.5310615491e+00,1.2552257755e+01
3.5352090001e+00,1.2671766559e+01
3.5393601908e+00,1.2785944116e+01
3.5435153662e+00,1.2902790927e+01
3.5476747872e+00,1.3014361822e+01
3.5518387316e+00,1.3128508651e+01
3.5560074949e+00,1.3237444799e+01
3.5601813921e+00,1.3348860008e+01
3.5643607581e+00,1.3455139318e+01
3.5685459497e+00,1.3563797430e+01
3.5727373465e+00,1.3667403579e+01
3.5769353523e+00,1.3773285045e+01
3.5811403970e+00,1.3874207220e+01
3.5853529378e+00,1.3977298167e+01
3.5895734611e+00,1.4075530780e+01
3.5938024842e+00,1.4175822717e+01
3.5980405571e+00,1.4271365082e+01
3.6022882647e+00,1.4368854568e+01
3.6065462287e+00,1.4461710531e+01
3.6108151099e+00,1.4556398790e+01
3.6150956104e+00,1.4646576312e+01
3.6193884762e+00,1.4738468791e+01
3.6236944994e+00,1.4825979463e+01
3.6280145215e+00,1.4915085320e+01
3.6323494353e+00,1.4999943817e+01
3.6367001888e+00,1.5086275324e+01
3.6410677874e+00,1.5168498764e+01
3.6454532975e+00,1.5252070613e+01
3.6498578499e+00,1.5331677815e+01
3.6542826430e+00,1.5412506308e+01
3.6587289462e+00,1.5489516926e+01
3.6631981039e+00,1.5567619016e+01
3.6676915393e+00,1.5642052547e+01
3.6722107579e+00,1.5717444740e+01
3.6767573515e+00,1.5789319333e+01
3.6813330029e+00,1.5862016369e+01
3.6859394889e+00,1.5931347460e+01
3.6905786855e+00,1.6001360779e+01
3.6952525713e+00,1.6068159498e+01
3.6999632320e+00,1.6135495467e+01
3.7047128642e+00,1.6199766793e+01
3.7095037797e+00,1.6264424640e+01
3.7143384091e+00,1.6326165272e+01
3.7192193058e+00,1.6388134722e+01
3.7241491490e+00,1.6447330646e+01
3.7291307470e+00,1.6506589209e+01
3.7341670402e+00,1.6563212930e+01
3.7392611028e+00,1.6619722830e+01
3.7444161452e+00,1.6673730354e+01
3.7496355146e+00,1.6727435259e+01
3.7549226953e+00,1.6778762656e+01
3.7602813084e+00,1.6829583876e+01
3.7657151099e+00,1.6878143623e+01
3.7712279881e+00,1.6925976169e+01
3.7768239595e+00,1.6971653328e+01
3.7825071631e+00,1.7016361873e+01
3.7882818533e+00,1.7059010201e+01
3.7941523909e+00,1.7100425040e+01
3.8001232321e+00,1.7139863246e+01
3.8061989154e+00,1.7177776560e+01
3.8123840458e+00,1.7213784984e+01
3.8186832769e+00,1.7247947713e+01
3.8251012903e+00,1.7280265778e+01
3.8316427717e+00,1.7310385544e+01
3.8383123846e+00,1.7338710419e+01
3.8451147401e+00,1.7364450998e+01
3.8520543648e+00,1.7388438022e+01
3.8591356641e+00,1.7409420976e+01
3.8663628833e+00,1.7428686408e+01
3.8737400652e+00,1.7444495498e+01
3.8812710047e+00,1.7458622208e+01
3.8889592010e+00,1.7468811212e+01
3.8968078071e+00,1.7477357854e+01
3.9048195769e+00,1.7481462282e+01
3.9129968120e+00,1.7483976349e+01
3.9213413059e+00,1.7481529323e+01
3.9298542892e+00,1.7477564311e+01
3.9385363749e+00,1.7468116739e+01
3.9473875052e+00,1.7457253124e+01
3.9564069003e+00,1.7440397518e+01
3.9655930117e+00,1.7422266929e+01
3.9749434789e+00,1.7397663988e+01
3.9844550926e+00,1.7371975407e+01
3.9941237642e+00,1.7339381926e+01
4.0039445038e+00,1.7305948354e+01
4.0139114068e+00,1.7265244843e+01
4.0240176504e+00,1.7224008779e+01
4.0342555013e+00,1.7175225597e+01
4.0446163338e+00,1.7126282503e+01
4.0550906613e+00,1.7069625528e+01
4.0656681779e+00,1.7013247753e+01
4.0763378132e+00,1.6949132043e+01
4.0870877986e+00,1.6885808000e+01
4.0979057436e+00,1.6814934718e+01
4.1087787230e+00,1.6745490749e+01
4.1196933725e+00,1.6669117980e+01
4.1306359919e+00,1.6595250274e+01
4.1415926536e+00,1.6516439686e+01
4.1520093203e+00,1.6442579778e+01
4.1624259869e+00,1.6365711443e+01
4.1728426536e+00,1.6287773398e+01
4.1832593203e+00,1.6206927394e+01
4.1936759869e+00,1.6125297414e+01
4.2040926536e+00,1.6040858964e+01
4.2145093203e+00,1.5955885591e+01
4.2249259869e+00,1.5868207057e+01
4.2353426536e+00,1.5780220813e+01
4.2457593203e+00,1.5689634157e+01
4.2561759869e+00,1.5598947820e+01
4.2665926536e+00,1.5505766146e+01
4.2770093203e+00,1.5412675056e+01
4.2874259869e+00,1.5317193346e+01
4.2978426536e+00,1.5221975941e+01
4.3082593203e+00,1.5124471758e+01
4.3186759869e+00,1.5027390193e+01
4.3290926536e+00,1.4928124402e+01
4.3395093203e+00,1.4829425207e+01
4.3499259869e+00,1.4728642692e+01
4.3603426536e+00,1.4628557429e+01
4.3707593203e+00,1.4526487810e+01
4.3811759869e+00,1.4425233730e+01
4.3915926536e+00,1.4322092063e+01
4.4020093203e+00,1.4219872753e+01
4.4124259869e+00,1.4115860219e+01
4.4228426536e+00,1.4012866231e+01
4.4332593203e+00,1.3908170807e+01
4.4436759869e+00,1.3804580276e+01
4.4540926536e+00,1.3699377380e+01
4.4645093203e+00,1.3595356623e+01
4.4749259869e+00,1.3489809748e+01
4.4853426536e+00,1.3385513842e+01
4.4957593203e+00,1.3279775159e+01
4.5061759869e+00,1.3175348508e+01
4.5165926536e+00,1.3069559453e+01
4.5270093203e+00,1.2965136324e+01
4.5374259869e+00,1.2859428163e+01
4.5478426536e+00,1.2755133212e+01
4.5582593203e+00,1.2649627578e+01
4.5686759869e+00,1.2545576354e+01
4.5790926536e+00,1.2440385768e+01
4.5895093203e+00,1.2336685193e+01
4.5999259869e+00,1.2231913563e+01
4.6103426536e+00,1.2128662399e+01
4.6207593203e+00,1.2024405498e+01
4.6311759869e+00,1.1921694789e+01
4.6415926536e+00,1.1818040705e+01
4.6520093203e+00,1.1715954205e+01
4.6624259869e+00,1.1612983783e+01
4.6728426536e+00,1.1511598364e+01
4.6832593203e+00,1.1409385619e+01
4.6936759869e+00,1.1308771659e+01
4.7040926536e+00,1.1207384173e+01
4.7145093203e+00,1.1107605930e+01
4.7249259869e+00,1.1007105229e+01
4.7353426536e+00,1.0908221197e+01
4.7457593203e+00,1.0808663112e+01
4.7561759869e+00,1.0710726359e+01
4.7665926536e+00,1.0612161371e+01
4.7770093203e+00,1.0515219861e+01
4.7874259869e+00,1.0417693425e+01
4.7978426536e+00,1.0321790327e+01
4.8082593203e+00,1.0225343183e+01
4.8186759869e+00,1.0130517162e+01
4.8290926536e+00,1.0035185628e+01
4.8395093203e+00,9.9414711286e+00
4.8499259869e+00,9.8472873816e+00
4.8603426536e+00,9.7547148861e+00
4.8707593203e+00,9.6617072273e+00
4.8811759869e+00,9.5703035108e+00
4.8915926536e+00,9.4784966166e+00
4.9020093203e+00,9.3882849846e+00
4.9124259869e+00,9.2977001453e+00
4.9228426536e+00,9.2087006600e+00
4.9332593203e+00,9.1193560053e+00
4.9436759869e+00,9.0315857002e+00
4.9540926536e+00,8.9434964128e+00
4.9645093203e+00,8.8569694957e+00
4.9749259869e+00,8.7701480137e+00
4.9853426536e+00,8.6848760590e+00
4.9957593203e+00,8.5993322666e+00
5.0061759869e+00,8.5153243976e+00
5.0165926536e+00,8.4310658056e+00
5.0270093203e+00,8.3483288663e+00
5.0374259869e+00,8.2653607824e+00
5.0478426536e+00,8.1838995005e+00
5.0582593203e+00,8.1022251902e+00
5.0686759869e+00,8.0220423303e+00
5.0790926536e+00,7.9416631686e+00
5.0895093203e+00,7.8627596772e+00
5.0999259869e+00,7.7836752912e+00
5.1103426536e+00,7.7060504336e+00
5.1207593203e+00,7.6282588374e+00
5.1311759869e+00,7.5519103263e+00
5.1415926536e+00,7.4754080475e+00
5.1520093203e+00,7.4003321646e+00
5.1624259869e+00,7.3251143635e+00
5.1728426536e+00,7.2513060735e+00
5.1832593203e+00,7.1773666551e+00
5.1936759869e+00,7.1048197134e+00
5.2040926536e+00,7.0321514327e+00
5.2145093203e+00,6.9608584864e+00
5.2249259869e+00,6.8894530474e+00
5.2353426536e+00,6.8194057301e+00
5.2457593203e+00,6.7492538780e+00
5.2561759869e+00,6.6804428991e+00
5.2665926536e+00,6.6115345077e+00
5.2770093203e+00,6.5439497358e+00
5.2874259869e+00,6.4762738886e+00
5.2978426536e+00,6.4099044301e+00
5.3082593203e+00,6.3434494969e+00
5.3186759869e+00,6.2782837692e+00
5.3290926536e+00,6.2130374771e+00
5.3395093203e+00,6.1490632774e+00
5.3499259869e+00,6.0850127778e+00
5.3603426536e+00,6.0222173475e+00
5.3707593203e+00,5.9593492779e+00
5.3811759869e+00,5.8977193624e+00
5.3915926536e+00,5.8360199051e+00
5.4020093203e+00,5.7755418104e+00
5.4124259869e+00,5.7149967461e+00
5.4228426536e+00,5.6556563906e+00
5.4332593203e+00,5.5962511496e+00
5.4436759869e+00,5.5380341131e+00
5.4540926536e+00,5.4797538218e+00
5.4645093203e+00,5.4226453910e+00
5.4749259869e+00,5.3654749158e+00
5.4853426536e+00,5.3094601267e+00
5.4957593203e+00,5.2533841145e+00
5.5061759869e+00,5.1984477917e+00
5.5165926536e+00,5.1434507081e+00
5.5270093203e+00,5.0895775007e+00
5.5374259869e+00,5.0356436642e+00
5.5478426536e+00,4.9828180807e+00
5.5582593203e+00,4.9299316955e+00
5.5686759869e+00,4.8781381343e+00
5.5790926536e+00,4.8262833203e+00
5.5895093203e+00,4.7755060993e+00
5.5999259869e+00,4.7246669196e+00
5.6103426536e+00,4.6748903025e+00
5.6207593203e+00,4.6250507890e+00
5.6311759869e+00,4.5762590102e+00
5.6415926536e+00,4.5274031870e+00
5.6520093203e+00,4.4795804751e+00
5.6624259869e+00,4.4316923793e+00
5.6728426536e+00,4.3848229765e+00
5.6832593203e+00,4.3378866788e+00
5.6936759869e+00,4.2919548609e+00
5.7040926536e+00,4.2459544827e+00
5.7145093203e+00,4.2009445762e+00
5.7249259869e+00,4.1558643050e+00
5.7353426536e+00,4.1117607016e+00
5.7457593203e+00,4.0675848037e+00
5.7561759869e+00,4.0243719731e+00
5.7665926536e+00,3.9810848024e+00
5.7770093203e+00,3.9387473007e+00
5.7874259869e+00,3.8963333009e+00
5.7978426536e+00,3.8548557730e+00
5.8082593203e+00,3.8132994676e+00
5.8186759869e+00,3.7726666374e+00
5.8290926536e+00,3.7319525954e+00
5.8395093203e+00,3.6921492333e+00
5.8499259869e+00,3.6522619866e+00
5.8603426536e+00,3.6132728291e+00
5.8707593203e+00,3.5741966886e+00
5.8811759869e+00,3.5360062596e+00
5.8915926536e+00,3.4977249198e+00
5.9020093203e+00,3.4603171452e+00
5.9124259869e+00,3.4228128426e+00
5.9228426536e+00,3.3861702253e+00
5.9332593203e+00,3.3494219501e+00
5.9436759869e+00,3.3135238053e+00
5.9540926536e+00,3.2775034837e+00
5.9645093203e+00,3.2423221453e+00
5.9749259869e+00,3.2069864424e+00
5.9853426536e+00,3.1724790439e+00
5.9957593203e+00,3.1377516164e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-4.9356297331e-03
4.0906155136e-03,1.2361758888e-02
8.1812309476e-03,-5.3356226400e-03
1.2271846382e-02,1.1087882336e-02
1.6362461816e-02,-6.9016250666e-03
2.0453077250e-02,8.6938324173e-03
2.4543692684e-02,-9.4888630673e-03
2.8634308117e-02,5.2164304577e-03
3.2724923551e-02,-1.3070133675e-02
3.6815538985e-02,6.9968367282e-04
4.0906154419e-02,-1.7623579762e-02
4.4996769853e-02,-4.8120898908e-03
4.9087385287e-02,-2.3124175352e-02
5.3178000721e-02,-1.1276116589e-02
5.7268616155e-02,-2.9541269393e-02
6.1359231589e-02,-1.8649024862e-02
6.5449847023e-02,-3.6837968411e-02
6.9540462457e-02,-2.6885025419e-02
7.3631077891e-02,-4.4971271043e-02
7.7721693325e-02,-3.5934655387e-02
8.1812308759e-02,-5.3891897078e-02
8.5902924193e-02,-4.5743932174e-02
8.9993539627e-02,-6.3544219079e-02
9.4084155061e-02,-5.6253800479e-02
9.8174770495e-02,-7.3866293960e-02
1.0226538593e-01,-6.7399784182e-02
1.0635600136e-01,-8.4789930206e-02
1.1044661680e-01,-7.9111772125e-02
1.1453723223e-01,-9.6240756282e-02
1.1862784767e-01,-9.1313889849e-02
1.2271846310e-01,-1.0813827953e-01
1.2680907853e-01,-1.0392442537e-01
1.3089969397e-01,-1.2039593451e-01
1.3499030940e-01,-1.1685578777e-01
1.3908092483e-01,-1.3292112252e-01
1.4317154027e-01,-1.3001448481e-01
1.4726215570e-01,-1.4561524435e-01
1.5135277114e-01,-1.4330111094e-01
1.5544338657e-01,-1.5837372790e-01
1.5953400200e-01,-1.5661034079e-01
1.6362461744e-01,-1.7108605188e-01
1.6771523287e-01,-1.6983092527e-01
1.7180584831e-01,-1.8363576622e-01
1.7589646374e-01,-1.8284568897e-01
1.7998707917e-01,-1.9590050963e-01
1.8407769461e-01,-1.9553152821e-01
1.8816831004e-01,-2.0775202456e-01
1.9225892548e-01,-2.0775940947e-01
1.9634954091e-01,-2.1905616958e-01
2.0044015634e-01,-2.1939436807e-01
2.0453077178e-01,-2.2967292939e-01
2.0862138721e-01,-2.3029550697e-01
2.1271200265e-01,-2.3945642241e-01
2.1680261808e-01,-2.4031599548e-01
2.2089323351e-01,-2.4825490610e-01
2.2498384895e-01,-2.4930306780e-01
2.2907446438e-01,-2.5591078004e-01
2.3316507982e-01,-2.5709802089e-01
2.3725569525e-01,-2.6226058697e-01
2.4134631068e-01,-2.6353621141e-01
2.4543692612e-01,-2.6713501192e-01
2.4952754155e-01,-2.6844705116e-01
2.5361815699e-01,-2.7035887973e-01
2.5770877242e-01,-2.7165400065e-01
2.6179938785e-01,-2.7175115152e-01
2.6589000329e-01,-2.7297456020e-01
2.6998061872e-01,-2.7112492021e-01
2.7407123416e-01,-2.7222025802e-01
2.7816184959e-01,-2.6828740639e-01
2.8225246502e-01,-2.6919663679e-01
2.8634308046e-01,-2.6303995349e-01
2.9043369589e-01,-2.6370323794e-01
2.9452431133e-01,-2.5517802261e-01
2.9861492676e-01,-2.5553358653e-01
3.0270554219e-01,-2.4449118572e-01
3.0679615763e-01,-2.4447517705e-01
3.1088677306e-01,-2.3076311591e-01
3.1497738850e-01,-2.3030946089e-01
3.1906800393e-01,-2.1377157438e-01
3.2315861936e-01,-2.1281183527e-01
3.2724923480e-01,-1.9328839417e-01
3.3133985023e-01,-1.9175163296e-01
3.3543046567e-01,-1.6907946154e-01
3.3952108110e-01,-1.6689211215e-01
3.4361169653e-01,-1.4090469598e-01
3.4770231197e-01,-1.3799044651e-01
3.5179292740e-01,-1.0851803009e-01
3.5588354283e-01,-1.0479771520e-01
3.5997415827e-01,-7.1667389881e-02
3.6406477370e-01,-6.7058893224e-02
3.6815538914e-01,-3.0094676479e-02
3.7224600457e-01,-2.4512842383e-02
3.7633662000e-01,1.6464250373e-02
3.8042723544e-01,2.3107696587e-02
3.8451785087e-01,6.8279586322e-02
3.8860846631e-01,7.6076110177e-02
3.9269908174e-01,1.2562759338e-01
3.9678969717e-01,1.3467191592e-01
4.0088031261e-01,1.8879060724e-01
4.0497092804e-01,1.9918076316e-01
4.0906154348e-01,2.5805704026e-01
4.1315215891e-01,2.6989443010e-01
4.1724277434e-01,3.3372137943e-01
4.2133338978e-01,3.4711081614e-01
4.2542400521e-01,4.1608417852e-01
4.2951462065e-01,4.3113392895e-01
4.3360523608e-01,5.0545204366e-01
4.3769585151e-01,5.2227386500e-01
4.4178646695e-01,6.0213761135e-01
4.4587708238e-01,6.2084678293e-01
4.4996769782e-01,7.0645951815e-01
4.5405831325e-01,7.2717486851e-01
4.5814892868e-01,8.1874236091e-01
4.6223954412e-01,8.4158629028e-01
4.6633015955e-01,9.3931664664e-01
4.7042077499e-01,9.6441514462e-01
4.7451139042e-01,1.0685187308e+00
4.7860200585e-01,1.0960013893e+00
4.8269262129e-01,1.2066907428e+00
4.8678323672e-01,1.2366907639e+00
4.9087385215e-01,1.3541804984e+00
4.9496446759e-01,1.3868346969e+00
4.9905508302e-01,1.5113413962e+00
5.0314569846e-01,1.5467901967e+00
5.0723631389e-01,1.6785322974e+00
5.1132692932e-01,1.7169197250e+00
5.1541754476e-01,1.8561173899e+00
5.1950816019e-01,1.8975910541e+00
5.2359877563e-01,2.0444660312e+00
5.2768939106e-01,2.0891771064e+00
5.3178000649e-01,2.2439525774e+00
5.3587062193e-01,2.2920557725e+00
5.3996123736e-01,2.4549561723e+00
5.4405185280e-01,2.5066096900e+00
5.4814246823e-01,2.6778605378e+00
5.5223308366e-01,2.7332260354e+00
5.5632369910e-01,2.9130537293e+00
5.6041431453e-01,2.9722962579e+00
5.6450492997e-01,3.1609278498e+00
5.6859554540e-01,3.2242157933e+00
5.7268616083e-01,3.4218787658e+00
5.7677677627e-01,3.4893837679e+00
5.8086739170e-01,3.6963057703e+00
5.8495800714e-01,3.7682026460e+00
5.8904862257e-01,3.9846112303e+00
5.9313923800e-01,4.0610778724e+00
5.9722985344e-01,4.2872001872e+00
6.0132046887e-01,4.3684174557e+00
6.0541108431e-01,4.6044799413e+00
6.0950169974e-01,4.6906315421e+00
6.1359231517e-01,4.9368595921e+00
6.1768293061e-01,5.0281319423e+00
6.2177354604e-01,5.2847495410e+00
6.2586416147e-01,5.3813316180e+00
6.2995477691e-01,5.6485609621e+00
6.3404539234e-01,5.7506441401e+00
6.3813600778e-01,6.0287052345e+00
6.4222662321e-01,6.1364831052e+00
6.4631723864e-01,6.4255933288e+00
6.5040785408e-01,6.5392615025e+00
6.5449846951e-01,6.8396351558e+00
6.5858908495e-01,6.9593910479e+00
6.6267970038e-01,7.2712388730e+00
6.6677031581e-01,7.3972814721e+00
6.7086093125e-01,7.7208101434e+00
6.7495154668e-01,7.8533397577e+00
6.7904216212e-01,8.1887513415e+00
6.8313277755e-01,8.3279693238e+00
6.8722339298e-01,8.6754606938e+00
6.9131400842e-01,8.8215691373e+00
6.9540462385e-01,9.1813313459e+00
6.9949523929e-01,9.3345327463e+00
7.0358585472e-01,9.7067503187e+00
7.0767647015e-01,9.8672471856e+00
7.1176708559e-01,1.0252097307e+01
7.1585770102e-01,1.0420091695e+01
7.1994831645e-01,1.0817743227e+01
7.2403893189e-01,1.0993436138e+01
7.2812954732e-01,1.1404048392e+01
7.3222016276e-01,1.1587638947e+01
7.3631077819e-01,1.2011360096e+01
7.4040139362e-01,1.2203044327e+01
7.4449200906e-01,1.2640009432e+01
7.4858262449e-01,1.2839978480e+01
7.5267323993e-01,1.3290307586e+01
7.5676385536e-01,1.3498745701e+01
7.6085447079e-01,1.3962544246e+01
7.6494508623e-01,1.4179628886e+01
7.6903570166e-01,1.4657004330e+01
7.7312631710e-01,1.4882920290e+01
7.7721693253e-01,1.5374343036e+01
7.8130754796e-01,1.5609724557e+01
7.8539816340e-01,1.6116497707e+01
7.8948877883e-01,1.6361977922e+01
7.9357939427e-01,1.6883497222e+01
7.9767000970e-01,1.7139533286e+01
8.0176062513e-01,1.7673848322e+01
8.0585124057e-01,1.7938607825e+01
8.0994185600e-01,1.8485529795e+01
8.1403247144e-01,1.8759920780e+01
8.1812308687e-01,1.9320756972e+01
8.2221370231e-01,1.9605367105e+01
8.2630431774e-01,2.0180296833e+01
8.3039493318e-01,2.0475167561e+01
8.3448554861e-01,2.1063948756e+01
8.3857616404e-01,2.1369132869e+01
8.4266677948e-01,2.1971683439e+01
8.4675739491e-01,2.2287336521e+01
8.5084801035e-01,2.2903649036e+01
8.5493862578e-01,2.3229921653e+01
8.5902924122e-01,2.3859936842e+01
8.6311985665e-01,2.4196944288e+01
8.6721047208e-01,2.4840556054e+01
8.7130108752e-01,2.5188396968e+01
8.7539170295e-01,2.5845478370e+01
8.7948231839e-01,2.6204241790e+01
8.8357293382e-01,2.6874645751e+01
8.8766354926e-01,2.7244406926e+01
8.9175416469e-01,2.7927960459e+01
8.9584478012e-01,2.8308778190e+01
8.9993539556e-01,2.9005281310e+01
9.0402601099e-01,2.9397197794e+01
9.0811662643e-01,3.0106424155e+01
9.1220724186e-01,3.0509464713e+01
9.1629785730e-01,3.1231161368e+01
9.2038847273e-01,3.1645333613e+01
9.2447908816e-01,3.2379220316e+01
9.2856970360e-01,3.2804513309e+01
9.3266031903e-01,3.3550281991e+01
9.3675093447e-01,3.3986665530e+01
9.4084154990e-01,3.4743979872e+01
9.4493216534e-01,3.5191403792e+01
9.4902278077e-01,3.5959898808e+01
9.5311339621e-01,3.6418292274e+01
9.5720401164e-01,3.7197573885e+01
9.6129462707e-01,3.7666844695e+01
9.6538524251e-01,3.8456489361e+01
9.6947585794e-01,3.8936523285e+01
9.7356647338e-01,3.9736077682e+01
9.7765708881e-01,4.0226737832e+01
9.8174770425e-01,4.1035718595e+01
9.8583831968e-01,4.1536844831e+01
9.8992893511e-01,4.2354738349e+01
9.9401955055e-01,4.2866146726e+01
9.9811016598e-01,4.3692409011e+01
1.0022007814e+00,4.4213891272e+01
1.0062913969e+00,4.5047947894e+01
1.0103820123e+00,4.5579271021e+01
1.0144726277e+00,4.6420517133e+01
1.0185632432e+00,4.6961422957e+01
1.0226538586e+00,4.7809223406e+01
1.0267444740e+00,4.8359428278e+01
1.0308350895e+00,4.9213117799e+01
1.0349257049e+00,4.9772312338e+01
1.0390163203e+00,5.0631195845e+01
1.0431069358e+00,5.1199044754e+01
1.0471975512e+00,5.2062397729e+01
1.0512881666e+00,5.2638539695e+01
1.0553787821e+00,5.3505608671e+01
1.0594693975e+00,5.4089656347e+01
1.0635600129e+00,5.4959659504e+01
1.0676506284e+00,5.5551199572e+01
1.0717412438e+00,5.6423327428e+01
1.0758318592e+00,5.7021920766e+01
1.0799224747e+00,5.7895336976e+01
1.0840130901e+00,5.8500518907e+01
1.0881037055e+00,5.9374361173e+01
1.0921943210e+00,5.9985641817e+01
1.0962849364e+00,6.0859022908e+01
1.1003755518e+00,6.1475887628e+01
1.1044661673e+00,6.2347896504e+01
1.1085567827e+00,6.2969806461e+01
1.1126473981e+00,6.3839509509e+01
1.1167380136e+00,6.4465902317e+01
1.1208286290e+00,6.5332344696e+01
1.1249192444e+00,6.5962635175e+01
1.1290098599e+00,6.6824842270e+01
1.1331004753e+00,6.7458423313e+01
1.1371910908e+00,6.8315402295e+01
1.1412817062e+00,6.8951645831e+01
1.1453723216e+00,6.9802387318e+01
1.1494629371e+00,7.0440645387e+01
1.1535535525e+00,7.1284125212e+01
1.1576441679e+00,7.1923731138e+01
1.1617347834e+00,7.2758912212e+01
1.1658253988e+00,7.3399181878e+01
1.1699160142e+00,7.4225016149e+01
1.1740066297e+00,7.4865249370e+01
1.1780972451e+00,7.5680679874e+01
1.1821878605e+00,7.6320161871e+01
1.1862784760e+00,7.7124124864e+01
1.1903690914e+00,7.7762127825e+01
1.1944597068e+00,7.8553555000e+01
1.1985503223e+00,7.9189339732e+01
1.2026409377e+00,7.9967160509e+01
1.2067315531e+00,8.0599978174e+01
1.2108221686e+00,8.1363122053e+01
1.2149127840e+00,8.1992215981e+01
1.2190033994e+00,8.2739614960e+01
1.2230940149e+00,8.3364222534e+01
1.2271846303e+00,8.4094813579e+01
1.2312752457e+00,8.4714168190e+01
1.2353658612e+00,8.5426895745e+01
1.2394564766e+00,8.6040228798e+01
1.2435470920e+00,8.6734047336e+01
1.2476377075e+00,8.7340590313e+01
1.2517283229e+00,8.8014466908e+01
1.2558189383e+00,8.8613453474e+01
1.2599095538e+00,8.9266370395e+01
1.2640001692e+00,8.9857038534e+01
1.2680907847e+00,9.0487995842e+01
1.2721814001e+00,9.1069590019e+01
1.2762720155e+00,9.1677608164e+01
1.2803626310e+00,9.2249381506e+01
1.2844532464e+00,9.2833503911e+01
1.2885438618e+00,9.3394720391e+01
1.2926344773e+00,9.3954016005e+01
1.2967250927e+00,9.4503952622e+01
1.3008157081e+00,9.5037518451e+01
1.3049063236e+00,9.5575467395e+01
1.3089969390e+00,9.6082430976e+01
1.3130875544e+00,9.6607701769e+01
1.3171781699e+00,9.7087223595e+01
1.3212687853e+00,9.7599145196e+01
1.3253594007e+00,9.8050421072e+01
1.3294500162e+00,9.8548343934e+01
1.3335406316e+00,9.8970607254e+01
1.3376312470e+00,9.9453905329e+01
1.3417218625e+00,9.9846429269e+01
1.3458124779e+00,1.0031450194e+02
1.3499030933e+00,1.0067660154e+02
1.3539937088e+00,1.0112887547e+02
1.3580843242e+00,1.0145990965e+02
1.3621749396e+00,1.0189584056e+02
1.3662655551e+00,1.0219521394e+02
1.3703561705e+00,1.0261428827e+02
1.3744467859e+00,1.0288145293e+02
1.3785374014e+00,1.0328318940e+02
1.3826280168e+00,1.0351764651e+02
1.3867186322e+00,1.0390159756e+02
1.3908092477e+00,1.0410289878e+02
1.3948998631e+00,1.0446865189e+02
1.3989904786e+00,1.0463640070e+02
1.4030810940e+00,1.0498357956e+02
1.4071717094e+00,1.0511743239e+02
1.4112623249e+00,1.0544569795e+02
1.4153529403e+00,1.0554536516e+02
1.4194435557e+00,1.0585441646e+02
1.4235341712e+00,1.0591966312e+02
1.4276247866e+00,1.0620923803e+02
1.4317154020e+00,1.0623988451e+02
1.4358060175e+00,1.0650976031e+02
1.4398966329e+00,1.0650568270e+02
1.4439872483e+00,1.0675567639e+02
1.4480778638e+00,1.0671680670e+02
1.4521684792e+00,1.0694677519e+02
1.4562590946e+00,1.0687310137e+02
1.4603497101e+00,1.0708294148e+02
1.4644403255e+00,1.0697450721e+02
1.4685309409e+00,1.0716415539e+02
1.4726215564e+00,1.0702105963e+02
1.4767121718e+00,1.0719049146e+02
1.4808027872e+00,1.0701288782e+02
1.4848934027e+00,1.0716211713e+02
1.4889840181e+00,1.0695021287e+02
1.4930746335e+00,1.0707929041e+02
1.4971652490e+00,1.0683334518e+02
1.5012558644e+00,1.0694235676e+02
1.5053464798e+00,1.0666268109e+02
1.5094370953e+00,1.0675174550e+02
1.5135277107e+00,1.0643869966e+02
1.5176183261e+00,1.0650796880e+02
1.5217089416e+00,1.0616196472e+02
1.5257995570e+00,1.0621163440e+02
1.5298901725e+00,1.0583315006e+02
1.5339807879e+00,1.0586350889e+02
1.5380714033e+00,1.0545314290e+02
1.5421620188e+00,1.0546473298e+02
1.5462526342e+00,1.0502337390e+02
1.5503432496e+00,1.0501741657e+02
1.5544338651e+00,1.0454670071e+02
1.5585244805e+00,1.0452638479e+02
1.5626150959e+00,1.0402983493e+02
1.5667057114e+00,1.0400356153e+02
1.5707963268e+00,1.0348960451e+02
1.5748869422e+00,1.0345420658e+02
1.5789775577e+00,1.0292625253e+02
1.5830681731e+00,1.0287165311e+02
1.5871587885e+00,1.0229111310e+02
1.5912494040e+00,1.0219650082e+02
1.5953400194e+00,1.0156965463e+02
1.5994306348e+00,1.0145288916e+02
1.6035212503e+00,1.0080022429e+02
1.6076118657e+00,1.0067463357e+02
1.6117024811e+00,1.0000095652e+02
1.6157930966e+00,9.9864656732e+01
1.6198837120e+00,9.9165119304e+01
1.6239743274e+00,9.9013644287e+01
1.6280649429e+00,9.8286359994e+01
1.6321555583e+00,9.8120013590e+01
1.6362461737e+00,9.7367328295e+01
1.6403367892e+00,9.7188602450e+01
1.6444274046e+00,9.6412970205e+01
1.6485180200e+00,9.6223269971e+01
1.6526086355e+00,9.5425747980e+01
1.6566992509e+00,9.5225456055e+01
1.6607898664e+00,9.4406730342e+01
1.6648804818e+00,9.4196331596e+01
1.6689710972e+00,9.3357458340e+01
1.6730617127e+00,9.3137773057e+01
1.6771523281e+00,9.2280002364e+01
1.6812429435e+00,9.2051862052e+01
1.6853335590e+00,9.1176356100e+01
1.6894241744e+00,9.0940458267e+01
1.6935147898e+00,9.0048289374e+01
1.6976054053e+00,8.9805273348e+01
1.7016960207e+00,8.8897512893e+01
1.7057866361e+00,8.8648021593e+01
1.7098772516e+00,8.7725757309e+01
1.7139678670e+00,8.7470426125e+01
1.7180584824e+00,8.6534737734e+01
1.7221490979e+00,8.6274174921e+01
1.7262397133e+00,8.5326124564e+01
1.7303303287e+00,8.5060912728e+01
1.7344209442e+00,8.4101550335e+01
1.7385115596e+00,8.3832253774e+01
1.7426021750e+00,8.2862620147e+01
1.7466927905e+00,8.2589786538e+01
1.7507834059e+00,8.1610911457e+01
1.7548740213e+00,8.1335070769e+01
1.7589646368e+00,8.0347970883e+01
1.7630552522e+00,8.0069635324e+01
1.7671458676e+00,7.9075313270e+01
1.7712364831e+00,7.8794977971e+01
1.7753270985e+00,7.7794421591e+01
1.7794177139e+00,7.7512564889e+01
1.7835083294e+00,7.6506746027e+01
1.7875989448e+00,7.6223829366e+01
1.7916895603e+00,7.5213702524e+01
1.7957801757e+00,7.4930170303e+01
1.7998707911e+00,7.3916671392e+01
1.8039614066e+00,7.3632950828e+01
1.8080520220e+00,7.2616995963e+01
1.8121426374e+00,7.2333496928e+01
1.8162332529e+00,7.1315981236e+01
1.8203238683e+00,7.1033096063e+01
1.8244144837e+00,7.0014892539e+01
1.8285050992e+00,6.9732995838e+01
1.8325957146e+00,6.8714954272e+01
1.8366863300e+00,6.8434402766e+01
1.8407769455e+00,6.7417348751e+01
1.8448675609e+00,6.7138481163e+01
1.8489581763e+00,6.6123215186e+01
1.8530487918e+00,6.5846352160e+01
1.8571394072e+00,6.4833648787e+01
1.8612300226e+00,6.4559092860e+01
1.8653206381e+00,6.3549700012e+01
1.8694112535e+00,6.3277735645e+01
1.8735018689e+00,6.2272373976e+01
1.8775924844e+00,6.2003267633e+01
1.8816830998e+00,6.1002630002e+01
1.8857737152e+00,6.0736630293e+01
1.8898643307e+00,5.9741381333e+01
1.8939549461e+00,5.9478719205e+01
1.8980455615e+00,5.8489494992e+01
1.9021361770e+00,5.8230383977e+01
1.9062267924e+00,5.7247791785e+01
1.9103174078e+00,5.6992428294e+01
1.9144080233e+00,5.6017046448e+01
1.9184986387e+00,5.5765610112e+01
1.9225892542e+00,5.4797987923e+01
1.9266798696e+00,5.4550641982e+01
1.9307704850e+00,5.3591299769e+01
1.9348611005e+00,5.3348191488e+01
1.9389517159e+00,5.2397620678e+01
1.9430423313e+00,5.2158881809e+01
1.9471329468e+00,5.1217545110e+01
1.9512235622e+00,5.0983292378e+01
1.9553141776e+00,5.0051624030e+01
1.9594047931e+00,4.9821959644e+01
1.9634954085e+00,4.8900365726e+01
1.9675860239e+00,4.8675377916e+01
1.9716766394e+00,4.7764236726e+01
1.9757672548e+00,4.7544000295e+01
1.9798578702e+00,4.6643662776e+01
1.9839484857e+00,4.6428239666e+01
1.9880391011e+00,4.5539029892e+01
1.9921297165e+00,4.5328469759e+01
1.9962203320e+00,4.4450685467e+01
2.0003109474e+00,4.4245026269e+01
2.0044015628e+00,4.3378939431e+01
2.0084921783e+00,4.3178208012e+01
2.0125827937e+00,4.2324065450e+01
2.0166734091e+00,4.2128278128e+01
2.0207640246e+00,4.1286302159e+01
2.0248546400e+00,4.1095465313e+01
2.0289452554e+00,4.0265854429e+01
2.0330358709e+00,4.0079965078e+01
2.0371264863e+00,3.9262894648e+01
2.0412171017e+00,3.9081941028e+01
2.0453077172e+00,3.8277564021e+01
2.0493983326e+00,3.8101526148e+01
2.0534889481e+00,3.7309973878e+01
2.0575795635e+00,3.7138824106e+01
2.0616701789e+00,3.6360206987e+01
2.0657607944e+00,3.6193910546e+01
2.0698514098e+00,3.5428318865e+01
2.0739420252e+00,3.5266834390e+01
2.0780326407e+00,3.4514339079e+01
2.0821232561e+00,3.4357619127e+01
2.0862138715e+00,3.3618272544e+01
2.0903044870e+00,3.3466264086e+01
2.0943951024e+00,3.2740100801e+01
2.0984857178e+00,3.2592745704e+01
2.1025763333e+00,3.1879783280e+01
2.1066669487e+00,3.1737018770e+01
2.1107575641e+00,3.1037258540e+01
2.1148481796e+00,3.0899017641e+01
2.1189387950e+00,3.0212445485e+01
2.1230294104e+00,3.0078657451e+01
2.1271200259e+00,2.9405244558e+01
2.1312106413e+00,2.9275835273e+01
2.1353012567e+00,2.8615538902e+01
2.1393918722e+00,2.8490431267e+01
2.1434824876e+00,2.7843195490e+01
2.1475731030e+00,2.7722309792e+01
2.1516637185e+00,2.7088066228e+01
2.1557543339e+00,2.6971320483e+01
2.1598449493e+00,2.6349989020e+01
2.1639355648e+00,2.6237299306e+01
2.1680261802e+00,2.5628788800e+01
2.1721167956e+00,2.5520069561e+01
2.1762074111e+00,2.4924278533e+01
2.1802980265e+00,2.4819442872e+01
2.1843886420e+00,2.4236260171e+01
2.1884792574e+00,2.4135220120e+01
2.1925698728e+00,2.3564525584e+01
2.1966604883e+00,2.3467192357e+01
2.2007511037e+00,2.2908857449e+01
2.2048417191e+00,2.2815141676e+01
2.2089323346e+00,2.2269030101e+01
2.2130229500e+00,2.2178842050e+01
2.2171135654e+00,2.1644810353e+01
2.2212041809e+00,2.1558060129e+01
2.2252947963e+00,2.1035958279e+01
2.2293854117e+00,2.0952556010e+01
2.2334760272e+00,2.0442227960e+01
2.2375666426e+00,2.0362083969e+01
2.2416572580e+00,1.9863368198e+01
2.2457478735e+00,1.9786393155e+01
2.2498384889e+00,1.9299123192e+01
2.2539291043e+00,1.9225228261e+01
2.2580197198e+00,1.8749233189e+01
2.2621103352e+00,1.8678330154e+01
2.2662009506e+00,1.8213435092e+01
2.2702915661e+00,1.8145436475e+01
2.2743821815e+00,1.7691463049e+01
2.2784727969e+00,1.7626282216e+01
2.2825634124e+00,1.7183049001e+01
2.2866540278e+00,1.7120600263e+01
2.2907446432e+00,1.6687923213e+01
2.2948352587e+00,1.6628121922e+01
2.2989258741e+00,1.6205814779e+01
2.3030164895e+00,1.6148577426e+01
2.3071071050e+00,1.5736452112e+01
2.3111977204e+00,1.5681696420e+01
2.3152883358e+00,1.5279563440e+01
2.3193789513e+00,1.5227208429e+01
2.3234695667e+00,1.4834877255e+01
2.3275601822e+00,1.4784843541e+01
2.3316507976e+00,1.4402123011e+01
2.3357414130e+00,1.4354334518e+01
2.3398320285e+00,1.3981035001e+01
2.3439226439e+00,1.3935430341e+01
2.3480132593e+00,1.3571320347e+01
2.3521038748e+00,1.3528077875e+01
2.3561944902e+00,1.3173053454e+01
2.3602851056e+00,1.3132673802e+01
2.3643757211e+00,1.2787856033e+01
2.3684663365e+00,1.2748331993e+01
2.3725569519e+00,1.2410939719e+01
2.3766475674e+00,1.2372954393e+01
2.3807381828e+00,1.2043858961e+01
2.3848287982e+00,1.2007971248e+01
2.3889194137e+00,1.1687012339e+01
2.3930100291e+00,1.1653075324e+01
2.3971006445e+00,1.1339955739e+01
2.4011912600e+00,1.1307825151e+01
2.4052818754e+00,1.1002369328e+01
2.4093724908e+00,1.0971979762e+01
2.4134631063e+00,1.0674032258e+01
2.4175537217e+00,1.0645319256e+01
2.4216443371e+00,1.0354714002e+01
2.4257349526e+00,1.0327604301e+01
2.4298255680e+00,1.0044174478e+01
2.4339161834e+00,1.0018594026e+01
2.4380067989e+00,9.7421753447e+00
2.4420974143e+00,9.7180507718e+00
2.4461880297e+00,9.4484807527e+00
2.4502786452e+00,9.4257390945e+00
2.4543692606e+00,9.1628570338e+00
2.4584598761e+00,9.1414260429e+00
2.4625504915e+00,8.8850733387e+00
2.4666411069e+00,8.8648818657e+00
2.4707317224e+00,8.6149022516e+00
2.4748223378e+00,8.5958804699e+00
2.4789129532e+00,8.3521201889e+00
2.4830035687e+00,8.3341997237e+00
2.4870941841e+00,8.0965076864e+00
2.4911847995e+00,8.0796216840e+00
2.4952754150e+00,7.8478496083e+00
2.4993660304e+00,7.8319327598e+00
2.5034566458e+00,7.6059352937e+00
2.5075472613e+00,7.5909238286e+00
2.5116378767e+00,7.3705586584e+00
2.5157284921e+00,7.3563903209e+00
2.5198191076e+00,7.1415182686e+00
2.5239097230e+00,7.1281322864e+00
2.5280003384e+00,6.9186173968e+00
2.5320909539e+00,6.9059544487e+00
2.5361815693e+00,6.7016640685e+00
2.5402721847e+00,6.6896662545e+00
2.5443628002e+00,6.4904711044e+00
2.5484534156e+00,6.4790819192e+00
2.5525440310e+00,6.2848561596e+00
2.5566346465e+00,6.2740204716e+00
2.5607252619e+00,6.0846417623e+00
2.5648158773e+00,6.0743057970e+00
2.5689064928e+00,5.8896553516e+00
2.5729971082e+00,5.8797666796e+00
2.5770877236e+00,5.6997293153e+00
2.5811783391e+00,5.6902368440e+00
2.5852689545e+00,5.5147010261e+00
2.5893595699e+00,5.5055549958e+00
2.5934501854e+00,5.3344128777e+00
2.5975408008e+00,5.3255648609e+00
2.6016314163e+00,5.1587123192e+00
2.6057220317e+00,5.1501152230e+00
2.6098126471e+00,4.9874518884e+00
2.6139032626e+00,4.9790599608e+00
2.6179938780e+00,4.8204892437e+00
2.6220844934e+00,4.8122580825e+00
2.6261751089e+00,4.6576871943e+00
2.6302657243e+00,4.6495737600e+00
2.6343563397e+00,4.4989137285e+00
2.6384469552e+00,4.4908763606e+00
2.6425375706e+00,4.3440420408e+00
2.6466281860e+00,4.3360404777e+00
2.6507188015e+00,4.1929505563e+00
2.6548094169e+00,4.1849459588e+00
2.6589000323e+00,4.0455229534e+00
2.6629906478e+00,4.0374779320e+00
2.6670812632e+00,3.9016481831e+00
2.6711718786e+00,3.8935268296e+00
2.6752624941e+00,3.7612204862e+00
2.6793531095e+00,3.7529884088e+00
2.6834437249e+00,3.6241394066e+00
2.6875343404e+00,3.6157637689e+00
2.6916249558e+00,3.4903098001e+00
2.6957155712e+00,3.4817593640e+00
2.6998061867e+00,3.3596418389e+00
2.7038968021e+00,3.3508870110e+00
2.7079874175e+00,3.2320510102e+00
2.7120780330e+00,3.2230638910e+00
2.7161686484e+00,3.1074581078e+00
2.7202592638e+00,3.0982125448e+00
2.7243498793e+00,2.9857892165e+00
2.7284404947e+00,2.9762608587e+00
2.7325311102e+00,2.8669756867e+00
2.7366217256e+00,2.8571420419e+00
2.7407123410e+00,2.7509540992e+00
2.7448029565e+00,2.7407945918e+00
2.7488935719e+00,2.6376662178e+00
2.7529841873e+00,2.6271622475e+00
2.7570748028e+00,2.5270589283e+00
2.7611654182e+00,2.5161939279e+00
2.7652560336e+00,2.4190841621e+00
2.7693466491e+00,2.4078436536e+00
2.7734372645e+00,2.3136988027e+00
2.7775278799e+00,2.3020704508e+00
2.7816184954e+00,2.2108645735e+00
2.7857091108e+00,2.1988382340e+00
2.7897997262e+00,2.1105479032e+00
2.7938903417e+00,2.0981156664e+00
2.7979809571e+00,2.0127197698e+00
2.8020715725e+00,1.9998759948e+00
2.8061621880e+00,1.9173555175e+00
2.8102528034e+00,1.9040968578e+00
2.8143434188e+00,1.8244346485e+00
2.8184340343e+00,1.8107600645e+00
2.8225246497e+00,1.7339405836e+00
2.8266152651e+00,1.7198513417e+00
2.8307058806e+00,1.6458603941e+00
2.8347964960e+00,1.6313600475e+00
2.8388871114e+00,1.5601845001e+00
2.8429777269e+00,1.5452788505e+00
2.8470683423e+00,1.4769063363e+00
2.8511589577e+00,1.4616033718e+00
2.8552495732e+00,1.3960219838e+00
2.8593401886e+00,1.3803317904e+00
2.8634308041e+00,1.3175297672e+00
2.8675214195e+00,1.3014644105e+00
2.8716120349e+00,1.2414298195e+00
2.8757026504e+00,1.2250031914e+00
2.8797932658e+00,1.1677236130e+00
2.8838838812e+00,1.1509512403e+00
2.8879744967e+00,1.0964134615e+00
2.8920651121e+00,1.0793122708e+00
2.8961557275e+00,1.0275019954e+00
2.9002463430e+00,1.0100900296e+00
2.9043369584e+00,9.6099161431e-01
2.9084275738e+00,9.4328769460e-01
2.9125181893e+00,8.9688392409e-01
2.9166088047e+00,8.7890725092e-01
2.9206994201e+00,8.3517916539e-01
2.9247900356e+00,8.1694885131e-01
2.9288806510e+00,7.7587564344e-01
2.9329712664e+00,7.5741016947e-01
2.9370618819e+00,7.1896917100e-01
2.9411524973e+00,7.0028575715e-01
2.9452431127e+00,6.6445253853e-01
2.9493337282e+00,6.4556641761e-01
2.9534243436e+00,6.1231502856e-01
2.9575149590e+00,5.9323861065e-01
2.9616055745e+00,5.6254199391e-01
2.9656961899e+00,5.4328390670e-01
2.9697868053e+00,5.1511452291e-01
2.9738774208e+00,4.9567851016e-01
2.9779680362e+00,4.7000921803e-01
2.9820586516e+00,4.5039287460e-01
2.9861492671e+00,4.2719811777e-01
2.9902398825e+00,4.0739143445e-01
2.9943304980e+00,3.8664879540e-01
2.9984211134e+00,3.6663247920e-01
3.0025117288e+00,3.4832467134e-01
3.0066023443e+00,3.2806819593e-01
3.0106929597e+00,3.1218557864e-01
3.0147835751e+00,2.9164490301e-01
3.0188741906e+00,2.7818862321e-01
3.0229648060e+00,2.5730349162e-01
3.0270554214e+00,2.4628938070e-01
3.0311460369e+00,2.2498007844e-01
3.0352366523e+00,2.1644347046e-01
3.0393272677e+00,1.9460685203e-01
3.0434178832e+00,1.8860854329e-01
3.0475084986e+00,1.6611306336e-01
3.0515991140e+00,1.6274671200e-01
3.0556897295e+00,1.3942606766e-01
3.0597803449e+00,1.3882744293e-01
3.0638709603e+00,1.1447227184e-01
3.0679615758e+00,1.1683091521e-01
3.0720521912e+00,9.1177821600e-02
3.0761428066e+00,9.6751847421e-02
3.0802334221e+00,6.9468913183e-02
3.0843240375e+00,7.8603840641e-02
3.0884146529e+00,4.9272034300e-02
3.0925052684e+00,6.2424574720e-02
3.0965958838e+00,3.0515822557e-02
3.1006864992e+00,4.8283317079e-02
3.1047771147e+00,1.3140726520e-02
3.1088677301e+00,3.6295504395e-02
3.1129583455e+00,-2.8629172797e-03
3.1170489610e+00,2.6653968220e-02
3.1211395764e+00,-1.7325373300e-02
3.1252301919e+00,1.9670675158e-02
3.1293208073e+00,-2.9541900664e-02
3.1334114227e+00,1.5712465457e-02
3.1375020382e+00,-3.7664983820e-02
3.1415926536e+00,1.4988319440e-02
3.1415926536e+00,1.4988319440e-02
3.1456834090e+00,1.0377628150e-01
3.1497741731e+00,2.2757066192e-01
3.1538649463e+00,3.7518298880e-01
3.1579557294e+00,5.1799730504e-01
3.1620465229e+00,6.9035442808e-01
3.1661373275e+00,8.6248858510e-01
3.1702281440e+00,1.0574670938e+00
3.1743189732e+00,1.2592475013e+00
3.1784098159e+00,1.4761486124e+00
3.1825006729e+00,1.7046679990e+00
3.1865915453e+00,1.9421442434e+00
3.1906824341e+00,2.1943131505e+00
3.1947733403e+00,2.4504617894e+00
3.1988642651e+00,2.7232918762e+00
3.2029552096e+00,2.9959803612e+00
3.2070461754e+00,3.2866551437e+00
3.2111371636e+00,3.5737252422e+00
3.2152281758e+00,3.8796388176e+00
3.2193192137e+00,4.1790255854e+00
3.2234102788e+00,4.4978103990e+00
3.2275013730e+00,4.8076045880e+00
3.2315924983e+00,5.1371376621e+00
3.2356836566e+00,5.4556150176e+00
3.2397748501e+00,5.7940156961e+00
3.2438660813e+00,6.1196448139e+00
3.2479573525e+00,6.4652644855e+00
3.2520486664e+00,6.7966990874e+00
3.2561400259e+00,7.1481003787e+00
3.2602314339e+00,7.4841639917e+00
3.2643228937e+00,7.8400944061e+00
3.2684144086e+00,8.1797604784e+00
3.2725059824e+00,8.5391280790e+00
3.2765976188e+00,8.8814985829e+00
3.2806893222e+00,9.2433469511e+00
3.2847810968e+00,9.5876314329e+00
3.2888729474e+00,9.9511163905e+00
3.2929648790e+00,1.0296612737e+01
3.2970568970e+00,1.0660981693e+01
3.3011490070e+00,1.1007059314e+01
3.3052412152e+00,1.1371633630e+01
3.3093335280e+00,1.1717719340e+01
3.3134259524e+00,1.2081879782e+01
3.3175184958e+00,1.2427446367e+01
3.3216111659e+00,1.2790621488e+01
3.3257039711e+00,1.3135178765e+01
3.3297969205e+00,1.3496835909e+01
3.3338900235e+00,1.3839923981e+01
3.3379832903e+00,1.4199562564e+01
3.3420767317e+00,1.4540746922e+01
3.3461703592e+00,1.4897893582e+01
3.3502641851e+00,1.5236761715e+01
3.3543582226e+00,1.5590966975e+01
3.3584524856e+00,1.5927126157e+01
3.3625469890e+00,1.6277962261e+01
3.3666417487e+00,1.6611038229e+01
3.3707367816e+00,1.6958097850e+01
3.3748321058e+00,1.7287734135e+01
3.3789277406e+00,1.7630629715e+01
3.3830237063e+00,1.7956487412e+01
3.3871200250e+00,1.8294850936e+01
3.3912167198e+00,1.8616608767e+01
3.3953138158e+00,1.8950091802e+01
3.3994113392e+00,1.9267446335e+01
3.4035093184e+00,1.9595720227e+01
3.4076077835e+00,1.9908386168e+01
3.4117067665e+00,2.0231142297e+01
3.4158063017e+00,2.0538852781e+01
3.4199064255e+00,2.0855802813e+01
3.4240071766e+00,2.1158309652e+01
3.4281085967e+00,2.1469185747e+01
3.4322107297e+00,2.1766259609e+01
3.4363136228e+00,2.2070814550e+01
3.4404173260e+00,2.2362245039e+01
3.4445218929e+00,2.2660252275e+01
3.4486273804e+00,2.2945847924e+01
3.4527338492e+00,2.3237101516e+01
3.4568413641e+00,2.3516689673e+01
3.4609499940e+00,2.3801004143e+01
3.4650598124e+00,2.4074430767e+01
3.4691708977e+00,2.4351640854e+01
3.4732833333e+00,2.4618770226e+01
3.4773972083e+00,2.4888730556e+01
3.4815126173e+00,2.5149444908e+01
3.4856296616e+00,2.5412029591e+01
3.4897484486e+00,2.5666228667e+01
3.4938690932e+00,2.5921330822e+01
3.4979917175e+00,2.6168931379e+01
3.5021164519e+00,2.6416462603e+01
3.5062434350e+00,2.6657397866e+01
3.5103728147e+00,2.6897287651e+01
3.5145047486e+00,2.7131506722e+01
3.5186394043e+00,2.7363701828e+01
3.5227769606e+00,2.7591169060e+01
3.5269176080e+00,2.7815632855e+01
3.5310615491e+00,2.8036327201e+01
3.5352090001e+00,2.8253038960e+01
3.5393601908e+00,2.8466953294e+01
3.5435153662e+00,2.8675907479e+01
3.5476747872e+00,2.8883047897e+01
3.5518387316e+00,2.9084253402e+01
3.5560074949e+00,2.9284638497e+01
3.5601813921e+00,2.9478117865e+01
3.5643607581e+00,2.9671777988e+01
3.5685459497e+00,2.9857566603e+01
3.5727373465e+00,3.0044543094e+01
3.5769353523e+00,3.0222688324e+01
3.5811403970e+00,3.0403032718e+01
3.5853529378e+00,3.0573593034e+01
3.5895734611e+00,3.0747366225e+01
3.5938024842e+00,3.0910410255e+01
3.5980405571e+00,3.1077681625e+01
3.6022882647e+00,3.1233287152e+01
3.6065462287e+00,3.1394133636e+01
3.6108151099e+00,3.1542386518e+01
3.6150956104e+00,3.1696891599e+01
3.6193884762e+00,3.1837884600e+01
3.6236944994e+00,3.1986137221e+01
3.6280145215e+00,3.2119968725e+01
3.6323494353e+00,3.2262062091e+01
3.6367001888e+00,3.2388834676e+01
3.6410677874e+00,3.2524864919e+01
3.6454532975e+00,3.2644683779e+01
3.6498578499e+00,3.2774748469e+01
3.6542826430e+00,3.2887719621e+01
3.6587289462e+00,3.3011916072e+01
3.6631981039e+00,3.3118144337e+01
3.6676915393e+00,3.3236567711e+01
3.6722107579e+00,3.3336154452e+01
3.6767573515e+00,3.3448895558e+01
3.6813330029e+00,3.3541936048e+01
3.6859394889e+00,3.3649078938e+01
3.6905786855e+00,3.3735659587e+01
3.6952525713e+00,3.3837278843e+01
3.6999632320e+00,3.3917474163e+01
3.7047128642e+00,3.4013631386e+01
3.7095037797e+00,3.4087499565e+01
3.7143384091e+00,3.4178239884e+01
3.7192193058e+00,3.4245818939e+01
3.7241491490e+00,3.4331166918e+01
3.7291307470e+00,3.4392470028e+01
3.7341670402e+00,3.4472425122e+01
3.7392611028e+00,3.4527435520e+01
3.7444161452e+00,3.4601967604e+01
3.7496355146e+00,3.4650633973e+01
3.7549226953e+00,3.4719677612e+01
3.7602813084e+00,3.4761906355e+01
3.7657151099e+00,3.4825354418e+01
3.7712279881e+00,3.4861005578e+01
3.7768239595e+00,3.4918703831e+01
3.7825071631e+00,3.4947584685e+01
3.7882818533e+00,3.4999325930e+01
3.7941523909e+00,3.5021185291e+01
3.8001232321e+00,3.5066703815e+01
3.8061989154e+00,3.5081227079e+01
3.8123840458e+00,3.5120194434e+01
3.8186832769e+00,3.5127001117e+01
3.8251012903e+00,3.5159022989e+01
3.8316427717e+00,3.5157665612e+01
3.8383123846e+00,3.5182280861e+01
3.8451147401e+00,3.5172246836e+01
3.8520543648e+00,3.5188929583e+01
3.8591356641e+00,3.5169647078e+01
3.8663628833e+00,3.5177812659e+01
3.8737400652e+00,3.5148661267e+01
3.8812710047e+00,3.5147676991e+01
3.8889592010e+00,3.5108004041e+01
3.8968078071e+00,3.5097205536e+01
3.9048195769e+00,3.5046348679e+01
3.9129968120e+00,3.5025062424e+01
3.9213413059e+00,3.4962378760e+01
3.9298542892e+00,3.4929950983e+01
3.9385363749e+00,3.4854852494e+01
3.9473875052e+00,3.4810684136e+01
3.9564069003e+00,3.4722678693e+01
3.9655930117e+00,3.4666265636e+01
3.9749434789e+00,3.4565002290e+01
3.9844550926e+00,3.4495979354e+01
3.9941237642e+00,3.4381297320e+01
4.0039445038e+00,3.4299485502e+01
4.0139114068e+00,3.4171467259e+01
4.0240176504e+00,3.4076924841e+01
4.0342555013e+00,3.3935959998e+01
4.0446163338e+00,3.3829045255e+01
4.0550906613e+00,3.3675926893e+01
4.0656681779e+00,3.3557399381e+01
4.0763378132e+00,3.3393518572e+01
4.0870877986e+00,3.3264769987e+01
4.0979057436e+00,3.3092617120e+01
4.1087787230e+00,3.2956372583e+01
4.1196933725e+00,3.2781117743e+01
4.1306359919e+00,3.2644083267e+01
4.1415926536e+00,3.2479891377e+01
4.1520093203e+00,3.2347367892e+01
4.1624259869e+00,3.2197150325e+01
4.1728426536e+00,3.2057772412e+01
4.1832593203e+00,3.1901387353e+01
4.1936759869e+00,3.1756022768e+01
4.2040926536e+00,3.1594227654e+01
4.2145093203e+00,3.1443444583e+01
4.2249259869e+00,3.1276796347e+01
4.2353426536e+00,3.1121118889e+01
4.2457593203e+00,3.0950133564e+01
4.2561759869e+00,3.0790057266e+01
4.2665926536e+00,3.0615221510e+01
4.2770093203e+00,3.0451214570e+01
4.2874259869e+00,3.0272986474e+01
4.2978426536e+00,3.0105490237e+01
4.3082593203e+00,2.9924300011e+01
4.3186759869e+00,2.9753729772e+01
4.3290926536e+00,2.9569980778e+01
4.3395093203e+00,2.9396726791e+01
4.3499259869e+00,2.9210796735e+01
4.3603426536e+00,2.9035225316e+01
4.3707593203e+00,2.8847467497e+01
4.3811759869e+00,2.8669922147e+01
4.3915926536e+00,2.8480666702e+01
4.4020093203e+00,2.8301469216e+01
4.4124259869e+00,2.8111024333e+01
4.4228426536e+00,2.7930475892e+01
4.4332593203e+00,2.7739128980e+01
4.4436759869e+00,2.7557511197e+01
4.4540926536e+00,2.7365530013e+01
4.4645093203e+00,2.7183105945e+01
4.4749259869e+00,2.6990739671e+01
4.4853426536e+00,2.6807754789e+01
4.4957593203e+00,2.6615235056e+01
4.5061759869e+00,2.6431918175e+01
4.5165926536e+00,2.6239460045e+01
4.5270093203e+00,2.6056024212e+01
4.5374259869e+00,2.5863827107e+01
4.5478426536e+00,2.5680470453e+01
4.5582593203e+00,2.5488719042e+01
4.5686759869e+00,2.5305625588e+01
4.5790926536e+00,2.5114490632e+01
4.5895093203e+00,2.4931831067e+01
4.5999259869e+00,2.4741470216e+01
4.6103426536e+00,2.4559402630e+01
4.6207593203e+00,2.4369961187e+01
4.6311759869e+00,2.4188631776e+01
4.6415926536e+00,2.4000243417e+01
4.6520093203e+00,2.3819787151e+01
4.6624259869e+00,2.3632574608e+01
4.6728426536e+00,2.3453115867e+01
4.6832593203e+00,2.3267191582e+01
4.6936759869e+00,2.3088844763e+01
4.7040926536e+00,2.2904311500e+01
4.7145093203e+00,2.2727181593e+01
4.7249259869e+00,2.2544133023e+01
4.7353426536e+00,2.2368316156e+01
4.7457593203e+00,2.2186837414e+01
4.7561759869e+00,2.2012421378e+01
4.7665926536e+00,2.1832589581e+01
4.7770093203e+00,2.1659654319e+01
4.7874259869e+00,2.1481539068e+01
4.7978426536e+00,2.1310157149e+01
4.8082593203e+00,2.1133820997e+01
4.8186759869e+00,2.0964058058e+01
4.8290926536e+00,2.0789556952e+01
4.8395093203e+00,2.0621472124e+01
4.8499259869e+00,2.0448855832e+01
4.8603426536e+00,2.0282502138e+01
4.8707593203e+00,2.0111814640e+01
4.8811759869e+00,1.9947239376e+01
4.8915926536e+00,1.9778519246e+01
4.9020093203e+00,1.9615764342e+01
4.9124259869e+00,1.9449045100e+01
4.9228426536e+00,1.9288147459e+01
4.9332593203e+00,1.9123457908e+01
4.9436759869e+00,1.8964449731e+01
4.9540926536e+00,1.8801814275e+01
4.9645093203e+00,1.8644723365e+01
4.9749259869e+00,1.8484162307e+01
4.9853426536e+00,1.8329012361e+01
4.9957593203e+00,1.8170542185e+01
5.0061759869e+00,1.8017353063e+01
5.0165926536e+00,1.7860986702e+01
5.0270093203e+00,1.7709774690e+01
5.0374259869e+00,1.7555521777e+01
5.0478426536e+00,1.7406299827e+01
5.0582593203e+00,1.7254166931e+01
5.0686759869e+00,1.7106944895e+01
5.0790926536e+00,1.6956935744e+01
5.0895093203e+00,1.6811720588e+01
5.0999259869e+00,1.6663836280e+01
5.1103426536e+00,1.6520632294e+01
5.1207593203e+00,1.6374871492e+01
5.1311759869e+00,1.6233680479e+01
5.1415926536e+00,1.6090039599e+01
5.1520093203e+00,1.5950861059e+01
5.1624259869e+00,1.5809334445e+01
5.1728426536e+00,1.5672165749e+01
5.1832593203e+00,1.5532745835e+01
5.1936759869e+00,1.5397582383e+01
5.2040926536e+00,1.5260259849e+01
5.2145093203e+00,1.5127095226e+01
5.2249259869e+00,1.4991859140e+01
5.2353426536e+00,1.4860685256e+01
5.2457593203e+00,1.4727523215e+01
5.2561759869e+00,1.4598330440e+01
5.2665926536e+00,1.4467228692e+01
5.2770093203e+00,1.4340005985e+01
5.2874259869e+00,1.4210949551e+01
5.2978426536e+00,1.4085684577e+01
5.3082593203e+00,1.3958657360e+01
5.3186759869e+00,1.3835336600e+01
5.3290926536e+00,1.3710321493e+01
5.3395093203e+00,1.3588930352e+01
5.3499259869e+00,1.3465909334e+01
5.3603426536e+00,1.3346432234e+01
5.3707593203e+00,1.3225386461e+01
5.3811759869e+00,1.3107806936e+01
5.3915926536e+00,1.2988716828e+01
5.4020093203e+00,1.2873017611e+01
5.4124259869e+00,1.2755862927e+01
5.4228426536e+00,1.2642026026e+01
5.4332593203e+00,1.2526785944e+01
5.4436759869e+00,1.2414792721e+01
5.4540926536e+00,1.2301445904e+01
5.4645093203e+00,1.2191277141e+01
5.4749259869e+00,1.2079801802e+01
5.4853426536e+00,1.1971437770e+01
5.4957593203e+00,1.1861811732e+01
5.5061759869e+00,1.1755232249e+01
5.5165926536e+00,1.1647432998e+01
5.5270093203e+00,1.1542617489e+01
5.5374259869e+00,1.1436622230e+01
5.5478426536e+00,1.1333549773e+01
5.5582593203e+00,1.1229335474e+01
5.5686759869e+00,1.1127984857e+01
5.5790926536e+00,1.1025528293e+01
5.5895093203e+00,1.0925878053e+01
5.5999259869e+00,1.0825155850e+01
5.6103426536e+00,1.0727184317e+01
5.6207593203e+00,1.0628172983e+01
5.6311759869e+00,1.0531858317e+01
5.6415926536e+00,1.0434534284e+01
5.6520093203e+00,1.0339854511e+01
5.6624259869e+00,1.0244194155e+01
5.6728426536e+00,1.0151127199e+01
5.6832593203e+00,1.0057106875e+01
5.6936759869e+00,9.9656305811e+00
5.7040926536e+00,9.8732266388e+00
5.7145093203e+00,9.7833188012e+00
5.7249259869e+00,9.6925076012e+00
5.7353426536e+00,9.6041459743e+00
5.7457593203e+00,9.5149038897e+00
5.7561759869e+00,9.4280661935e+00
5.7665926536e+00,9.3403695917e+00
5.7770093203e+00,9.2550334951e+00
5.7874259869e+00,9.1688586790e+00
5.7978426536e+00,9.0850017446e+00
5.8082593203e+00,9.0003248157e+00
5.8186759869e+00,8.9179243690e+00
5.8290926536e+00,8.8347209310e+00
5.8395093203e+00,8.7537537752e+00
5.8499259869e+00,8.6719983118e+00
5.8603426536e+00,8.5924401290e+00
5.8707593203e+00,8.5121047110e+00
5.8811759869e+00,8.4339288124e+00
5.8915926536e+00,8.3549804110e+00
5.9020093203e+00,8.2781551339e+00
5.9124259869e+00,8.2005500250e+00
5.9228426536e+00,8.1250332890e+00
5.9332593203e+00,8.0487053486e+00
5.9436759869e+00,7.9744332137e+00
5.9540926536e+00,7.8992692978e+00
5.9645093203e+00,7.8261317479e+00
5.9749259869e+00,7.7519195684e+00
5.9853426536e+00,7.6797088478e+00
5.9957593203e+00,7.6060257747e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi0.9000.csv <==
s,txx
0.0000000000e+00,-5.1307594638e-03
4.0906155136e-03,1.2530537567e-02
8.1812309476e-03,-5.5343906774e-03
1.2271846382e-02,1.1131678824e-02
1.6362461816e-02,-7.1515000813e-03
2.0453077250e-02,8.5468608549e-03
2.4543692684e-02,-9.7977322685e-03
2.8634308117e-02,4.8434964921e-03
3.2724923551e-02,-1.3446152070e-02
3.6815538985e-02,9.3588533333e-05
4.0906154419e-02,-1.8072083674e-02
4.4996769853e-02,-5.6434665732e-03
4.9087385287e-02,-2.3644235121e-02
5.3178000721e-02,-1.2314139816e-02
5.7268616155e-02,-3.0123166267e-02
6.1359231589e-02,-1.9864635615e-02
6.5449847023e-02,-3.7460918015e-02
6.9540462457e-02,-2.8237492253e-02
7.3631077891e-02,-4.5600571223e-02
7.7721693325e-02,-3.7369725001e-02
8.1812308759e-02,-5.4476218188e-02
8.5902924193e-02,-4.7191702055e-02
8.9993539627e-02,-6.4013162594e-02
9.4084155061e-02,-5.7626507380e-02
9.8174770495e-02,-7.4128138308e-02
1.0226538593e-01,-6.8589593241e-02
1.0635600136e-01,-8.4729483964e-02
1.1044661680e-01,-7.9988594762e-02
1.1453723223e-01,-9.5717272231e-02
1.1862784767e-01,-9.1723229284e-02
1.2271846310e-01,-1.0698340507e-01
1.2680907853e-01,-1.0368523784e-01
1.3089969397e-01,-1.1841168519e-01
1.3499030940e-01,-1.1575834749e-01
1.3908092483e-01,-1.2987787096e-01
1.4317154027e-01,-1.2781824506e-01
1.4726215570e-01,-1.4124971925e-01
1.5135277114e-01,-1.3973255854e-01
1.5544338657e-01,-1.5238701943e-01
1.5953400200e-01,-1.5136084495e-01
1.6362461744e-01,-1.6314162041e-01
1.6771523287e-01,-1.6255458386e-01
1.7180584831e-01,-1.7335745245e-01
1.7589646374e-01,-1.7315717621e-01
1.7998707917e-01,-1.8287054470e-01
1.8407769461e-01,-1.8300394787e-01
1.8816831004e-01,-1.9150903914e-01
1.9225892548e-01,-1.9192215634e-01
1.9634954091e-01,-1.9909320237e-01
2.0044015634e-01,-1.9973100100e-01
2.0453077178e-01,-2.0543543490e-01
2.0862138721e-01,-2.0624163479e-01
2.1271200265e-01,-2.1034027932e-01
2.1680261808e-01,-2.1125717651e-01
2.2089323351e-01,-2.1360442728e-01
2.2498384895e-01,-2.1457272277e-01
2.2907446438e-01,-2.1501672647e-01
2.3316507982e-01,-2.1597535771e-01
2.3725569525e-01,-2.1435818879e-01
2.4134631068e-01,-2.1524415964e-01
2.4543692612e-01,-2.1140200075e-01
2.4952754155e-01,-2.1215020484e-01
2.5361815699e-01,-2.0591353668e-01
2.5770877242e-01,-2.0645657105e-01
2.6179938785e-01,-1.9765037357e-01
2.6589000329e-01,-1.9791834334e-01
2.6998061872e-01,-1.8636230447e-01
2.7407123416e-01,-1.8628262455e-01
2.7816184959e-01,-1.7179134796e-01
2.8225246502e-01,-1.7128854996e-01
2.8634308046e-01,-1.5367175315e-01
2.9043369589e-01,-1.5266730442e-01
2.9452431133e-01,-1.3173000149e-01
2.9861492676e-01,-1.3014214029e-01
3.0270554219e-01,-1.0568480728e-01
3.0679615763e-01,-1.0342839535e-01
3.1088677306e-01,-7.5247118736e-02
3.1497738850e-01,-7.2233510452e-02
3.1906800393e-01,-4.0120120623e-02
3.2315861936e-01,-3.6257047452e-02
3.2724923480e-01,7.6088183680e-07
3.3133985023e-01,4.8092922469e-03
3.3543046567e-01,4.5427850559e-02
3.3952108110e-01,5.1281647977e-02
3.4361169653e-01,9.6481213385e-02
3.4770231197e-01,1.0348397828e-01
3.5179292740e-01,1.5348864009e-01
3.5588354283e-01,1.6174803690e-01
3.5997415827e-01,2.1678562855e-01
3.6406477370e-01,2.2641334559e-01
3.6815538914e-01,2.8671536033e-01
3.7224600457e-01,2.9782716302e-01
3.7633662000e-01,3.6362867174e-01
3.8042723544e-01,3.7634444878e-01
3.8451785087e-01,4.4788401872e-01
3.8860846631e-01,4.6232782187e-01
3.9269908174e-01,5.3984743431e-01
3.9678969717e-01,5.5614751221e-01
4.0088031261e-01,6.3989247856e-01
4.0497092804e-01,6.5818130357e-01
4.0906154348e-01,7.4840018078e-01
4.1315215891e-01,7.6881447488e-01
4.1724277434e-01,8.6575896797e-01
4.2133338978e-01,8.8843971533e-01
4.2542400521e-01,9.9236458773e-01
4.2951462065e-01,1.0174570501e+00
4.3360523608e-01,1.1286200142e+00
4.3769585151e-01,1.1562737331e+00
4.4178646695e-01,1.2749353424e+00
4.4587708238e-01,1.3053041441e+00
4.4996769782e-01,1.4317276719e+00
4.5405831325e-01,1.4649696581e+00
4.5814892868e-01,1.5994209677e+00
4.6223954412e-01,1.6356985049e+00
4.6633015955e-01,1.7784459080e+00
4.7042077499e-01,1.8179256097e+00
4.7451139042e-01,1.9692397125e+00
4.7860200585e-01,2.0120924120e+00
4.8269262129e-01,2.1722459533e+00
4.8678323672e-01,2.2186466717e+00
4.9087385215e-01,2.3879143387e+00
4.9496446759e-01,2.4380422438e+00
4.9905508302e-01,2.6167004782e+00
5.0314569846e-01,2.6707388339e+00
5.0723631389e-01,2.8590656220e+00
5.1132692932e-01,2.9172017292e+00
5.1541754476e-01,3.1154763741e+00
5.1950816019e-01,3.1779015036e+00
5.2359877563e-01,3.3864043791e+00
5.2768939106e-01,3.4533136905e+00
5.3178000649e-01,3.6723259743e+00
5.3587062193e-01,3.7439184264e+00
5.3996123736e-01,3.9737218148e+00
5.4405185280e-01,4.0502000622e+00
5.4814246823e-01,4.2910764668e+00
5.5223308366e-01,4.3726467455e+00
5.5632369910e-01,4.6248779656e+00
5.6041431453e-01,4.7117499647e+00
5.6450492997e-01,4.9756173372e+00
5.6859554540e-01,5.0680040559e+00
5.7268616083e-01,5.3437880818e+00
5.7677677627e-01,5.4419056720e+00
5.8086739170e-01,5.7298856197e+00
5.8495800714e-01,5.8339532127e+00
5.8904862257e-01,6.1344066958e+00
5.9313923800e-01,6.2446462125e+00
5.9722985344e-01,6.5578487431e+00
6.0132046887e-01,6.6744846871e+00
6.0541108431e-01,7.0007092029e+00
6.0950169974e-01,7.1239684360e+00
6.1359231517e-01,7.4634848007e+00
6.1768293061e-01,7.5935962994e+00
6.2177354604e-01,7.9466707777e+00
6.2586416147e-01,8.0838653704e+00
6.2995477691e-01,8.4507600752e+00
6.3404539234e-01,8.5952701599e+00
6.3813600778e-01,8.9762424733e+00
6.4222662321e-01,9.1283017148e+00
6.4631723864e-01,9.5236036821e+00
6.5040785408e-01,9.6834466882e+00
6.5449846951e-01,1.0093324385e+01
6.5858908495e-01,1.0261186362e+01
6.6267970038e-01,1.0685879235e+01
6.6677031581e-01,1.0861995618e+01
6.7086093125e-01,1.1301735799e+01
6.7495154668e-01,1.1486341865e+01
6.7904216212e-01,1.1941353449e+01
6.8313277755e-01,1.2134683896e+01
6.8722339298e-01,1.2605182185e+01
6.9131400842e-01,1.2807470686e+01
6.9540462385e-01,1.3293661371e+01
6.9949523929e-01,1.3505140076e+01
7.0358585472e-01,1.4007218311e+01
7.0767647015e-01,1.4228117266e+01
7.1176708559e-01,1.4746266530e+01
7.1585770102e-01,1.4976812941e+01
7.1994831645e-01,1.5511203479e+01
7.2403893189e-01,1.5751620639e+01
7.2812954732e-01,1.6302407046e+01
7.3222016276e-01,1.6552912586e+01
7.3631077819e-01,1.7120229861e+01
7.4040139362e-01,1.7381032703e+01
7.4449200906e-01,1.7964990332e+01
7.4858262449e-01,1.8236285767e+01
7.5267323993e-01,1.8836963061e+01
7.5676385536e-01,1.9118927955e+01
7.6085447079e-01,1.9736389689e+01
7.6494508623e-01,2.0029191862e+01
7.6903570166e-01,2.0663602655e+01
7.7312631710e-01,2.0967491566e+01
7.7721693253e-01,2.1619851883e+01
7.8130754796e-01,2.1935801117e+01
7.8539816340e-01,2.2608095668e+01
7.8948877883e-01,2.2937225766e+01
7.9357939427e-01,2.3628190161e+01
7.9767000970e-01,2.3970440269e+01
8.0176062513e-01,2.4676442206e+01
8.0585124057e-01,2.5028698126e+01
8.0994185600e-01,2.5749098912e+01
8.1403247144e-01,2.6112738661e+01
8.1812308687e-01,2.6850056843e+01
8.2221370231e-01,2.7226222832e+01
8.2630431774e-01,2.7980942622e+01
8.3039493318e-01,2.8369541458e+01
8.3448554861e-01,2.9140970583e+01
8.3857616404e-01,2.9541798939e+01
8.4266677948e-01,3.0329609114e+01
8.4675739491e-01,3.0742784694e+01
8.5084801035e-01,3.1546992321e+01
8.5493862578e-01,3.1972690041e+01
8.5902924122e-01,3.2793219199e+01
8.6311985665e-01,3.3231509648e+01
8.6721047208e-01,3.4068136282e+01
8.7130108752e-01,3.4519037939e+01
8.7539170295e-01,3.5371505256e+01
8.7948231839e-01,3.5835036125e+01
8.8357293382e-01,3.6703084773e+01
8.8766354926e-01,3.7179252480e+01
8.9175416469e-01,3.8062591065e+01
8.9584478012e-01,3.8551375609e+01
8.9993539556e-01,3.9449668270e+01
9.0402601099e-01,3.9951021884e+01
9.0811662643e-01,4.0863895137e+01
9.1220724186e-01,4.1377746352e+01
9.1629785730e-01,4.2304793276e+01
9.2038847273e-01,4.2831046511e+01
9.2447908816e-01,4.3771825057e+01
9.2856970360e-01,4.4310358534e+01
9.3266031903e-01,4.5264389969e+01
9.3675093447e-01,4.5815054810e+01
9.4084154990e-01,4.6781823893e+01
9.4493216534e-01,4.7344443880e+01
9.4902278077e-01,4.8323399199e+01
9.5311339621e-01,4.8897770282e+01
9.5720401164e-01,4.9888324121e+01
9.6129462707e-01,5.0474213759e+01
9.6538524251e-01,5.1475741924e+01
9.6947585794e-01,5.2072888533e+01
9.7356647338e-01,5.3084730364e+01
9.7765708881e-01,5.3692842891e+01
9.8174770425e-01,5.4714301377e+01
9.8583831968e-01,5.5333058910e+01
9.8992893511e-01,5.6363400842e+01
9.9401955055e-01,5.6992452272e+01
9.9811016598e-01,5.8030908463e+01
1.0022007814e+00,5.8669872215e+01
1.0062913969e+00,5.9715637825e+01
1.0103820123e+00,6.0364101678e+01
1.0144726277e+00,6.1416336642e+01
1.0185632432e+00,6.2073857632e+01
1.0226538586e+00,6.3131687192e+01
1.0267444740e+00,6.3797791607e+01
1.0308350895e+00,6.4860306957e+01
1.0349257049e+00,6.5534490427e+01
1.0390163203e+00,6.6600749475e+01
1.0431069358e+00,6.7282477168e+01
1.0471975512e+00,6.8351505419e+01
1.0512881666e+00,6.9040212343e+01
1.0553787821e+00,7.0111003903e+01
1.0594693975e+00,7.0806095322e+01
1.0635600129e+00,7.1877614036e+01
1.0676506284e+00,7.2578465998e+01
1.0717412438e+00,7.3649646709e+01
1.0758318592e+00,7.4355606695e+01
1.0799224747e+00,7.5425356636e+01
1.0840130901e+00,7.6135744335e+01
1.0881037055e+00,7.7202944644e+01
1.0921943210e+00,7.7917052842e+01
1.0962849364e+00,7.8980560215e+01
1.1003755518e+00,7.9697655816e+01
1.1044661673e+00,8.0756304278e+01
1.1085567827e+00,8.1475629445e+01
1.1126473981e+00,8.2528232252e+01
1.1167380136e+00,8.3249005680e+01
1.1208286290e+00,8.4294357336e+01
1.1249192444e+00,8.5015775640e+01
1.1290098599e+00,8.6052654044e+01
1.1331004753e+00,8.6773893277e+01
1.1371910908e+00,8.7801061971e+01
1.1412817062e+00,8.8521279260e+01
1.1453723216e+00,8.9537489799e+01
1.1494629371e+00,9.0255825094e+01
1.1535535525e+00,9.1259819514e+01
1.1576441679e+00,9.1975397458e+01
1.1617347834e+00,9.2965910841e+01
1.1658253988e+00,9.3677842743e+01
1.1699160142e+00,9.4653605877e+01
1.1740066297e+00,9.5360991790e+01
1.1780972451e+00,9.6320733913e+01
1.1821878605e+00,9.7022664806e+01
1.1862784760e+00,9.7965116419e+01
1.1903690914e+00,9.8660676449e+01
1.1944597068e+00,9.9584572200e+01
1.1985503223e+00,1.0027284106e+02
1.2026409377e+00,1.0117692268e+02
1.2067315531e+00,1.0185697801e+02
1.2108221686e+00,1.0273999732e+02
1.2149127840e+00,1.0341091720e+02
1.2190033994e+00,1.0427163911e+02
1.2230940149e+00,1.0493250461e+02
1.2271846303e+00,1.0576971018e+02
1.2312752457e+00,1.0641960795e+02
1.2353658612e+00,1.0723209745e+02
1.2394564766e+00,1.0787012232e+02
1.2435470920e+00,1.0865671828e+02
1.2476377075e+00,1.0928197595e+02
1.2517283229e+00,1.1004152624e+02
1.2558189383e+00,1.1065313588e+02
1.2599095538e+00,1.1138451673e+02
1.2640001692e+00,1.1198161370e+02
1.2680907847e+00,1.1268373268e+02
1.2721814001e+00,1.1326547111e+02
1.2762720155e+00,1.1393727010e+02
1.2803626310e+00,1.1450282557e+02
1.2844532464e+00,1.1514328362e+02
1.2885438618e+00,1.1569185569e+02
1.2926344773e+00,1.1629999187e+02
1.2967250927e+00,1.1683080663e+02
1.3008157081e+00,1.1740568273e+02
1.3049063236e+00,1.1791799525e+02
1.3089969390e+00,1.1845871840e+02
1.3130875544e+00,1.1895181514e+02
1.3171781699e+00,1.1945754036e+02
1.3212687853e+00,1.1993074144e+02
1.3253594007e+00,1.2040067399e+02
1.3294500162e+00,1.2085333538e+02
1.3335406316e+00,1.2128673307e+02
1.3376312470e+00,1.2171824869e+02
1.3417218625e+00,1.2211442395e+02
1.3458124779e+00,1.2252422758e+02
1.3499030933e+00,1.2288254945e+02
1.3539937088e+00,1.2327011657e+02
1.3580843242e+00,1.2359001249e+02
1.3621749396e+00,1.2395486192e+02
1.3662655551e+00,1.2423581933e+02
1.3703561705e+00,1.2457751472e+02
1.3744467859e+00,1.2481908251e+02
1.3785374014e+00,1.2513723370e+02
1.3826280168e+00,1.2533902341e+02
1.3867186322e+00,1.2563328752e+02
1.3908092477e+00,1.2579497442e+02
1.3948998631e+00,1.2606505682e+02
1.3989904786e+00,1.2618638071e+02
1.4030810940e+00,1.2643203575e+02
1.4071717094e+00,1.2651280152e+02
1.4112623249e+00,1.2673383305e+02
1.4153529403e+00,1.2677391107e+02
1.4194435557e+00,1.2697017269e+02
1.4235341712e+00,1.2696949888e+02
1.4276247866e+00,1.2714089401e+02
1.4317154020e+00,1.2709946966e+02
1.4358060175e+00,1.2724595120e+02
1.4398966329e+00,1.2716384250e+02
1.4439872483e+00,1.2728541226e+02
1.4480778638e+00,1.2716274945e+02
1.4521684792e+00,1.2725945715e+02
1.4562590946e+00,1.2709643333e+02
1.4603497101e+00,1.2716837516e+02
1.4644403255e+00,1.2696524460e+02
1.4685309409e+00,1.2701256121e+02
1.4726215564e+00,1.2676963729e+02
1.4767121718e+00,1.2679251128e+02
1.4808027872e+00,1.2651016389e+02
1.4848934027e+00,1.2650881677e+02
1.4889840181e+00,1.2618746968e+02
1.4930746335e+00,1.2616215895e+02
1.4971652490e+00,1.2580228778e+02
1.5012558644e+00,1.2575330587e+02
1.5053464798e+00,1.2535543891e+02
1.5094370953e+00,1.2528311830e+02
1.5135277107e+00,1.2484784521e+02
1.5176183261e+00,1.2475258021e+02
1.5217089416e+00,1.2428057961e+02
1.5257995570e+00,1.2416288760e+02
1.5298901725e+00,1.2365499677e+02
1.5339807879e+00,1.2351566764e+02
1.5380714033e+00,1.2297304040e+02
1.5421620188e+00,1.2281346827e+02
1.5462526342e+00,1.2223790323e+02
1.5503432496e+00,1.2206071889e+02
1.5544338651e+00,1.2145528407e+02
1.5585244805e+00,1.2126588800e+02
1.5626150959e+00,1.2063585333e+02
1.5667057114e+00,1.2044476340e+02
1.5707963268e+00,1.1980099183e+02
1.5748869422e+00,1.1960065248e+02
1.5789775577e+00,1.1894188523e+02
1.5830681731e+00,1.1871791046e+02
1.5871587885e+00,1.1799348104e+02
1.5912494040e+00,1.1771554081e+02
1.5953400194e+00,1.1693368512e+02
1.5994306348e+00,1.1662914477e+02
1.6035212503e+00,1.1582226077e+02
1.6076118657e+00,1.1551381487e+02
1.6117024811e+00,1.1469061037e+02
1.6157930966e+00,1.1437512995e+02
1.6198837120e+00,1.1352627856e+02
1.6239743274e+00,1.1319434389e+02
1.6280649429e+00,1.1231471155e+02
1.6321555583e+00,1.1196578698e+02
1.6362461737e+00,1.1105904232e+02
1.6403367892e+00,1.1069794467e+02
1.6444274046e+00,1.0976873995e+02
1.6485180200e+00,1.0939825488e+02
1.6526086355e+00,1.0844801343e+02
1.6566992509e+00,1.0806818676e+02
1.6607898664e+00,1.0709703396e+02
1.6648804818e+00,1.0670793761e+02
1.6689710972e+00,1.0571689130e+02
1.6730617127e+00,1.0531963994e+02
1.6771523281e+00,1.0431042996e+02
1.6812429435e+00,1.0390635589e+02
1.6853335590e+00,1.0288053130e+02
1.6894241744e+00,1.0247058338e+02
1.6935147898e+00,1.0142936013e+02
1.6976054053e+00,1.0101427231e+02
1.7016960207e+00,9.9958830549e+01
1.7057866361e+00,9.9539386001e+01
1.7098772516e+00,9.8470992813e+01
1.7139678670e+00,9.8048020474e+01
1.7180584824e+00,9.6967947874e+01
1.7221490979e+00,9.6542226188e+01
1.7262397133e+00,9.5451689702e+01
1.7303303287e+00,9.5023929545e+01
1.7344209442e+00,9.3924104760e+01
1.7385115596e+00,9.3494981714e+01
1.7426021750e+00,9.2387028659e+01
1.7466927905e+00,9.1957196514e+01
1.7507834059e+00,9.0842258100e+01
1.7548740213e+00,9.0412341593e+01
1.7589646368e+00,8.9291534647e+01
1.7630552522e+00,8.8862124998e+01
1.7671458676e+00,8.7736538790e+01
1.7712364831e+00,8.7308196704e+01
1.7753270985e+00,8.6178895071e+01
1.7794177139e+00,8.5752153844e+01
1.7835083294e+00,8.4620175323e+01
1.7875989448e+00,8.4195541368e+01
1.7916895603e+00,8.3061897788e+01
1.7957801757e+00,8.2639850646e+01
1.7998707911e+00,8.1505526118e+01
1.8039614066e+00,8.1086519120e+01
1.8080520220e+00,7.9952469544e+01
1.8121426374e+00,7.9536930647e+01
1.8162332529e+00,7.8404083163e+01
1.8203238683e+00,7.7992415522e+01
1.8244144837e+00,7.6861667811e+01
1.8285050992e+00,7.6454250209e+01
1.8325957146e+00,7.5326469836e+01
1.8366863300e+00,7.4923657148e+01
1.8407769455e+00,7.3799680995e+01
1.8448675609e+00,7.3401804661e+01
1.8489581763e+00,7.2282438437e+01
1.8530487918e+00,7.1889806917e+01
1.8571394072e+00,7.0775824704e+01
1.8612300226e+00,7.0388723923e+01
1.8653206381e+00,6.9280867805e+01
1.8694112535e+00,6.8899561606e+01
1.8735018689e+00,6.7798541368e+01
1.8775924844e+00,6.7423271983e+01
1.8816830998e+00,6.6329764896e+01
1.8857737152e+00,6.5960753432e+01
1.8898643307e+00,6.4875404123e+01
1.8939549461e+00,6.4512851065e+01
1.8980455615e+00,6.3436271458e+01
1.9021361770e+00,6.3080357201e+01
1.9062267924e+00,6.2013126550e+01
1.9103174078e+00,6.1664011944e+01
1.9144080233e+00,6.0606676945e+01
1.9184986387e+00,6.0264503870e+01
1.9225892542e+00,5.9217578848e+01
1.9266798696e+00,5.8882470808e+01
1.9307704850e+00,5.7846437986e+01
1.9348611005e+00,5.7518500722e+01
1.9389517159e+00,5.6493810558e+01
1.9430423313e+00,5.6173132691e+01
1.9471329468e+00,5.5160204285e+01
1.9512235622e+00,5.4846857959e+01
1.9553141776e+00,5.3846079528e+01
1.9594047931e+00,5.3540121085e+01
1.9634954085e+00,5.2551850495e+01
1.9675860239e+00,5.2253321152e+01
1.9716766394e+00,5.1277886507e+01
1.9757672548e+00,5.0986813046e+01
1.9798578702e+00,5.0024513328e+01
1.9839484857e+00,4.9740908793e+01
1.9880391011e+00,4.8792014548e+01
1.9921297165e+00,4.8515878944e+01
1.9962203320e+00,4.7580633011e+01
2.0003109474e+00,4.7311954007e+01
2.0044015628e+00,4.6390572281e+01
2.0084921783e+00,4.6129325909e+01
2.0125827937e+00,4.5221998136e+01
2.0166734091e+00,4.4968149484e+01
2.0207640246e+00,4.4075040084e+01
2.0248546400e+00,4.3828543987e+01
2.0289452554e+00,4.2949792899e+01
2.0330358709e+00,4.2710594616e+01
2.0371264863e+00,4.1846318162e+01
2.0412171017e+00,4.1614354042e+01
2.0453077172e+00,4.0764645802e+01
2.0493983326e+00,4.0539843938e+01
2.0534889481e+00,3.9704775637e+01
2.0575795635e+00,3.9487056505e+01
2.0616701789e+00,3.8666678906e+01
2.0657607944e+00,3.8455955981e+01
2.0698514098e+00,3.7650299782e+01
2.0739420252e+00,3.7446480144e+01
2.0780326407e+00,3.6655556873e+01
2.0821232561e+00,3.6458541786e+01
2.0862138715e+00,3.5682344689e+01
2.0903044870e+00,3.5492030164e+01
2.0943951024e+00,3.4730535095e+01
2.0984857178e+00,3.4546812429e+01
2.1025763333e+00,3.3799978722e+01
2.1066669487e+00,3.3622735014e+01
2.1107575641e+00,3.2890506350e+01
2.1148481796e+00,3.2719624997e+01
2.1189387950e+00,3.2001930258e+01
2.1230294104e+00,3.1837291424e+01
2.1271200259e+00,3.1134045528e+01
2.1312106413e+00,3.0975526594e+01
2.1353012567e+00,3.0286631314e+01
2.1393918722e+00,3.0134107303e+01
2.1434824876e+00,2.9459452073e+01
2.1475731030e+00,2.9312796050e+01
2.1516637185e+00,2.8652258748e+01
2.1557543339e+00,2.8511342197e+01
2.1598449493e+00,2.7864789907e+01
2.1639355648e+00,2.7729483091e+01
2.1680261802e+00,2.7096772850e+01
2.1721167956e+00,2.6966945141e+01
2.1762074111e+00,2.6347924656e+01
2.1802980265e+00,2.6223444848e+01
2.1843886420e+00,2.5617953199e+01
2.1884792574e+00,2.5498689799e+01
2.1925698728e+00,2.4906558116e+01
2.1966604883e+00,2.4792379612e+01
2.2007511037e+00,2.4213431732e+01
2.2048417191e+00,2.4104206844e+01
2.2089323346e+00,2.3538259940e+01
2.2130229500e+00,2.3433857853e+01
2.2171135654e+00,2.2880723047e+01
2.2212041809e+00,2.2781013620e+01
2.2252947963e+00,2.2240496574e+01
2.2293854117e+00,2.2145350536e+01
2.2334760272e+00,2.1617252014e+01
2.2375666426e+00,2.1526541140e+01
2.2416572580e+00,2.1010657553e+01
2.2457478735e+00,2.0924254830e+01
2.2498384889e+00,2.0420378760e+01
2.2539291043e+00,2.0338158526e+01
2.2580197198e+00,1.9846079225e+01
2.2621103352e+00,1.9767917308e+01
2.2662009506e+00,1.9287421178e+01
2.2702915661e+00,1.9213195008e+01
2.2743821815e+00,1.8744066058e+01
2.2784727969e+00,1.8673654775e+01
2.2825634124e+00,1.8215675056e+01
2.2866540278e+00,1.8148959606e+01
2.2907446432e+00,1.7701909625e+01
2.2948352587e+00,1.7638772842e+01
2.2989258741e+00,1.7202431956e+01
2.3030164895e+00,1.7142758637e+01
2.3071071050e+00,1.6716905428e+01
2.3111977204e+00,1.6660582350e+01
2.3152883358e+00,1.6244994997e+01
2.3193789513e+00,1.6191910787e+01
2.3234695667e+00,1.5786367364e+01
2.3275601822e+00,1.5736412603e+01
2.3316507976e+00,1.5340691307e+01
2.3357414130e+00,1.5293760386e+01
2.3398320285e+00,1.4907641688e+01
2.3439226439e+00,1.4863652949e+01
2.3480132593e+00,1.4486845908e+01
2.3521038748e+00,1.4446057890e+01
2.3561944902e+00,1.4078459615e+01
2.3602851056e+00,1.4041636590e+01
2.3643757211e+00,1.3684512893e+01
2.3684663365e+00,1.3649048301e+01
2.3725569519e+00,1.3299192494e+01
2.3766475674e+00,1.3265645193e+01
2.3807381828e+00,1.2924090447e+01
2.3848287982e+00,1.2893267252e+01
2.3889194137e+00,1.2559931707e+01
2.3930100291e+00,1.2531693233e+01
2.3971006445e+00,1.2206191303e+01
2.4011912600e+00,1.2180310704e+01
2.4052818754e+00,1.1862420741e+01
2.4093724908e+00,1.1838809517e+01
2.4134631063e+00,1.1528367160e+01
2.4175537217e+00,1.1506956970e+01
2.4216443371e+00,1.1203780153e+01
2.4257349526e+00,1.1184483686e+01
2.4298255680e+00,1.0888384188e+01
2.4339161834e+00,1.0871109684e+01
2.4380067989e+00,1.0581903726e+01
2.4420974143e+00,1.0566561084e+01
2.4461880297e+00,1.0284068130e+01
2.4502786452e+00,1.0270568024e+01
2.4543692606e+00,9.9946100810e+00
2.4584598761e+00,9.9828634563e+00
2.4625504915e+00,9.7132650323e+00
2.4666411069e+00,9.7031837001e+00
2.4707317224e+00,9.4397723276e+00
2.4748223378e+00,9.4312694860e+00
2.4789129532e+00,9.1738758851e+00
2.4830035687e+00,9.1668663377e+00
2.4870941841e+00,8.9153245576e+00
2.4911847995e+00,8.9097248550e+00
2.4952754150e+00,8.6638724071e+00
2.4993660304e+00,8.6596009354e+00
2.5034566458e+00,8.4192789149e+00
2.5075472613e+00,8.4162559301e+00
2.5116378767e+00,8.1813091257e+00
2.5157284921e+00,8.1794567363e+00
2.5198191076e+00,7.9497337045e+00
2.5239097230e+00,7.9489758489e+00
2.5280003384e+00,7.7243290149e+00
2.5320909539e+00,7.7245913908e+00
2.5361815693e+00,7.5048770914e+00
2.5402721847e+00,7.5060871178e+00
2.5443628002e+00,7.2911656883e+00
2.5484534156e+00,7.2932524304e+00
2.5525440310e+00,7.0829882521e+00
2.5566346465e+00,7.0858823225e+00
2.5607252619e+00,6.8801437884e+00
2.5648158773e+00,6.8837775013e+00
2.5689064928e+00,6.6824373213e+00
2.5729971082e+00,6.6867443413e+00
2.5770877236e+00,6.4896792185e+00
2.5811783391e+00,6.4945947012e+00
2.5852689545e+00,6.3016856548e+00
2.5893595699e+00,6.3071462071e+00
2.5934501854e+00,6.1182784852e+00
2.5975408008e+00,6.1242220913e+00
2.6016314163e+00,5.9392852201e+00
2.6057220317e+00,5.9456512316e+00
2.6098126471e+00,5.7645390510e+00
2.6139032626e+00,5.7712681712e+00
2.6179938780e+00,5.5938788599e+00
2.6220844934e+00,5.6009131284e+00
2.6261751089e+00,5.4271492272e+00
2.6302657243e+00,5.4344320114e+00
2.6343563397e+00,5.2642004462e+00
2.6384469552e+00,5.2716764386e+00
2.6425375706e+00,5.1048885402e+00
2.6466281860e+00,5.1125037611e+00
2.6507188015e+00,4.9490752837e+00
2.6548094169e+00,4.9567770901e+00
2.6589000323e+00,4.7966282258e+00
2.6629906478e+00,4.8043653264e+00
2.6670812632e+00,4.6474207192e+00
2.6711718786e+00,4.6551431957e+00
2.6752624941e+00,4.5013319506e+00
2.6793531095e+00,4.5089912863e+00
2.6834437249e+00,4.3582469761e+00
2.6875343404e+00,4.3657960912e+00
2.6916249558e+00,4.2180567591e+00
2.6957155712e+00,4.2254500539e+00
2.6998061867e+00,4.0806582117e+00
2.7038968021e+00,4.0878516173e+00
2.7079874175e+00,3.9459542384e+00
2.7120780330e+00,3.9529052755e+00
2.7161686484e+00,3.8138537821e+00
2.7202592638e+00,3.8205216278e+00
2.7243498793e+00,3.6842718708e+00
2.7284404947e+00,3.6906174344e+00
2.7325311102e+00,3.5571296657e+00
2.7366217256e+00,3.5631156728e+00
2.7407123410e+00,3.4323545082e+00
2.7448029565e+00,3.4379455930e+00
2.7488935719e+00,3.3098799651e+00
2.7529841873e+00,3.3150427721e+00
2.7570748028e+00,3.1896458705e+00
2.7611654182e+00,3.1943491642e+00
2.7652560336e+00,3.0715983628e+00
2.7693466491e+00,3.0758131458e+00
2.7734372645e+00,2.9556899150e+00
2.7775278799e+00,2.9593895542e+00
2.7816184954e+00,2.8418793552e+00
2.7857091108e+00,2.8450397158e+00
2.7897997262e+00,2.7301318766e+00
2.7938903417e+00,2.7327314626e+00
2.7979809571e+00,2.6204190321e+00
2.8020715725e+00,2.6224391336e+00
2.8061621880e+00,2.5127187123e+00
2.8102528034e+00,2.5141435574e+00
2.8143434188e+00,2.4070151023e+00
2.8184340343e+00,2.4078320145e+00
2.8225246497e+00,2.3032986144e+00
2.8266152651e+00,2.3034981744e+00
2.8307058806e+00,2.2015657956e+00
2.8347964960e+00,2.2011420055e+00
2.8388871114e+00,2.1018192036e+00
2.8429777269e+00,2.1007696477e+00
2.8470683423e+00,2.0040672409e+00
2.8511589577e+00,2.0023932469e+00
2.8552495732e+00,1.9083239515e+00
2.8593401886e+00,1.9060307495e+00
2.8634308041e+00,1.8146087742e+00
2.8675214195e+00,1.8117056492e+00
2.8716120349e+00,1.7229462436e+00
2.8757026504e+00,1.7194466800e+00
2.8797932658e+00,1.6333656375e+00
2.8838838812e+00,1.6292874549e+00
2.8879744967e+00,1.5459005679e+00
2.8920651121e+00,1.5412660397e+00
2.8961557275e+00,1.4605885014e+00
2.9002463430e+00,1.4554244585e+00
2.9043369584e+00,1.3774702184e+00
2.9084275738e+00,1.3718081309e+00
2.9125181893e+00,1.2965891979e+00
2.9166088047e+00,1.2904652272e+00
2.9206994201e+00,1.2179909171e+00
2.9247900356e+00,1.2114459431e+00
2.9288806510e+00,1.1417220934e+00
2.9329712664e+00,1.1348016975e+00
2.9370618819e+00,1.0678298240e+00
2.9411524973e+00,1.0605842136e+00
2.9452431127e+00,9.9636064990e-01
2.9493337282e+00,9.8884453973e-01
2.9534243436e+00,9.2735954130e-01
2.9575149590e+00,9.1963195079e-01
2.9616055745e+00,8.6086880835e-01
2.9656961899e+00,8.5299275690e-01
2.9697868053e+00,7.9692692696e-01
2.9738774208e+00,7.8896900945e-01
2.9779680362e+00,7.3556730856e-01
2.9820586516e+00,7.2759711096e-01
2.9861492671e+00,6.7681702159e-01
2.9902398825e+00,6.6890633046e-01
2.9943304980e+00,6.2069549059e-01
2.9984211134e+00,6.1291723712e-01
3.0025117288e+00,5.6721321175e-01
3.0066023443e+00,5.5964007358e-01
3.0106929597e+00,5.1637054237e-01
3.0147835751e+00,5.0907310499e-01
3.0188741906e+00,4.6815664988e-01
3.0229648060e+00,4.6120100281e-01
3.0270554214e+00,4.2254874791e-01
3.0311460369e+00,4.1599335570e-01
3.0352366523e+00,3.7951180953e-01
3.0393272677e+00,3.7340344781e-01
3.0434178832e+00,3.3899904425e-01
3.0475084986e+00,3.3336751284e-01
3.0515991140e+00,3.0095358164e-01
3.0556897295e+00,2.9580476263e-01
3.0597803449e+00,2.6531207485e-01
3.0638709603e+00,2.6061860063e-01
3.0679615758e+00,2.3201144820e-01
3.0720521912e+00,2.2769953475e-01
3.0761428066e+00,2.0100108257e-01
3.0802334221e+00,1.9693029136e-01
3.0843240375e+00,1.7226518569e-01
3.0884146529e+00,1.6819315272e-01
3.0925052684e+00,1.4586617015e-01
3.0965958838e+00,1.4137731854e-01
3.1006864992e+00,1.2203753902e-01
3.1047771147e+00,1.1637219149e-01
3.1088677301e+00,1.0142447903e-01
3.1129583455e+00,9.2997993115e-02
3.1170489610e+00,8.5630796387e-02
3.1211395764e+00,7.0545501244e-02
3.1252301919e+00,8.1133116423e-02
3.1293208073e+00,3.9980986574e-02
3.1334114227e+00,1.2463628724e-01
3.1375020382e+00,2.0077330495e-02
3.1415926536e+00,7.7836672521e-02
3.1415926536e+00,7.7836672521e-02
3.1456834090e+00,3.9525169029e+00
3.1497741731e+00,8.6591357359e+00
3.1538649463e+00,1.4315506866e+01
3.1579557294e+00,1.8757759425e+01
3.1620465229e+00,2.3462873841e+01
3.1661373275e+00,2.7226317211e+01
3.1702281440e+00,3.1338727137e+01
3.1743189732e+00,3.4612730896e+01
3.1784098159e+00,3.8310629880e+01
3.1825006729e+00,4.1225695500e+01
3.1865915453e+00,4.4598679655e+01
3.1906824341e+00,4.7229096471e+01
3.1947733403e+00,5.0335557001e+01
3.1988642651e+00,5.2730877110e+01
3.2029552096e+00,5.5612910421e+01
3.2070461754e+00,5.7809085299e+01
3.2111371636e+00,6.0498862385e+01
3.2152281758e+00,6.2523439593e+01
3.2193192137e+00,6.5046430010e+01
3.2234102788e+00,6.6921222257e+01
3.2275013730e+00,6.9297997953e+01
3.2315924983e+00,7.1040595632e+01
3.2356836566e+00,7.3287945401e+01
3.2397748501e+00,7.4912666383e+01
3.2438660813e+00,7.7044357772e+01
3.2479573525e+00,7.8562905981e+01
3.2520486664e+00,8.0590252792e+01
3.2561400259e+00,8.2012214173e+01
3.2602314339e+00,8.3944525478e+01
3.2643228937e+00,8.5277762553e+01
3.2684144086e+00,8.7122709945e+01
3.2725059824e+00,8.8373685265e+01
3.2765976188e+00,9.0137607719e+01
3.2806893222e+00,9.1311651945e+01
3.2847810968e+00,9.2999809374e+01
3.2888729474e+00,9.4101343766e+01
3.2929648790e+00,9.5718127164e+01
3.2970568970e+00,9.6750847324e+01
3.3011490070e+00,9.8299951774e+01
3.3052412152e+00,9.9266978345e+01
3.3093335280e+00,1.0075154442e+02
3.3134259524e+00,1.0165554571e+02
3.3175184958e+00,1.0307827420e+02
3.3216111659e+00,1.0392156516e+02
3.3257039711e+00,1.0528480947e+02
3.3297969205e+00,1.0606943106e+02
3.3338900235e+00,1.0737527123e+02
3.3379832903e+00,1.0810305349e+02
3.3420767317e+00,1.0935335510e+02
3.3461703592e+00,1.1002596706e+02
3.3502641851e+00,1.1122242789e+02
3.3543582226e+00,1.1184141668e+02
3.3584524856e+00,1.1298560344e+02
3.3625469890e+00,1.1355242477e+02
3.3666417487e+00,1.1464580189e+02
3.3707367816e+00,1.1516184366e+02
3.3748321058e+00,1.1620579584e+02
3.3789277406e+00,1.1667239622e+02
3.3830237063e+00,1.1766824584e+02
3.3871200250e+00,1.1808670702e+02
3.3912167198e+00,1.1903572767e+02
3.3953138158e+00,1.1940732618e+02
3.3994113392e+00,1.2031075289e+02
3.4035093184e+00,1.2063674719e+02
3.4076077835e+00,1.2149578444e+02
3.4117067665e+00,1.2177742047e+02
3.4158063017e+00,1.2259324805e+02
3.4199064255e+00,1.2283176308e+02
3.4240071766e+00,1.2360554053e+02
3.4281085967e+00,1.2380216575e+02
3.4322107297e+00,1.2453503567e+02
3.4363136228e+00,1.2469099780e+02
3.4404173260e+00,1.2538408815e+02
3.4445218929e+00,1.2550061031e+02
3.4486273804e+00,1.2615503611e+02
3.4527338492e+00,1.2623333811e+02
3.4568413641e+00,1.2685020256e+02
3.4609499940e+00,1.2689150075e+02
3.4650598124e+00,1.2747189596e+02
3.4691708977e+00,1.2747740289e+02
3.4732833333e+00,1.2802241039e+02
3.4773972083e+00,1.2799333424e+02
3.4815126173e+00,1.2850402538e+02
3.4856296616e+00,1.2844156957e+02
3.4897484486e+00,1.2891900593e+02
3.4938690932e+00,1.2882436915e+02
3.4979917175e+00,1.2926960270e+02
3.5021164519e+00,1.2914397874e+02
3.5062434350e+00,1.2955804680e+02
3.5103728147e+00,1.2940261320e+02
3.5145047486e+00,1.2978654579e+02
3.5186394043e+00,1.2960247993e+02
3.5227769606e+00,1.2995729045e+02
3.5269176080e+00,1.2974574714e+02
3.5310615491e+00,1.3007242688e+02
3.5352090001e+00,1.2983452202e+02
3.5393601908e+00,1.3013408592e+02
3.5435153662e+00,1.2987097619e+02
3.5476747872e+00,1.3014439024e+02
3.5518387316e+00,1.2985714712e+02
3.5560074949e+00,1.3010541116e+02
3.5601813921e+00,1.2979504155e+02
3.5643607581e+00,1.3001908953e+02
3.5685459497e+00,1.2968665897e+02
3.5727373465e+00,1.2988741511e+02
3.5769353523e+00,1.2953396442e+02
3.5811403970e+00,1.2971233699e+02
3.5853529378e+00,1.2933888107e+02
3.5895734611e+00,1.2949576050e+02
3.5938024842e+00,1.2910328560e+02
3.5980405571e+00,1.2923954278e+02
3.6022882647e+00,1.2882900311e+02
3.6065462287e+00,1.2894548718e+02
3.6108151099e+00,1.2851780034e+02
3.6150956104e+00,1.2861533832e+02
3.6193884762e+00,1.2817138340e+02
3.6236944994e+00,1.2825077956e+02
3.6280145215e+00,1.2779139276e+02
3.6323494353e+00,1.2785344004e+02
3.6367001888e+00,1.2737945136e+02
3.6410677874e+00,1.2742490356e+02
3.6454532975e+00,1.2693707400e+02
3.6498578499e+00,1.2696665318e+02
3.6542826430e+00,1.2646568765e+02
3.6587289462e+00,1.2648008335e+02
3.6631981039e+00,1.2596663065e+02
3.6676915393e+00,1.2596649623e+02
3.6722107579e+00,1.2544114560e+02
3.6767573515e+00,1.2542709339e+02
3.6813330029e+00,1.2489036676e+02
3.6859394889e+00,1.2486296476e+02
3.6905786855e+00,1.2431531397e+02
3.6952525713e+00,1.2427508014e+02
3.6999632320e+00,1.2371687987e+02
3.7047128642e+00,1.2366427662e+02
3.7095037797e+00,1.2309581859e+02
3.7143384091e+00,1.2303124660e+02
3.7192193058e+00,1.2245273366e+02
3.7241491490e+00,1.2237652493e+02
3.7291307470e+00,1.2178806510e+02
3.7341670402e+00,1.2170047543e+02
3.7392611028e+00,1.2110207622e+02
3.7444161452e+00,1.2100327714e+02
3.7496355146e+00,1.2039484055e+02
3.7549226953e+00,1.2028491084e+02
3.7602813084e+00,1.1966622931e+02
3.7657151099e+00,1.1954514639e+02
3.7712279881e+00,1.1891590031e+02
3.7768239595e+00,1.1878353192e+02
3.7825071631e+00,1.1814328942e+02
3.7882818533e+00,1.1799938597e+02
3.7941523909e+00,1.1734760573e+02
3.8001232321e+00,1.1719179416e+02
3.8061989154e+00,1.1652783212e+02
3.8123840458e+00,1.1635961193e+02
3.8186832769e+00,1.1568273302e+02
3.8251012903e+00,1.1550147572e+02
3.8316427717e+00,1.1481087167e+02
3.8383123846e+00,1.1461582481e+02
3.8451147401e+00,1.1391063922e+02
3.8520543648e+00,1.1370093644e+02
3.8591356641e+00,1.1298029819e+02
3.8663628833e+00,1.1275497693e+02
3.8737400652e+00,1.1201804287e+02
3.8812710047e+00,1.1177607117e+02
3.8889592010e+00,1.1102207872e+02
3.8968078071e+00,1.1076239266e+02
3.9048195769e+00,1.0999072242e+02
3.9129968120e+00,1.0971227540e+02
3.9213413059e+00,1.0892252361e+02
3.9298542892e+00,1.0862434839e+02
3.9385363749e+00,1.0781640896e+02
3.9473875052e+00,1.0749769336e+02
3.9564069003e+00,1.0667185027e+02
3.9655930117e+00,1.0633202825e+02
3.9749434789e+00,1.0548906290e+02
3.9844550926e+00,1.0512792578e+02
3.9941237642e+00,1.0426925385e+02
4.0039445038e+00,1.0388709493e+02
4.0139114068e+00,1.0301497072e+02
4.0240176504e+00,1.0261279816e+02
4.0342555013e+00,1.0173067830e+02
4.0446163338e+00,1.0131058357e+02
4.0550906613e+00,1.0042387076e+02
4.0656681779e+00,9.9989777922e+01
4.0763378132e+00,9.9107497431e+01
4.0870877986e+00,9.8666921174e+01
4.0979057436e+00,9.7805866428e+01
4.1087787230e+00,9.7374693987e+01
4.1196933725e+00,9.6571157341e+01
4.1306359919e+00,9.6188517011e+01
4.1415926536e+00,9.5540103652e+01
4.1520093203e+00,9.5193006794e+01
4.1624259869e+00,9.4659462628e+01
4.1728426536e+00,9.4290373600e+01
4.1832593203e+00,9.3747989728e+01
4.1936759869e+00,9.3367372468e+01
4.2040926536e+00,9.2820858497e+01
4.2145093203e+00,9.2430489580e+01
4.2249259869e+00,9.1880759463e+01
4.2353426536e+00,9.1481677377e+01
4.2457593203e+00,9.0929429541e+01
4.2561759869e+00,9.0522570419e+01
4.2665926536e+00,8.9968484010e+01
4.2770093203e+00,8.9554734299e+01
4.2874259869e+00,8.8999457626e+01
4.2978426536e+00,8.8579653627e+01
4.3082593203e+00,8.8023794732e+01
4.3186759869e+00,8.7598721308e+01
4.3290926536e+00,8.7042845620e+01
4.3395093203e+00,8.6613237120e+01
4.3499259869e+00,8.6057868274e+01
4.3603426536e+00,8.5624410622e+01
4.3707593203e+00,8.5070032390e+01
4.3811759869e+00,8.4633365659e+01
4.3915926536e+00,8.4080424247e+01
4.4020093203e+00,8.3641145309e+01
4.4124259869e+00,8.3090051694e+01
4.4228426536e+00,8.2648716792e+01
4.4332593203e+00,8.2099848948e+01
4.4436759869e+00,8.1656976191e+01
4.4540926536e+00,8.1110681269e+01
4.4645093203e+00,8.0666752924e+01
4.4749259869e+00,8.0123349218e+01
4.4853426536e+00,7.9678813891e+01
4.4957593203e+00,7.9138592723e+01
4.5061759869e+00,7.8693867443e+01
4.5165926536e+00,7.8157094946e+01
4.5270093203e+00,7.7712567031e+01
4.5374259869e+00,7.7179485761e+01
4.5478426536e+00,7.6735514640e+01
4.5582593203e+00,7.6206345130e+01
4.5686759869e+00,7.5763264019e+01
4.5790926536e+00,7.5238206217e+01
4.5895093203e+00,7.4796323707e+01
4.5999259869e+00,7.4275558326e+01
4.6103426536e+00,7.3835159863e+01
4.6207593203e+00,7.3318849642e+01
4.6311759869e+00,7.2880198933e+01
4.6415926536e+00,7.2368489838e+01
4.6520093203e+00,7.1931830152e+01
4.6624259869e+00,7.1424852467e+01
4.6728426536e+00,7.0990407890e+01
4.6832593203e+00,7.0488277283e+01
4.6936759869e+00,7.0056253870e+01
4.7040926536e+00,6.9559072364e+01
4.7145093203e+00,6.9129659250e+01
4.7249259869e+00,6.8637516154e+01
4.7353426536e+00,6.8210886586e+01
4.7457593203e+00,6.7723859358e+01
4.7561759869e+00,6.7300171670e+01
4.7665926536e+00,6.6818326728e+01
4.7770093203e+00,6.6397725265e+01
4.7874259869e+00,6.5921118759e+01
4.7978426536e+00,6.5503734740e+01
4.8082593203e+00,6.5032413265e+01
4.8186759869e+00,6.4618365608e+01
4.8290926536e+00,6.4152366884e+01
4.8395093203e+00,6.3741762974e+01
4.8499259869e+00,6.3281116475e+01
4.8603426536e+00,6.2874052897e+01
4.8707593203e+00,6.2418780452e+01
4.8811759869e+00,6.2015343673e+01
4.8915926536e+00,6.1565460024e+01
4.9020093203e+00,6.1165727045e+01
4.9124259869e+00,6.0721240372e+01
4.9228426536e+00,6.0325279336e+01
4.9332593203e+00,5.9886191751e+01
4.9436759869e+00,5.9494062520e+01
4.9540926536e+00,5.9060370528e+01
4.9645093203e+00,5.8672125228e+01
4.9749259869e+00,5.8243820162e+01
4.9853426536e+00,5.7859503692e+01
4.9957593203e+00,5.7436572117e+01
5.0061759869e+00,5.7056222644e+01
5.0165926536e+00,5.6638646766e+01
5.0270093203e+00,5.6262296134e+01
5.0374259869e+00,5.5850054098e+01
5.0478426536e+00,5.5477728315e+01
5.0582593203e+00,5.5070794592e+01
5.0686759869e+00,5.4702514199e+01
5.0790926536e+00,5.4300859883e+01
5.0895093203e+00,5.3936640339e+01
5.0999259869e+00,5.3540233437e+01
5.1103426536e+00,5.3180085475e+01
5.1207593203e+00,5.2788891185e+01
5.1311759869e+00,5.2432821147e+01
5.1415926536e+00,5.2046802110e+01
5.1520093203e+00,5.1694812261e+01
5.1624259869e+00,5.1313928803e+01
5.1728426536e+00,5.0966017627e+01
5.1832593203e+00,5.0590227978e+01
5.1936759869e+00,5.0246390456e+01
5.2040926536e+00,4.9875650963e+01
5.2145093203e+00,4.9535878830e+01
5.2249259869e+00,4.9170144144e+01
5.2353426536e+00,4.8834426136e+01
5.2457593203e+00,4.8473649394e+01
5.2561759869e+00,4.8141971475e+01
5.2665926536e+00,4.7786104469e+01
5.2770093203e+00,4.7458450043e+01
5.2874259869e+00,4.7107443369e+01
5.2978426536e+00,4.6783793483e+01
5.3082593203e+00,4.6437596687e+01
5.3186759869e+00,4.6117930213e+01
5.3290926536e+00,4.5776491923e+01
5.3395093203e+00,4.5460785734e+01
5.3499259869e+00,4.5124053778e+01
5.3603426536e+00,4.4812282910e+01
5.3707593203e+00,4.4480204431e+01
5.3811759869e+00,4.4172342229e+01
5.3915926536e+00,4.3844863784e+01
5.4020093203e+00,4.3540882043e+01
5.4124259869e+00,4.3217949697e+01
5.4228426536e+00,4.2917818789e+01
5.4332593203e+00,4.2599378194e+01
5.4436759869e+00,4.2303067186e+01
5.4540926536e+00,4.1989063662e+01
5.4645093203e+00,4.1696540420e+01
5.4749259869e+00,4.1386919014e+01
5.4853426536e+00,4.1098150301e+01
5.4957593203e+00,4.0792855849e+01
5.5061759869e+00,4.0507807411e+01
5.5165926536e+00,4.0206784584e+01
5.5270093203e+00,3.9925421224e+01
5.5374259869e+00,3.9628614568e+01
5.5478426536e+00,3.9350900212e+01
5.5582593203e+00,3.9058254174e+01
5.5686759869e+00,3.8784151925e+01
5.5790926536e+00,3.8495610876e+01
5.5895093203e+00,3.8225083052e+01
5.5999259869e+00,3.7940591292e+01
5.6103426536e+00,3.7673599454e+01
5.6207593203e+00,3.7393101202e+01
5.6311759869e+00,3.7129606167e+01
5.6415926536e+00,3.6853045539e+01
5.6520093203e+00,3.6593007360e+01
5.6624259869e+00,3.6320328321e+01
5.6728426536e+00,3.6063706262e+01
5.6832593203e+00,3.5794852539e+01
5.6936759869e+00,3.5541604995e+01
5.7040926536e+00,3.5276519955e+01
5.7145093203e+00,3.5026604332e+01
5.7249259869e+00,3.4765230771e+01
5.7353426536e+00,3.4518603274e+01
5.7457593203e+00,3.4260883075e+01
5.7561759869e+00,3.4017498369e+01
5.7665926536e+00,3.3763371919e+01
5.7770093203e+00,3.3523182543e+01
5.7874259869e+00,3.3272587709e+01
5.7978426536e+00,3.3035543048e+01
5.8082593203e+00,3.2788413292e+01
5.8186759869e+00,3.2554457722e+01
5.8290926536e+00,3.2310718537e+01
5.8395093203e+00,3.2079787943e+01
5.8499259869e+00,3.1839349956e+01
5.8603426536e+00,3.1611365035e+01
5.8707593203e+00,3.1374110374e+01
5.8811759869e+00,3.1148963483e+01
5.8915926536e+00,3.0914718454e+01
5.9020093203e+00,3.0692247316e+01
5.9124259869e+00,3.0460727014e+01
5.9228426536e+00,3.0240661450e+01
5.9332593203e+00,3.0011356387e+01
5.9436759869e+00,2.9793209140e+01
5.9540926536e+00,2.9565151342e+01
5.9645093203e+00,2.9347991983e+01
5.9749259869e+00,2.9119268554e+01
5.9853426536e+00,2.8901251064e+01
5.9957593203e+00,2.8667985640e+01


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi1.2000.csv <==
s,txx
0.0000000000e+00,-6.1931791763e-03
4.0906155136e-03,1.2985408875e-02
8.1812309476e-03,-6.2379209489e-03
1.2271846382e-02,1.1295536820e-02
1.6362461816e-02,-7.6556148518e-03
2.0453077250e-02,8.3061557103e-03
2.4543692684e-02,-1.0236637486e-02
2.8634308117e-02,4.2176412571e-03
3.2724923551e-02,-1.3921402240e-02
3.6815538985e-02,-8.7413787030e-04
4.0906154419e-02,-1.8622327723e-02
4.4996769853e-02,-6.9141944964e-03
4.9087385287e-02,-2.4280360243e-02
5.3178000721e-02,-1.3845141419e-02
5.7268616155e-02,-3.0836247142e-02
6.1359231589e-02,-2.1601540144e-02
6.5449847023e-02,-3.8219489362e-02
6.9540462457e-02,-3.0109387467e-02
7.3631077891e-02,-4.6346253949e-02
7.7721693325e-02,-3.9284598759e-02
8.1812308759e-02,-5.5119723780e-02
8.5902924193e-02,-4.9032021095e-02
8.9993539627e-02,-6.4430688066e-02
9.4084155061e-02,-5.9244959392e-02
9.8174770495e-02,-7.4157996404e-02
1.0226538593e-01,-6.9804988626e-02
1.0635600136e-01,-8.4168882198e-02
1.1044661680e-01,-8.0581902500e-02
1.1453723223e-01,-9.4319192465e-02
1.1862784767e-01,-9.1433724996e-02
1.2271846310e-01,-1.0445354821e-01
1.2680907853e-01,-1.0220675049e-01
1.3089969397e-01,-1.1440545047e-01
1.3499030940e-01,-1.1273559530e-01
1.3908092483e-01,-1.2399734492e-01
1.4317154027e-01,-1.2284325077e-01
1.4726215570e-01,-1.3304065406e-01
1.5135277114e-01,-1.3234113312e-01
1.5544338657e-01,-1.4133578825e-01
1.5953400200e-01,-1.4102912810e-01
1.6362461744e-01,-1.4867214370e-01
1.6771523287e-01,-1.4869563189e-01
1.7180584831e-01,-1.5482809563e-01
1.7589646374e-01,-1.5511759048e-01
1.7998707917e-01,-1.5957099355e-01
1.8407769461e-01,-1.6006054107e-01
1.8816831004e-01,-1.6265716329e-01
1.9225892548e-01,-1.6327865718e-01
1.9634954091e-01,-1.6383192045e-01
2.0044015634e-01,-1.6451479774e-01
2.0453077178e-01,-1.6282959932e-01
2.0862138721e-01,-1.6350055866e-01
2.1271200265e-01,-1.5937360101e-01
2.1680261808e-01,-1.5995632863e-01
2.2089323351e-01,-1.5317646164e-01
2.2498384895e-01,-1.5359135553e-01
2.2907446438e-01,-1.4393993475e-01
2.3316507982e-01,-1.4410383064e-01
2.3725569525e-01,-1.3135507826e-01
2.4134631068e-01,-1.3118099073e-01
2.4543692612e-01,-1.1510233999e-01
2.4952754155e-01,-1.1449923140e-01
2.5361815699e-01,-9.4851642601e-02
2.5770877242e-01,-9.3724224938e-02
2.6179938785e-01,-7.0262471390e-02
2.6589000329e-01,-6.8511040179e-02
2.6998061872e-01,-4.0983967553e-02
2.7407123416e-01,-3.8504263897e-02
2.7816184959e-01,-6.6550273849e-03
2.8225246502e-01,-3.3381239003e-03
2.8634308046e-01,3.3095592660e-02
2.9043369589e-01,3.7363385557e-02
2.9452431133e-01,7.8649165182e-02
2.9861492676e-01,8.3986375400e-02
3.0270554219e-01,1.3039687517e-01
3.0679615763e-01,1.3692692974e-01
3.1088677306e-01,1.8873969666e-01
3.1497738850e-01,1.9659096923e-01
3.1906800393e-01,2.5408826190e-01
3.2315861936e-01,2.6339410755e-01
3.2724923480e-01,3.2686272341e-01
3.3133985023e-01,3.3776150196e-01
3.3543046567e-01,4.0749260655e-01
3.3952108110e-01,4.2012769801e-01
3.4361169653e-01,4.9641665170e-01
3.4770231197e-01,5.1093645890e-01
3.5179292740e-01,5.9408264583e-01
3.5588354283e-01,6.1064059081e-01
3.5997415827e-01,7.0094724223e-01
3.6406477370e-01,7.1970175195e-01
3.6815538914e-01,8.1747576681e-01
3.7224600457e-01,8.3859025127e-01
3.7633662000e-01,9.4414201046e-01
3.8042723544e-01,9.6778483445e-01
3.8451785087e-01,1.0814280039e+00
3.8860846631e-01,1.1077724464e+00
3.9269908174e-01,1.2298237791e+00
3.9678969717e-01,1.2590479871e+00
4.0088031261e-01,1.3898271120e+00
4.0497092804e-01,1.4221140448e+00
4.0906154348e-01,1.5619432455e+00
4.1315215891e-01,1.5974806114e+00
4.1724277434e-01,1.7466845930e+00
4.2133338978e-01,1.7856647753e+00
4.2542400521e-01,1.9445704200e+00
4.2951462065e-01,1.9871903944e+00
4.3360523608e-01,2.1561265028e+00
4.3769585151e-01,2.2025877457e+00
4.4178646695e-01,2.3818847644e+00
4.4587708238e-01,2.4323931500e+00
4.4996769782e-01,2.6223828834e+00
4.5405831325e-01,2.6771485710e+00
4.5814892868e-01,2.8781638769e+00
4.6223954412e-01,2.9374011867e+00
4.6633015955e-01,3.1497756550e+00
4.7042077499e-01,3.2137029325e+00
4.7451139042e-01,3.4377705459e+00
4.7860200585e-01,3.5066100140e+00
4.8269262129e-01,3.7427047893e+00
4.8678323672e-01,3.8166823878e+00
4.9087385215e-01,4.0651379981e+00
4.9496446759e-01,4.1444832099e+00
4.9905508302e-01,4.4056325857e+00
5.0314569846e-01,4.4905782487e+00
5.0723631389e-01,4.7647531581e+00
5.1132692932e-01,4.8555352628e+00
5.1541754476e-01,5.1430658696e+00
5.1950816019e-01,5.2399233415e+00
5.2359877563e-01,5.5411377404e+00
5.2768939106e-01,5.6443122063e+00
5.3178000649e-01,5.9595359351e+00
5.3587062193e-01,6.0692714730e+00
5.3996123736e-01,6.3988270003e+00
5.4405185280e-01,6.5153698723e+00
5.4814246823e-01,6.8595760618e+00
5.5223308366e-01,6.9831744289e+00
5.5632369910e-01,7.3423459783e+00
5.6041431453e-01,7.4732495968e+00
5.6450492997e-01,7.8476964516e+00
5.6859554540e-01,7.9861563515e+00
5.7268616083e-01,8.3761830936e+00
5.7677677627e-01,8.5224512361e+00
5.8086739170e-01,8.9283564473e+00
5.8495800714e-01,9.0826853637e+00
5.8904862257e-01,9.5047609631e+00
5.9313923800e-01,9.6674033725e+00
5.9722985344e-01,1.0105933929e+01
6.0132046887e-01,1.0277142336e+01
6.0541108431e-01,1.0732404356e+01
6.0950169974e-01,1.0912430627e+01
6.1359231517e-01,1.1384691817e+01
6.1768293061e-01,1.1573786734e+01
6.2177354604e-01,1.2063305238e+01
6.2586416147e-01,1.2261718034e+01
6.2995477691e-01,1.2768741652e+01
6.3404539234e-01,1.2976719524e+01
6.3813600778e-01,1.3501484900e+01
6.4222662321e-01,1.3719272497e+01
6.4631723864e-01,1.4262004295e+01
6.5040785408e-01,1.4489843190e+01
6.5449846951e-01,1.5050753244e+01
6.5858908495e-01,1.5288881384e+01
6.6267970038e-01,1.5868167834e+01
6.6677031581e-01,1.6116818967e+01
6.7086093125e-01,1.6714665383e+01
6.7495154668e-01,1.6974068469e+01
6.7904216212e-01,1.7590642964e+01
6.8313277755e-01,1.7861021569e+01
6.8722339298e-01,1.8496475924e+01
6.9131400842e-01,1.8778047590e+01
6.9540462385e-01,1.9432516383e+01
6.9949523929e-01,1.9725491986e+01
7.0358585472e-01,2.0399091728e+01
7.0767647015e-01,2.0703674772e+01
7.1176708559e-01,2.1396502983e+01
7.1585770102e-01,2.1712888760e+01
7.1994831645e-01,2.2425022716e+01
7.2403893189e-01,2.2753397042e+01
7.2812954732e-01,2.3484891538e+01
7.3222016276e-01,2.3825428435e+01
7.3631077819e-01,2.4576311253e+01
7.4040139362e-01,2.4929168309e+01
7.4449200906e-01,2.5699432401e+01
7.4858262449e-01,2.6064742269e+01
7.5267323993e-01,2.6854338383e+01
7.5676385536e-01,2.7232197289e+01
7.6085447079e-01,2.8041050811e+01
7.6494508623e-01,2.8431526124e+01
7.6903570166e-01,2.9259837657e+01
7.7312631710e-01,2.9663148161e+01
7.7721693253e-01,3.0512338909e+01
7.8130754796e-01,3.0930553374e+01
7.8539816340e-01,3.1804146588e+01
7.8948877883e-01,3.2238295374e+01
7.9357939427e-01,3.3132943942e+01
7.9767000970e-01,3.3581945890e+01
8.0176062513e-01,3.4491433333e+01
8.0585124057e-01,3.4950373563e+01
8.0994185600e-01,3.5873370889e+01
8.1403247144e-01,3.6344071197e+01
8.1812308687e-01,3.7284819675e+01
8.2221370231e-01,3.7769314472e+01
8.2630431774e-01,3.8728880605e+01
8.3039493318e-01,3.9226860500e+01
8.3448554861e-01,4.0203673186e+01
8.3857616404e-01,4.0714314861e+01
8.4266677948e-01,4.1707410339e+01
8.4675739491e-01,4.2230637931e+01
8.5084801035e-01,4.3240066762e+01
8.5493862578e-01,4.3776099398e+01
8.5902924122e-01,4.4801819122e+01
8.6311985665e-01,4.5350623875e+01
8.6721047208e-01,4.6392153412e+01
8.7130108752e-01,4.6953515248e+01
8.7539170295e-01,4.8010276195e+01
8.7948231839e-01,4.8584008083e+01
8.8357293382e-01,4.9655506856e+01
8.8766354926e-01,5.0241456139e+01
8.9175416469e-01,5.1327190160e+01
8.9584478012e-01,5.1925161134e+01
8.9993539556e-01,5.3024538783e+01
9.0402601099e-01,5.3634277609e+01
9.0811662643e-01,5.4746641026e+01
9.1220724186e-01,5.5367861179e+01
9.1629785730e-01,5.6492519934e+01
9.2038847273e-01,5.7124910893e+01
9.2447908816e-01,5.8261139974e+01
9.2856970360e-01,5.8904358799e+01
9.3266031903e-01,6.0051387528e+01
9.3675093447e-01,6.0705054368e+01
9.4084154990e-01,6.1862067013e+01
9.4493216534e-01,6.2525767554e+01
9.4902278077e-01,6.3691908823e+01
9.5311339621e-01,6.4365196318e+01
9.5720401164e-01,6.5539573275e+01
9.6129462707e-01,6.6221968074e+01
9.6538524251e-01,6.7403649818e+01
9.6947585794e-01,6.8094638855e+01
9.7356647338e-01,6.9282657244e+01
9.7765708881e-01,6.9981694518e+01
9.8174770425e-01,7.1175045858e+01
9.8583831968e-01,7.1881553161e+01
9.8992893511e-01,7.3079199680e+01
9.9401955055e-01,7.3792567086e+01
9.9811016598e-01,7.4993438104e+01
1.0022007814e+00,7.5713024461e+01
1.0062913969e+00,7.6916017676e+01
1.0103820123e+00,7.7641151295e+01
1.0144726277e+00,7.8845134289e+01
1.0185632432e+00,7.9575113780e+01
1.0226538586e+00,8.0778925609e+01
1.0267444740e+00,8.1513020787e+01
1.0308350895e+00,8.2715473614e+01
1.0349257049e+00,8.3452926491e+01
1.0390163203e+00,8.4652807317e+01
1.0431069358e+00,8.5392833220e+01
1.0471975512e+00,8.6588905738e+01
1.0512881666e+00,8.7330694546e+01
1.0553787821e+00,8.8521701100e+01
1.0594693975e+00,8.9264418592e+01
1.0635600129e+00,9.0449082244e+01
1.0676506284e+00,9.1191871565e+01
1.0717412438e+00,9.2368898261e+01
1.0758318592e+00,9.3110881502e+01
1.0799224747e+00,9.4278962353e+01
1.0840130901e+00,9.5019242247e+01
1.0881037055e+00,9.6177055905e+01
1.0921943210e+00,9.6914717641e+01
1.0962849364e+00,9.8060932781e+01
1.1003755518e+00,9.8795045923e+01
1.1044661673e+00,9.9928323816e+01
1.1085567827e+00,1.0065794434e+02
1.1126473981e+00,1.0177694151e+02
1.1167380136e+00,1.0250111392e+02
1.1208286290e+00,1.0360448491e+02
1.1249192444e+00,1.0432224450e+02
1.1290098599e+00,1.0540864465e+02
1.1331004753e+00,1.0611901979e+02
1.1371910908e+00,1.0718710816e+02
1.1412817062e+00,1.0788912275e+02
1.1453723216e+00,1.0893756503e+02
1.1494629371e+00,1.0963024096e+02
1.1535535525e+00,1.1065771250e+02
1.1576441679e+00,1.1134007218e+02
1.1617347834e+00,1.1234526099e+02
1.1658253988e+00,1.1301633003e+02
1.1699160142e+00,1.1399793984e+02
1.1740066297e+00,1.1465674965e+02
1.1780972451e+00,1.1561350300e+02
1.1821878605e+00,1.1625909354e+02
1.1862784760e+00,1.1718973482e+02
1.1903690914e+00,1.1782115734e+02
1.1944597068e+00,1.1872445590e+02
1.1985503223e+00,1.1934077563e+02
1.2026409377e+00,1.2021552881e+02
1.2067315531e+00,1.2081582778e+02
1.2108221686e+00,1.2166086394e+02
1.2149127840e+00,1.2224424371e+02
1.2190033994e+00,1.2305842519e+02
1.2230940149e+00,1.2362400956e+02
1.2271846303e+00,1.2440623561e+02
1.2312752457e+00,1.2495317333e+02
1.2353658612e+00,1.2570238297e+02
1.2394564766e+00,1.2622985039e+02
1.2435470920e+00,1.2694502516e+02
1.2476377075e+00,1.2745222881e+02
1.2517283229e+00,1.2813239544e+02
1.2558189383e+00,1.2861857456e+02
1.2599095538e+00,1.2926280758e+02
1.2640001692e+00,1.2972723654e+02
1.2680907847e+00,1.3033466067e+02
1.2721814001e+00,1.3077665133e+02
1.2762720155e+00,1.3134644385e+02
1.2803626310e+00,1.3176534775e+02
1.2844532464e+00,1.3229674067e+02
1.2885438618e+00,1.3269195113e+02
1.2926344773e+00,1.3318423324e+02
1.2967250927e+00,1.3355518738e+02
1.3008157081e+00,1.3400770609e+02
1.3049063236e+00,1.3435388658e+02
1.3089969390e+00,1.3476604968e+02
1.3130875544e+00,1.3508698645e+02
1.3171781699e+00,1.3545826361e+02
1.3212687853e+00,1.3575353536e+02
1.3253594007e+00,1.3608345949e+02
1.3294500162e+00,1.3635269498e+02
1.3335406316e+00,1.3664086339e+02
1.3376312470e+00,1.3688374264e+02
1.3417218625e+00,1.3712981802e+02
1.3458124779e+00,1.3734607319e+02
1.3499030933e+00,1.3754978439e+02
1.3539937088e+00,1.3773920063e+02
1.3580843242e+00,1.3790034317e+02
1.3621749396e+00,1.3806275912e+02
1.3662655551e+00,1.3818119563e+02
1.3703561705e+00,1.3831650377e+02
1.3744467859e+00,1.3839216407e+02
1.3785374014e+00,1.3850031091e+02
1.3826280168e+00,1.3853319194e+02
1.3867186322e+00,1.3861417787e+02
1.3908092477e+00,1.3860434344e+02
1.3948998631e+00,1.3865822241e+02
1.3989904786e+00,1.3860580260e+02
1.4030810940e+00,1.3863268160e+02
1.4071717094e+00,1.3853787198e+02
1.4112623249e+00,1.3853791008e+02
1.4153529403e+00,1.3840097063e+02
1.4194435557e+00,1.3837437784e+02
1.4235341712e+00,1.3819563150e+02
1.4276247866e+00,1.3814266714e+02
1.4317154020e+00,1.3792249797e+02
1.4358060175e+00,1.3784346858e+02
1.4398966329e+00,1.3758231944e+02
1.4439872483e+00,1.3747757607e+02
1.4480778638e+00,1.3717594568e+02
1.4521684792e+00,1.3704588041e+02
1.4562590946e+00,1.3670431973e+02
1.4603497101e+00,1.3654936136e+02
1.4644403255e+00,1.3616846917e+02
1.4685309409e+00,1.3598907803e+02
1.4726215564e+00,1.3556949595e+02
1.4767121718e+00,1.3536615821e+02
1.4808027872e+00,1.3490856569e+02
1.4848934027e+00,1.3468178828e+02
1.4889840181e+00,1.3418689886e+02
1.4930746335e+00,1.3393720772e+02
1.4971652490e+00,1.3340576983e+02
1.5012558644e+00,1.3313371679e+02
1.5053464798e+00,1.3256652511e+02
1.5094370953e+00,1.3227271415e+02
1.5135277107e+00,1.3167064278e+02
1.5176183261e+00,1.3135579484e+02
1.5217089416e+00,1.3071987189e+02
1.5257995570e+00,1.3038496125e+02
1.5298901725e+00,1.2971651754e+02
1.5339807879e+00,1.2936303529e+02
1.5380714033e+00,1.2866397724e+02
1.5421620188e+00,1.2829440581e+02
1.5462526342e+00,1.2756767809e+02
1.5503432496e+00,1.2718624558e+02
1.5544338651e+00,1.2643654724e+02
1.5585244805e+00,1.2605090197e+02
1.5626150959e+00,1.2528527540e+02
1.5667057114e+00,1.2490847860e+02
1.5707963268e+00,1.2413850751e+02
1.5748869422e+00,1.2375574905e+02
1.5789775577e+00,1.2297335667e+02
1.5830681731e+00,1.2256557316e+02
1.5871587885e+00,1.2171102210e+02
1.5912494040e+00,1.2124103024e+02
1.5953400194e+00,1.2032513011e+02
1.5994306348e+00,1.1982941638e+02
1.6035212503e+00,1.1889572406e+02
1.6076118657e+00,1.1840620247e+02
1.6117024811e+00,1.1746736245e+02
1.6157930966e+00,1.1697977424e+02
1.6198837120e+00,1.1602177473e+02
1.6239743274e+00,1.1552108676e+02
1.6280649429e+00,1.1453480819e+02
1.6321555583e+00,1.1401905034e+02
1.6362461737e+00,1.1300927198e+02
1.6403367892e+00,1.1248583508e+02
1.6444274046e+00,1.1145979338e+02
1.6485180200e+00,1.1093322301e+02
1.6526086355e+00,1.0989276273e+02
1.6566992509e+00,1.0936249192e+02
1.6607898664e+00,1.0830665736e+02
1.6648804818e+00,1.0777174648e+02
1.6689710972e+00,1.0670102781e+02
1.6730617127e+00,1.0616259271e+02
1.6771523281e+00,1.0507906557e+02
1.6812429435e+00,1.0453892102e+02
1.6853335590e+00,1.0344446554e+02
1.6894241744e+00,1.0290369609e+02
1.6935147898e+00,1.0179943923e+02
1.6976054053e+00,1.0125858300e+02
1.7016960207e+00,1.0014549068e+02
1.7057866361e+00,9.9605186595e+01
1.7098772516e+00,9.8484447685e+01
1.7139678670e+00,9.7945526050e+01
1.7180584824e+00,9.6818408644e+01
1.7221490979e+00,9.6281651323e+01
1.7262397133e+00,9.5149314359e+01
1.7303303287e+00,9.4615363410e+01
1.7344209442e+00,9.3478870077e+01
1.7385115596e+00,9.2948304255e+01
1.7426021750e+00,9.1808699161e+01
1.7466927905e+00,9.1282088869e+01
1.7507834059e+00,9.0140410079e+01
1.7548740213e+00,8.9618301688e+01
1.7589646368e+00,8.8475554287e+01
1.7630552522e+00,8.7958448182e+01
1.7671458676e+00,8.6815594828e+01
1.7712364831e+00,8.6303949166e+01
1.7753270985e+00,8.5161918364e+01
1.7794177139e+00,8.4656160014e+01
1.7835083294e+00,8.3515851315e+01
1.7875989448e+00,8.3016378400e+01
1.7916895603e+00,8.1878660477e+01
1.7957801757e+00,8.1385840679e+01
1.7998707911e+00,8.0251549239e+01
1.8039614066e+00,7.9765720330e+01
1.8080520220e+00,7.8635658503e+01
1.8121426374e+00,7.8157130633e+01
1.8162332529e+00,7.7032069790e+01
1.8203238683e+00,7.6561127152e+01
1.8244144837e+00,7.5441806894e+01
1.8285050992e+00,7.4978708577e+01
1.8325957146e+00,7.3865836464e+01
1.8366863300e+00,7.3410817313e+01
1.8407769455e+00,7.2305068844e+01
1.8448675609e+00,7.1858340516e+01
1.8489581763e+00,7.0760359250e+01
1.8530487918e+00,7.0322111211e+01
1.8571394072e+00,6.9232508851e+01
1.8612300226e+00,6.8802909240e+01
1.8653206381e+00,6.7722265706e+01
1.8694112535e+00,6.7301462141e+01
1.8735018689e+00,6.6230325696e+01
1.8775924844e+00,6.5818446071e+01
1.8816830998e+00,6.4757333511e+01
1.8857737152e+00,6.4354486768e+01
1.8898643307e+00,6.3303883661e+01
1.8939549461e+00,6.2910160528e+01
1.8980455615e+00,6.1870521486e+01
1.9021361770e+00,6.1485995194e+01
1.9062267924e+00,6.0457744211e+01
1.9103174078e+00,6.0082471200e+01
1.9144080233e+00,5.9066002035e+01
1.9184986387e+00,5.8700022644e+01
1.9225892542e+00,5.7695699258e+01
1.9266798696e+00,5.7339038409e+01
1.9307704850e+00,5.6347195459e+01
1.9348611005e+00,5.5999863332e+01
1.9389517159e+00,5.5020806702e+01
1.9430423313e+00,5.4682799410e+01
1.9471329468e+00,5.3716806799e+01
1.9512235622e+00,5.3388107054e+01
1.9553141776e+00,5.2435428606e+01
1.9594047931e+00,5.2116006381e+01
1.9634954085e+00,5.1176865354e+01
1.9675860239e+00,5.0866678549e+01
1.9716766394e+00,4.9941272021e+01
1.9757672548e+00,4.9640267117e+01
1.9798578702e+00,4.8728766729e+01
1.9839484857e+00,4.8436879444e+01
1.9880391011e+00,4.7539432172e+01
1.9921297165e+00,4.7256588105e+01
1.9962203320e+00,4.6373317055e+01
2.0003109474e+00,4.6099432331e+01
2.0044015628e+00,4.5230437560e+01
2.0084921783e+00,4.4965419463e+01
2.0125827937e+00,4.4110778816e+01
2.0166734091e+00,4.3854526413e+01
2.0207640246e+00,4.3014296374e+01
2.0248546400e+00,4.2766701129e+01
2.0289452554e+00,4.1940917684e+01
2.0330358709e+00,4.1701864059e+01
2.0371264863e+00,4.0890543564e+01
2.0412171017e+00,4.0659909609e+01
2.0453077172e+00,3.9863049663e+01
2.0493983326e+00,3.9640707589e+01
2.0534889481e+00,3.8858287907e+01
2.0575795635e+00,3.8644104643e+01
2.0616701789e+00,3.7876087923e+01
2.0657607944e+00,3.7669925657e+01
2.0698514098e+00,3.6916258448e+01
2.0739420252e+00,3.6717975148e+01
2.0780326407e+00,3.5978588705e+01
2.0821232561e+00,3.5788038624e+01
2.0862138715e+00,3.5062849748e+01
2.0903044870e+00,3.4879883906e+01
2.0943951024e+00,3.4168795787e+01
2.0984857178e+00,3.3993262434e+01
2.1025763333e+00,3.3296165461e+01
2.1066669487e+00,3.3127910520e+01
2.1107575641e+00,3.2444683085e+01
2.1148481796e+00,3.2283550572e+01
2.1189387950e+00,3.1614059857e+01
2.1230294104e+00,3.1459892284e+01
2.1271200259e+00,3.0803995025e+01
2.1312106413e+00,3.0656633773e+01
2.1353012567e+00,3.0014177007e+01
2.1393918722e+00,2.9873462689e+01
2.1434824876e+00,2.9244284478e+01
2.1475731030e+00,2.9110057273e+01
2.1516637185e+00,2.8493987409e+01
2.1557543339e+00,2.8366087375e+01
2.1598449493e+00,2.7762948064e+01
2.1639355648e+00,2.7641215438e+01
2.1680261802e+00,2.7050821954e+01
2.1721167956e+00,2.6935097426e+01
2.1762074111e+00,2.6357258753e+01
2.1802980265e+00,2.6247383719e+01
2.1843886420e+00,2.5681903166e+01
2.1884792574e+00,2.5577719969e+01
2.1925698728e+00,2.5024395759e+01
2.1966604883e+00,2.4925747906e+01
2.2007511037e+00,2.4384373749e+01
2.2048417191e+00,2.4291106114e+01
2.2089323346e+00,2.3761471751e+01
2.2130229500e+00,2.3673430762e+01
2.2171135654e+00,2.3155322495e+01
2.2212041809e+00,2.3072356303e+01
2.2252947963e+00,2.2565557495e+01
2.2293854117e+00,2.2487516134e+01
2.2334760272e+00,2.1991807693e+01
2.2375666426e+00,2.1918543224e+01
2.2416572580e+00,2.1433704071e+01
2.2457478735e+00,2.1365070714e+01
2.2498384889e+00,2.0890878220e+01
2.2539291043e+00,2.0826732485e+01
2.2580197198e+00,2.0362962899e+01
2.2621103352e+00,2.0303163700e+01
2.2662009506e+00,1.9849592559e+01
2.2702915661e+00,1.9794001331e+01
2.2743821815e+00,1.9350403848e+01
2.2784727969e+00,1.9298884661e+01
2.2825634124e+00,1.8865036100e+01
2.2866540278e+00,1.8817455769e+01
2.2907446432e+00,1.8393131810e+01
2.2948352587e+00,1.8349359988e+01
2.2989258741e+00,1.7934337073e+01
2.3030164895e+00,1.7894246306e+01
2.3071071050e+00,1.7488301974e+01
2.3111977204e+00,1.7451767596e+01
2.3152883358e+00,1.7054680798e+01
2.3193789513e+00,1.7021580584e+01
2.3234695667e+00,1.6633131726e+01
2.3275601822e+00,1.6603346489e+01
2.3316507976e+00,1.6223317522e+01
2.3357414130e+00,1.6196735877e+01
2.3398320285e+00,1.5824914356e+01
2.3439226439e+00,1.5801472851e+01
2.3480132593e+00,1.5437527052e+01
2.3521038748e+00,1.5417670111e+01
2.3561944902e+00,1.5061663098e+01
2.3602851056e+00,1.5046366292e+01
2.3643757211e+00,1.4699514609e+01
2.3684663365e+00,1.4685412693e+01
2.3725569519e+00,1.4344217123e+01
2.3766475674e+00,1.4331795097e+01
2.3807381828e+00,1.3997503228e+01
2.3848287982e+00,1.3987909396e+01
2.3889194137e+00,1.3660595665e+01
2.3930100291e+00,1.3653742885e+01
2.3971006445e+00,1.3332946009e+01
2.4011912600e+00,1.3328495137e+01
2.4052818754e+00,1.3013954567e+01
2.4093724908e+00,1.3011792635e+01
2.4134631063e+00,1.2703377284e+01
2.4175537217e+00,1.2703462341e+01
2.4216443371e+00,1.2401017466e+01
2.4257349526e+00,1.2403269920e+01
2.4298255680e+00,1.2106617766e+01
2.4339161834e+00,1.2110940450e+01
2.4380067989e+00,1.1819908995e+01
2.4420974143e+00,1.1826209045e+01
2.4461880297e+00,1.1540633875e+01
2.4502786452e+00,1.1548820861e+01
2.4543692606e+00,1.1268540194e+01
2.4584598761e+00,1.1278522520e+01
2.4625504915e+00,1.1003376798e+01
2.4666411069e+00,1.1015062390e+01
2.4707317224e+00,1.0744895346e+01
2.4748223378e+00,1.0758192834e+01
2.4789129532e+00,1.0492851792e+01
2.4830035687e+00,1.0507670880e+01
2.4870941841e+00,1.0247006735e+01
2.4911847995e+00,1.0263258345e+01
2.4952754150e+00,1.0007125646e+01
2.4993660304e+00,1.0024722102e+01
2.5034566458e+00,9.7729791671e+00
2.5075472613e+00,9.7918343351e+00
2.5116378767e+00,9.5443433391e+00
2.5157284921e+00,9.5643726810e+00
2.5198191076e+00,9.3209997157e+00
2.5239097230e+00,9.3421202981e+00
2.5280003384e+00,9.1027354294e+00
2.5320909539e+00,9.1248659008e+00
2.5361815693e+00,8.8893432200e+00
2.5402721847e+00,8.9124037683e+00
2.5443628002e+00,8.6806214381e+00
2.5484534156e+00,8.7045337357e+00
2.5525440310e+00,8.4763740325e+00
2.5566346465e+00,8.5010611766e+00
2.5607252619e+00,8.2764105307e+00
2.5648158773e+00,8.3017969838e+00
2.5689064928e+00,8.0805460181e+00
2.5729971082e+00,8.1065575536e+00
2.5770877236e+00,7.8886011220e+00
2.5811783391e+00,7.9151647751e+00
2.5852689545e+00,7.7004020006e+00
2.5893595699e+00,7.7274460293e+00
2.5934501854e+00,7.5157803422e+00
2.5975408008e+00,7.5432341964e+00
2.6016314163e+00,7.3345733739e+00
2.6057220317e+00,7.3623676754e+00
2.6098126471e+00,7.1566238811e+00
2.6139032626e+00,7.1846904138e+00
2.6179938780e+00,6.9817802394e+00
2.6220844934e+00,7.0100519506e+00
2.6261751089e+00,6.8098964571e+00
2.6302657243e+00,6.8383074699e+00
2.6343563397e+00,6.6408322308e+00
2.6384469552e+00,6.6693178678e+00
2.6425375706e+00,6.4744530126e+00
2.6466281860e+00,6.5029498314e+00
2.6507188015e+00,6.3106300890e+00
2.6548094169e+00,6.3390759296e+00
2.6589000323e+00,6.1492406720e+00
2.6629906478e+00,6.1775747167e+00
2.6670812632e+00,5.9901680019e+00
2.6711718786e+00,6.0183308475e+00
2.6752624941e+00,5.8333014604e+00
2.6793531095e+00,5.8612352042e+00
2.6834437249e+00,5.6785366953e+00
2.6875343404e+00,5.7061850339e+00
2.6916249558e+00,5.5257757547e+00
2.6957155712e+00,5.5530840970e+00
2.6998061867e+00,5.3749272302e+00
2.7038968021e+00,5.4018428246e+00
2.7079874175e+00,5.2259064082e+00
2.7120780330e+00,5.2523784843e+00
2.7161686484e+00,5.0786354282e+00
2.7202592638e+00,5.1046153532e+00
2.7243498793e+00,4.9330434455e+00
2.7284404947e+00,4.9584848958e+00
2.7325311102e+00,4.7890667980e+00
2.7366217256e+00,4.8139259458e+00
2.7407123410e+00,4.6466491735e+00
2.7448029565e+00,4.6708848883e+00
2.7488935719e+00,4.5057417763e+00
2.7529841873e+00,4.5293158420e+00
2.7570748028e+00,4.3663034889e+00
2.7611654182e+00,4.3891808354e+00
2.7652560336e+00,4.2283010276e+00
2.7693466491e+00,4.2504499772e+00
2.7734372645e+00,4.0917090865e+00
2.7775278799e+00,4.1131016145e+00
2.7816184954e+00,3.9565104672e+00
2.7857091108e+00,3.9771224765e+00
2.7897997262e+00,3.8226961904e+00
2.7938903417e+00,3.8425077991e+00
2.7979809571e+00,3.6902655834e+00
2.8020715725e+00,3.7092614255e+00
2.8061621880e+00,3.5592263402e+00
2.8102528034e+00,3.5773958784e+00
2.8143434188e+00,3.4295945482e+00
2.8184340343e+00,3.4469323984e+00
2.8225246497e+00,3.3013946764e+00
2.8266152651e+00,3.3179009436e+00
2.8307058806e+00,3.1746595193e+00
2.8347964960e+00,3.1903401453e+00
2.8388871114e+00,3.0494300914e+00
2.8429777269e+00,3.0642972139e+00
2.8470683423e+00,2.9257554659e+00
2.8511589577e+00,2.9398277912e+00
2.8552495732e+00,2.8036925523e+00
2.8593401886e+00,2.8169957430e+00
2.8634308041e+00,2.6833058074e+00
2.8675214195e+00,2.6958728891e+00
2.8716120349e+00,2.5646668749e+00
2.8757026504e+00,2.5765386667e+00
2.8797932658e+00,2.4478541486e+00
2.8838838812e+00,2.4590797261e+00
2.8879744967e+00,2.3329522552e+00
2.8920651121e+00,2.3435894564e+00
2.8961557275e+00,2.2200514545e+00
2.9002463430e+00,2.2301674446e+00
2.9043369584e+00,2.1092469535e+00
2.9084275738e+00,2.1189188701e+00
2.9125181893e+00,2.0006381346e+00
2.9166088047e+00,2.0099538431e+00
2.9206994201e+00,1.8943276983e+00
2.9247900356e+00,1.9033866957e+00
2.9288806510e+00,1.7904207207e+00
2.9329712664e+00,1.7993352433e+00
2.9370618819e+00,1.6890236311e+00
2.9411524973e+00,1.6979200354e+00
2.9452431127e+00,1.5902431115e+00
2.9493337282e+00,1.5992636267e+00
2.9534243436e+00,1.4941849249e+00
2.9575149590e+00,1.5034899057e+00
2.9616055745e+00,1.4009526762e+00
2.9656961899e+00,1.4107235339e+00
2.9697868053e+00,1.3106465114e+00
2.9738774208e+00,1.3210895640e+00
2.9779680362e+00,1.2233617565e+00
2.9820586516e+00,1.2347133345e+00
2.9861492671e+00,1.1391874953e+00
2.9902398825e+00,1.1517207748e+00
2.9943304980e+00,1.0582050789e+00
2.9984211134e+00,1.0722393173e+00
3.0025117288e+00,9.8048654989e-01
3.0066023443e+00,9.9639971601e-01
3.0106929597e+00,9.0609295204e-01
3.0147835751e+00,9.2433924227e-01
3.0188741906e+00,8.3507248037e-01
3.0229648060e+00,8.5620703978e-01
3.0270554214e+00,7.6745839746e-01
3.0311460369e+00,7.9217300792e-01
3.0352366523e+00,7.0326658721e-01
3.0393272677e+00,7.3244277385e-01
3.0434178832e+00,6.4249245097e-01
3.0475084986e+00,6.7728396854e-01
3.0515991140e+00,5.8510631987e-01
3.0556897295e+00,6.2707552847e-01
3.0597803449e+00,5.3104504376e-01
3.0638709603e+00,5.8240878561e-01
3.0679615758e+00,4.8019447438e-01
3.0720521912e+00,5.4431401376e-01
3.0761428066e+00,4.3235907611e-01
3.0802334221e+00,5.1479696476e-01
3.0843240375e+00,3.8725923452e-01
3.0884146529e+00,4.9810937992e-01
3.0925052684e+00,3.4484002266e-01
3.0965958838e+00,5.0353066070e-01
3.1006864992e+00,3.0745355170e-01
3.1047771147e+00,5.5028375506e-01
3.1088677301e+00,2.8741736834e-01
3.1129583455e+00,6.7354639801e-01
3.1170489610e+00,3.0103890464e-01
3.1211395764e+00,8.7684295987e-01
3.1252301919e+00,9.0557063591e-01
3.1293208073e+00,1.1751733629e+00
3.1334114227e+00,-1.4736712192e-01
3.1375020382e+00,-1.1293354698e-01
3.1415926536e+00,7.1505880529e-01
3.1415926536e+00,7.1505880529e-01
3.1456834090e+00,4.8248459192e+01
3.1497741731e+00,1.1465004127e+02
3.1538649463e+00,1.6252228245e+02
3.1579557294e+00,1.8548474606e+02
3.1620465229e+00,2.0681769913e+02
3.1661373275e+00,2.2137826487e+02
3.1702281440e+00,2.3729291590e+02
3.1743189732e+00,2.4676069123e+02
3.1784098159e+00,2.6006320615e+02
3.1825006729e+00,2.6680018288e+02
3.1865915453e+00,2.7824195336e+02
3.1906824341e+00,2.8320408253e+02
3.1947733403e+00,2.9327239177e+02
3.1988642651e+00,2.9697835467e+02
3.2029552096e+00,3.0599085708e+02
3.2070461754e+00,3.0875917388e+02
3.2111371636e+00,3.1692821157e+02
3.2152281758e+00,3.1896884602e+02
3.2193192137e+00,3.2644235659e+02
3.2234102788e+00,3.2790072581e+02
3.2275013730e+00,3.3478578655e+02
3.2315924983e+00,3.3576648796e+02
3.2356836566e+00,3.4214320471e+02
3.2397748501e+00,3.4272382247e+02
3.2438660813e+00,3.4865386710e+02
3.2479573525e+00,3.4889346550e+02
3.2520486664e+00,3.5442552727e+02
3.2561400259e+00,3.5437010269e+02
3.2602314339e+00,3.5954348301e+02
3.2643228937e+00,3.5922958468e+02
3.2684144086e+00,3.6407663407e+02
3.2725059824e+00,3.6353383725e+02
3.2765976188e+00,3.6808164804e+02
3.2806893222e+00,3.6733428462e+02
3.2847810968e+00,3.7160589332e+02
3.2888729474e+00,3.7067428846e+02
3.2929648790e+00,3.7468954753e+02
3.2970568970e+00,3.7359092005e+02
3.3011490070e+00,3.7736714236e+02
3.3052412152e+00,3.7611627126e+02
3.3093335280e+00,3.7966871509e+02
3.3134259524e+00,3.7827844054e+02
3.3175184958e+00,3.8162068072e+02
3.3216111659e+00,3.8010228576e+02
3.3257039711e+00,3.8324650218e+02
3.3297969205e+00,3.8161000743e+02
3.3338900235e+00,3.8456721262e+02
3.3379832903e+00,3.8282160704e+02
3.3420767317e+00,3.8560182847e+02
3.3461703592e+00,3.8375525315e+02
3.3502641851e+00,3.8636768186e+02
3.3543582226e+00,3.8442758058e+02
3.3584524856e+00,3.8688069487e+02
3.3625469890e+00,3.8485394372e+02
3.3666417487e+00,3.8715561169e+02
3.3707367816e+00,3.8504863692e+02
3.3748321058e+00,3.8720617198e+02
3.3789277406e+00,3.8502502196e+02
3.3830237063e+00,3.8704510103e+02
3.3871200250e+00,3.8479525677e+02
3.3912167198e+00,3.8668415589e+02
3.3953138158e+00,3.8437045906e+02
3.3994113392e+00,3.8613429183e+02
3.4035093184e+00,3.8376182519e+02
3.4076077835e+00,3.8540620774e+02
3.4117067665e+00,3.8297945334e+02
3.4158063017e+00,3.8450994011e+02
3.4199064255e+00,3.8203301246e+02
3.4240071766e+00,3.8345533288e+02
3.4281085967e+00,3.8093225840e+02
3.4322107297e+00,3.8225145222e+02
3.4363136228e+00,3.7968588632e+02
3.4404173260e+00,3.8090640929e+02
3.4445218929e+00,3.7830184075e+02
3.4486273804e+00,3.7942781882e+02
3.4527338492e+00,3.7678794924e+02
3.4568413641e+00,3.7782355286e+02
3.4609499940e+00,3.7515193149e+02
3.4650598124e+00,3.7610119019e+02
3.4691708977e+00,3.7340122605e+02
3.4732833333e+00,3.7426801504e+02
3.4773972083e+00,3.7154298132e+02
3.4815126173e+00,3.7233102851e+02
3.4856296616e+00,3.6958406744e+02
3.4897484486e+00,3.7029696242e+02
3.4938690932e+00,3.6753108878e+02
3.4979917175e+00,3.6817229085e+02
3.5021164519e+00,3.6539039368e+02
3.5062434350e+00,3.6596323828e+02
3.5103728147e+00,3.6316807994e+02
3.5145047486e+00,3.6367578382e+02
3.5186394043e+00,3.6086999619e+02
3.5227769606e+00,3.6131566990e+02
3.5269176080e+00,3.5850176204e+02
3.5310615491e+00,3.5888844633e+02
3.5352090001e+00,3.5606887827e+02
3.5393601908e+00,3.5639951936e+02
3.5435153662e+00,3.5357666621e+02
3.5476747872e+00,3.5385404931e+02
3.5518387316e+00,3.5103000909e+02
3.5560074949e+00,3.5125691191e+02
3.5601813921e+00,3.4843384229e+02
3.5643607581e+00,3.4861291931e+02
3.5685459497e+00,3.4579285079e+02
3.5727373465e+00,3.4592665429e+02
3.5769353523e+00,3.4311142611e+02
3.5811403970e+00,3.4320242578e+02
3.5853529378e+00,3.4039373756e+02
3.5895734611e+00,3.4044433084e+02
3.5938024842e+00,3.3764375666e+02
3.5980405571e+00,3.3765626548e+02
3.6022882647e+00,3.3486525469e+02
3.6065462287e+00,3.3484192155e+02
3.6108151099e+00,3.3206179058e+02
3.6150956104e+00,3.3200478046e+02
3.6193884762e+00,3.2923670752e+02
3.6236944994e+00,3.2914810878e+02
3.6280145215e+00,3.2639313310e+02
3.6323494353e+00,3.2627495465e+02
3.6367001888e+00,3.2353396914e+02
3.6410677874e+00,3.2338813972e+02
3.6454532975e+00,3.2066188708e+02
3.6498578499e+00,3.2049025230e+02
3.6542826430e+00,3.1777931829e+02
3.6587289462e+00,3.1758363726e+02
3.6631981039e+00,3.1488844464e+02
3.6676915393e+00,3.1467038557e+02
3.6722107579e+00,3.1199118777e+02
3.6767573515e+00,3.1175232252e+02
3.6813330029e+00,3.0908919736e+02
3.6859394889e+00,3.0883099479e+02
3.6905786855e+00,3.0618383852e+02
3.6952525713e+00,3.0590765674e+02
3.6999632320e+00,3.0327617866e+02
3.7047128642e+00,3.0298325588e+02
3.7095037797e+00,3.0036697400e+02
3.7143384091e+00,3.0005841810e+02
3.7192193058e+00,2.9745665628e+02
3.7241491490e+00,2.9713343303e+02
3.7291307470e+00,2.9454532000e+02
3.7341670402e+00,2.9420824015e+02
3.7392611028e+00,2.9163271130e+02
3.7444161452e+00,2.9128241653e+02
3.7496355146e+00,2.8871821897e+02
3.7549226953e+00,2.8835516730e+02
3.7602813084e+00,2.8580086910e+02
3.7657151099e+00,2.8542532002e+02
3.7712279881e+00,2.8287932440e+02
3.7768239595e+00,2.8249132464e+02
3.7825071631e+00,2.7995189013e+02
3.7882818533e+00,2.7955126098e+02
3.7941523909e+00,2.7701652836e+02
3.8001232321e+00,2.7660285588e+02
3.8061989154e+00,2.7407088307e+02
3.8123840458e+00,2.7364351259e+02
3.8186832769e+00,2.7111231851e+02
3.8251012903e+00,2.7067035540e+02
3.8316427717e+00,2.6813797402e+02
3.8383123846e+00,2.6768029264e+02
3.8451147401e+00,2.6514483857e+02
3.8520543648e+00,2.6467010149e+02
3.8591356641e+00,2.6212984868e+02
3.8663628833e+00,2.6163653837e+02
3.8737400652e+00,2.5909001349e+02
3.8812710047e+00,2.5857647869e+02
3.8889592010e+00,2.5602257065e+02
3.8968078071e+00,2.5548708977e+02
3.9048195769e+00,2.5292517693e+02
3.9129968120e+00,2.5236604114e+02
3.9213413059e+00,2.4979613798e+02
3.9298542892e+00,2.4921175771e+02
3.9385363749e+00,2.4663468460e+02
3.9473875052e+00,2.4602372579e+02
3.9564069003e+00,2.4344131176e+02
3.9655930117e+00,2.4280287348e+02
3.9749434789e+00,2.4021821741e+02
3.9844550926e+00,2.3955207512e+02
3.9941237642e+00,2.3696992637e+02
4.0039445038e+00,2.3627689211e+02
4.0139114068e+00,2.3370428950e+02
4.0240176504e+00,2.3298680161e+02
4.0342555013e+00,2.3043427954e+02
4.0446163338e+00,2.2969747405e+02
4.0550906613e+00,2.2718153176e+02
4.0656681779e+00,2.2643538650e+02
4.0763378132e+00,2.2398387815e+02
4.0870877986e+00,2.2324793276e+02
4.0979057436e+00,2.2091280311e+02
4.1087787230e+00,2.2022755676e+02
4.1196933725e+00,2.1811926381e+02
4.1306359919e+00,2.1757305144e+02
4.1415926536e+00,2.1597674421e+02
4.1520093203e+00,2.1548934234e+02
4.1624259869e+00,2.1424351268e+02
4.1728426536e+00,2.1366271264e+02
4.1832593203e+00,2.1240180205e+02
4.1936759869e+00,2.1179874005e+02
4.2040926536e+00,2.1054291433e+02
4.2145093203e+00,2.0992199146e+02
4.2249259869e+00,2.0867118901e+02
4.2353426536e+00,2.0803377621e+02
4.2457593203e+00,2.0678825014e+02
4.2561759869e+00,2.0613577431e+02
4.2665926536e+00,2.0489608810e+02
4.2770093203e+00,2.0423000033e+02
4.2874259869e+00,2.0299678241e+02
4.2978426536e+00,2.0231848176e+02
4.3082593203e+00,2.0109233977e+02
4.3186759869e+00,2.0040314565e+02
4.3290926536e+00,1.9918464139e+02
4.3395093203e+00,1.9848578739e+02
4.3499259869e+00,1.9727543142e+02
4.3603426536e+00,1.9656806701e+02
4.3707593203e+00,1.9536631953e+02
4.3811759869e+00,1.9465151444e+02
4.3915926536e+00,1.9345878812e+02
4.4020093203e+00,1.9273753747e+02
4.4124259869e+00,1.9155420074e+02
4.4228426536e+00,1.9082743015e+02
4.4332593203e+00,1.8965381051e+02
4.4436759869e+00,1.8892238092e+02
4.4540926536e+00,1.8775876809e+02
4.4645093203e+00,1.8702348025e+02
4.4749259869e+00,1.8587012905e+02
4.4853426536e+00,1.8513172765e+02
4.4957593203e+00,1.8398886067e+02
4.5061759869e+00,1.8324803818e+02
4.5165926536e+00,1.8211584825e+02
4.5270093203e+00,1.8137324836e+02
4.5374259869e+00,1.8025190085e+02
4.5478426536e+00,1.7950812173e+02
4.5582593203e+00,1.7839775659e+02
4.5686759869e+00,1.7765335389e+02
4.5790926536e+00,1.7655408766e+02
4.5895093203e+00,1.7580957723e+02
4.5999259869e+00,1.7472150479e+02
4.6103426536e+00,1.7397736529e+02
4.6207593203e+00,1.7290056154e+02
4.6311759869e+00,1.7215723682e+02
4.6415926536e+00,1.7109175822e+02
4.6520093203e+00,1.7034965952e+02
4.6624259869e+00,1.6929554555e+02
4.6728426536e+00,1.6855505358e+02
4.6832593203e+00,1.6751232806e+02
4.6936759869e+00,1.6677379497e+02
4.7040926536e+00,1.6574246729e+02
4.7145093203e+00,1.6500621844e+02
4.7249259869e+00,1.6398628479e+02
4.7353426536e+00,1.6325262044e+02
4.7457593203e+00,1.6224406482e+02
4.7561759869e+00,1.6151326174e+02
4.7665926536e+00,1.6051605701e+02
4.7770093203e+00,1.5978836998e+02
4.7874259869e+00,1.5880247877e+02
4.7978426536e+00,1.5807814192e+02
4.8082593203e+00,1.5710351754e+02
4.8186759869e+00,1.5638274569e+02
4.8290926536e+00,1.5541933294e+02
4.8395093203e+00,1.5470232281e+02
4.8499259869e+00,1.5375005872e+02
4.8603426536e+00,1.5303699010e+02
4.8707593203e+00,1.5209580465e+02
4.8811759869e+00,1.5138684146e+02
4.8915926536e+00,1.5045665825e+02
4.9020093203e+00,1.4975194954e+02
4.9124259869e+00,1.4883268640e+02
4.9228426536e+00,1.4813236733e+02
4.9332593203e+00,1.4722393689e+02
4.9436759869e+00,1.4652812960e+02
4.9540926536e+00,1.4563043979e+02
4.9645093203e+00,1.4493925426e+02
4.9749259869e+00,1.4405220886e+02
4.9853426536e+00,1.4336574366e+02
4.9957593203e+00,1.4248924271e+02
5.0061759869e+00,1.4180758576e+02
5.0165926536e+00,1.4094152600e+02
5.0270093203e+00,1.4026475525e+02
5.0374259869e+00,1.3940903052e+02
5.0478426536e+00,1.3873721460e+02
5.0582593203e+00,1.3789171617e+02
5.0686759869e+00,1.3722491500e+02
5.0790926536e+00,1.3638953192e+02
5.0895093203e+00,1.3572779729e+02
5.0999259869e+00,1.3490241670e+02
5.1103426536e+00,1.3424579274e+02
5.1207593203e+00,1.3343030015e+02
5.1311759869e+00,1.3277882389e+02
5.1415926536e+00,1.3197310342e+02
5.1520093203e+00,1.3132680523e+02
5.1624259869e+00,1.3053073985e+02
5.1728426536e+00,1.2988964385e+02
5.1832593203e+00,1.2910311558e+02
5.1936759869e+00,1.2846724007e+02
5.2040926536e+00,1.2769013020e+02
5.2145093203e+00,1.2705948798e+02
5.2249259869e+00,1.2629167720e+02
5.2353426536e+00,1.2566627599e+02
5.2457593203e+00,1.2490764455e+02
5.2561759869e+00,1.2428748722e+02
5.2665926536e+00,1.2353791507e+02
5.2770093203e+00,1.2292299998e+02
5.2874259869e+00,1.2218236687e+02
5.2978426536e+00,1.2157268811e+02
5.3082593203e+00,1.2084087369e+02
5.3186759869e+00,1.2023642132e+02
5.3290926536e+00,1.1951330519e+02
5.3395093203e+00,1.1891406545e+02
5.3499259869e+00,1.1819952725e+02
5.3603426536e+00,1.1760548275e+02
5.3707593203e+00,1.1689940217e+02
5.3811759869e+00,1.1631053201e+02
5.3915926536e+00,1.1561278880e+02
5.4020093203e+00,1.1502906877e+02
5.4124259869e+00,1.1433954275e+02
5.4228426536e+00,1.1376094536e+02
5.4332593203e+00,1.1307951636e+02
5.4436759869e+00,1.1250601097e+02
5.4540926536e+00,1.1183255880e+02
5.4645093203e+00,1.1126411162e+02
5.4749259869e+00,1.1059851597e+02
5.4853426536e+00,1.1003509008e+02
5.4957593203e+00,1.0937723040e+02
5.5061759869e+00,1.0881878570e+02
5.5165926536e+00,1.0816854105e+02
5.5270093203e+00,1.0761503419e+02
5.5374259869e+00,1.0697228305e+02
5.5478426536e+00,1.0642366725e+02
5.5582593203e+00,1.0578828723e+02
5.5686759869e+00,1.0524451215e+02
5.5790926536e+00,1.0461637968e+02
5.5895093203e+00,1.0407739107e+02
5.5999259869e+00,1.0345638101e+02
5.6103426536e+00,1.0292212036e+02
5.6207593203e+00,1.0230810548e+02
5.6311759869e+00,1.0177850952e+02
5.6415926536e+00,1.0117135983e+02
5.6520093203e+00,1.0064635987e+02
5.6624259869e+00,1.0004594183e+02
5.6728426536e+00,9.9525462876e+01
5.6832593203e+00,9.8931638270e+01
5.6936759869e+00,9.8415597894e+01
5.7040926536e+00,9.7828222382e+01
5.7145093203e+00,9.7316529152e+01
5.7249259869e+00,9.6735450241e+01
5.7353426536e+00,9.6228001570e+01
5.7457593203e+00,9.5653055697e+01
5.7561759869e+00,9.5149734757e+01
5.7665926536e+00,9.4580742901e+01
5.7770093203e+00,9.4081414055e+01
5.7874259869e+00,9.3518174784e+01
5.7978426536e+00,9.3022676468e+01
5.8082593203e+00,9.2464954408e+01
5.8186759869e+00,9.1973087586e+01
5.8290926536e+00,9.1420593373e+01
5.8395093203e+00,9.0932101857e+01
5.8499259869e+00,9.0384455895e+01
5.8603426536e+00,8.9898991409e+01
5.8707593203e+00,8.9355656197e+01
5.8811759869e+00,8.8872714074e+01
5.8915926536e+00,8.8332864519e+01
5.9020093203e+00,8.7851661762e+01
5.9124259869e+00,8.7313931554e+01
5.9228426536e+00,8.6833169952e+01
5.9332593203e+00,8.6295147596e+01
5.9436759869e+00,8.5812544509e+01
5.9540926536e+00,8.5269758971e+01
5.9645093203e+00,8.4781102833e+01
5.9749259869e+00,8.4224960174e+01
5.9853426536e+00,8.3722183226e+01
5.9957593203e+00,8.3135732746e+01


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi1.5000.csv <==
s,txx
0.0000000000e+00,-3.1887650391e-03
4.0906155136e-03,1.0968289145e-02
8.1812309476e-03,-4.9729157768e-03
1.2271846382e-02,1.0157174267e-02
1.6362461816e-02,-7.4084167347e-03
2.0453077250e-02,7.8551276143e-03
2.4543692684e-02,-1.0633918755e-02
2.8634308117e-02,4.0458003051e-03
3.2724923551e-02,-1.4597990207e-02
3.6815538985e-02,-9.6891453420e-04
4.0906154419e-02,-1.9332101865e-02
4.4996769853e-02,-7.0123650896e-03
4.9087385287e-02,-2.4863294480e-02
5.3178000721e-02,-1.3948165483e-02
5.7268616155e-02,-3.1177665451e-02
6.1359231589e-02,-2.1660899942e-02
6.5449847023e-02,-3.8222700645e-02
6.9540462457e-02,-3.0043642613e-02
7.3631077891e-02,-4.5916571447e-02
7.7721693325e-02,-3.8988289400e-02
8.1812308759e-02,-5.4154149449e-02
8.5902924193e-02,-4.8378507605e-02
8.9993539627e-02,-6.2809800994e-02
9.4084155061e-02,-5.8085089760e-02
9.8174770495e-02,-7.1738644140e-02
1.0226538593e-01,-6.7963256884e-02
1.0635600136e-01,-8.0777353821e-02
1.1044661680e-01,-7.7851418998e-02
1.1453723223e-01,-8.9744965124e-02
1.1862784767e-01,-8.7570936824e-02
1.2271846310e-01,-9.8443771287e-02
1.2680907853e-01,-9.6926495489e-02
1.3089969397e-01,-1.0666026926e-01
1.3499030940e-01,-1.0570678430e-01
1.3908092483e-01,-1.1416606546e-01
1.4317154027e-01,-1.1368526023e-01
1.4726215570e-01,-1.2071866631e-01
1.5135277114e-01,-1.2062085242e-01
1.5544338657e-01,-1.2606210682e-01
1.5953400200e-01,-1.2625853189e-01
1.6362461744e-01,-1.2992740310e-01
1.6771523287e-01,-1.3032972225e-01
1.7180584831e-01,-1.3203284184e-01
1.7589646374e-01,-1.3255256156e-01
1.7998707917e-01,-1.3208414063e-01
1.8407769461e-01,-1.3263204334e-01
1.8816831004e-01,-1.2977452536e-01
1.9225892548e-01,-1.3026007513e-01
1.9634954091e-01,-1.2478477250e-01
2.0044015634e-01,-1.2511550405e-01
2.0453077178e-01,-1.1678324992e-01
2.0862138721e-01,-1.1686416002e-01
2.1271200265e-01,-1.0542596977e-01
2.1680261808e-01,-1.0515894553e-01
2.2089323351e-01,-9.0356662484e-02
2.2498384895e-01,-8.9639976136e-02
2.2907446438e-01,-7.1206886102e-02
2.3316507982e-01,-6.9934769069e-02
2.3725569525e-01,-4.7596183190e-02
2.4134631068e-01,-4.5658478412e-02
2.4543692612e-01,-1.9132288510e-02
2.4952754155e-01,-1.6414174610e-02
2.5361815699e-01,1.4588617643e-02
2.5770877242e-01,1.8206838719e-02
2.6179938785e-01,5.3981617174e-02
2.6589000329e-01,5.8624677316e-02
2.6998061872e-01,9.9472732398e-02
2.7407123416e-01,1.0527050577e-01
2.7816184959e-01,1.5149858085e-01
2.8225246502e-01,1.5858615242e-01
2.8634308046e-01,2.1050601242e-01
2.9043369589e-01,2.1902371123e-01
2.9452431133e-01,2.7695173444e-01
2.9861492676e-01,2.8704513776e-01
3.0270554219e-01,3.5130192837e-01
3.0679615763e-01,3.6312184116e-01
3.1088677306e-01,4.3403185188e-01
3.1497738850e-01,4.4773426965e-01
3.1906800393e-01,5.2562544650e-01
3.2315861936e-01,5.4137149299e-01
3.2724923480e-01,6.2657492019e-01
3.3133985023e-01,6.4453077880e-01
3.3543046567e-01,7.3738033873e-01
3.3952108110e-01,7.5771716651e-01
3.4361169653e-01,8.5854919595e-01
3.4770231197e-01,8.8144302626e-01
3.5179292740e-01,9.9059597523e-01
3.5588354283e-01,1.0162276098e+00
3.5997415827e-01,1.1340416976e+00
3.6406477370e-01,1.1625965878e+00
3.6815538914e-01,1.2894134537e+00
3.7224600457e-01,1.3210815712e+00
3.7633662000e-01,1.4572439173e+00
3.8042723544e-01,1.4922196140e+00
3.8451785087e-01,1.6380708394e+00
3.8860846631e-01,1.6765526964e+00
3.9269908174e-01,1.8324365205e+00
3.9678969717e-01,1.8746271856e+00
4.0088031261e-01,2.0408872593e+00
4.0497092804e-01,2.0869932729e+00
4.0906154348e-01,2.2639727762e+00
4.1315215891e-01,2.3142043850e+00
4.1724277434e-01,2.5022456110e+00
4.2133338978e-01,2.5568165682e+00
4.2542400521e-01,2.7562604919e+00
4.2951462065e-01,2.8153878453e+00
4.3360523608e-01,3.0265736769e+00
4.3769585151e-01,3.0904775417e+00
4.4178646695e-01,3.3137422640e+00
4.4587708238e-01,3.3826455827e+00
4.4996769782e-01,3.6183234719e+00
4.5405831325e-01,3.6924517581e+00
4.5814892868e-01,3.9408738884e+00
4.6223954412e-01,4.0204549561e+00
4.6633015955e-01,4.2819486867e+00
4.7042077499e-01,4.3672123634e+00
4.7451139042e-01,4.6421008094e+00
4.7860200585e-01,4.7332786336e+00
4.8269262129e-01,5.0218801193e+00
4.8678323672e-01,5.1192050206e+00
4.9087385215e-01,5.4218325160e+00
4.9496446759e-01,5.5255384790e+00
4.9905508302e-01,5.8424990196e+00
5.0314569846e-01,5.9528207306e+00
5.0723631389e-01,6.2844148202e+00
5.1132692932e-01,6.4015872961e+00
5.1541754476e-01,6.7481082932e+00
5.1950816019e-01,6.8723664935e+00
5.2359877563e-01,7.2340999814e+00
5.2768939106e-01,7.3656784014e+00
5.3178000649e-01,7.7429015429e+00
5.3587062193e-01,7.8820337904e+00
5.3996123736e-01,8.2750146659e+00
5.4405185280e-01,8.4219330191e+00
5.4814246823e-01,8.8309299504e+00
5.5223308366e-01,8.9858648988e+00
5.5632369910e-01,9.4111257584e+00
5.6041431453e-01,9.5743055251e+00
5.6450492997e-01,1.0016067031e+01
5.6859554540e-01,1.0187717079e+01
5.7268616083e-01,1.0646204075e+01
5.7677677627e-01,1.0826546596e+01
5.8086739170e-01,1.1301971324e+01
5.8495800714e-01,1.1491224708e+01
5.8904862257e-01,1.1983786061e+01
5.9313923800e-01,1.2182164355e+01
5.9722985344e-01,1.2692047125e+01
6.0132046887e-01,1.2899759470e+01
6.0541108431e-01,1.3427133586e+01
6.0950169974e-01,1.3644383642e+01
6.1359231517e-01,1.4189403394e+01
6.1768293061e-01,1.4416388753e+01
6.2177354604e-01,1.4979192015e+01
6.2586416147e-01,1.5216103595e+01
6.2995477691e-01,1.5796811041e+01
6.3404539234e-01,1.6043832470e+01
6.3813600778e-01,1.6642546786e+01
6.4222662321e-01,1.6899853780e+01
6.4631723864e-01,1.7516658879e+01
6.5040785408e-01,1.7784418602e+01
6.5449846951e-01,1.8419378849e+01
6.5858908495e-01,1.8697749275e+01
6.6267970038e-01,1.9350908732e+01
6.6677031581e-01,1.9640038001e+01
6.7086093125e-01,2.0311419717e+01
6.7495154668e-01,2.0611445503e+01
6.7904216212e-01,2.1301050899e+01
6.8313277755e-01,2.1612099808e+01
6.8722339298e-01,2.2319908247e+01
6.9131400842e-01,2.2642095287e+01
6.9540462385e-01,2.3368064044e+01
6.9949523929e-01,2.3701492263e+01
7.0358585472e-01,2.4445557257e+01
7.0767647015e-01,2.4790317744e+01
7.1176708559e-01,2.5552395767e+01
7.1585770102e-01,2.5908568382e+01
7.1994831645e-01,2.6688562057e+01
7.2403893189e-01,2.7056217550e+01
7.2812954732e-01,2.7854024818e+01
7.3222016276e-01,2.8233229374e+01
7.3631077819e-01,2.9048759388e+01
7.4040139362e-01,2.9439582767e+01
7.4449200906e-01,3.0272777572e+01
7.4858262449e-01,3.0675306006e+01
7.5267323993e-01,3.1526168351e+01
7.5676385536e-01,3.1940521645e+01
7.6085447079e-01,3.2809131011e+01
7.6494508623e-01,3.3235472865e+01
7.6903570166e-01,3.4121796638e+01
7.7312631710e-01,3.4560742838e+01
7.7721693253e-01,3.5469170166e+01
7.8130754796e-01,3.5917128885e+01
7.8539816340e-01,3.6846823074e+01
7.8948877883e-01,3.7310768988e+01
7.9357939427e-01,3.8259494535e+01
7.9767000970e-01,3.8736084352e+01
8.0176062513e-01,3.9692362018e+01
8.0585124057e-01,4.0174552703e+01
8.0994185600e-01,4.1137001778e+01
8.1403247144e-01,4.1627440418e+01
8.1812308687e-01,4.2602825991e+01
8.2221370231e-01,4.3104564380e+01
8.2630431774e-01,4.4094877545e+01
8.3039493318e-01,4.4607485429e+01
8.3448554861e-01,4.5610533537e+01
8.3857616404e-01,4.6132646216e+01
8.4266677948e-01,4.7147047338e+01
8.4675739491e-01,4.7678479615e+01
8.5084801035e-01,4.8704521728e+01
8.5493862578e-01,4.9245645394e+01
8.5902924122e-01,5.0283474425e+01
8.6311985665e-01,5.0834226466e+01
8.6721047208e-01,5.1883155550e+01
8.7130108752e-01,5.2443100175e+01
8.7539170295e-01,5.3502221235e+01
8.7948231839e-01,5.4070966552e+01
8.8357293382e-01,5.5139559879e+01
8.8766354926e-01,5.5716811886e+01
8.9175416469e-01,5.6794191428e+01
8.9584478012e-01,5.7379598503e+01
8.9993539556e-01,5.8464933153e+01
9.0402601099e-01,5.9058041080e+01
9.0811662643e-01,6.0150396688e+01
9.1220724186e-01,6.0750707780e+01
9.1629785730e-01,6.1849136005e+01
9.2038847273e-01,6.2456141100e+01
9.2447908816e-01,6.3559686639e+01
9.2856970360e-01,6.4172850477e+01
9.3266031903e-01,6.5280524489e+01
9.3675093447e-01,6.5899274209e+01
9.4084154990e-01,6.7010053302e+01
9.4493216534e-01,6.7633785784e+01
9.4902278077e-01,6.8746627317e+01
9.5311339621e-01,6.9374717842e+01
9.5720401164e-01,7.0488566699e+01
9.6129462707e-01,7.1120369973e+01
9.6538524251e-01,7.2234156812e+01
9.6947585794e-01,7.2869006071e+01
9.7356647338e-01,7.3981647026e+01
9.7765708881e-01,7.4618855646e+01
9.8174770425e-01,7.5729255112e+01
9.8583831968e-01,7.6368119133e+01
9.8992893511e-01,7.7475172094e+01
9.9401955055e-01,7.8114971729e+01
9.9811016598e-01,7.9217564594e+01
1.0022007814e+00,7.9857565134e+01
1.0062913969e+00,8.0954576438e+01
1.0103820123e+00,8.1594029404e+01
1.0144726277e+00,8.2684331023e+01
1.0185632432e+00,8.3322475567e+01
1.0226538586e+00,8.4404934082e+01
1.0267444740e+00,8.5040998314e+01
1.0308350895e+00,8.6114476258e+01
1.0349257049e+00,8.6747678505e+01
1.0390163203e+00,8.7811035651e+01
1.0431069358e+00,8.8440585779e+01
1.0471975512e+00,8.9492680593e+01
1.0512881666e+00,9.0117781437e+01
1.0553787821e+00,9.1157472685e+01
1.0594693975e+00,9.1777321542e+01
1.0635600129e+00,9.2803469988e+01
1.0676506284e+00,9.3417260168e+01
1.0717412438e+00,9.4428730374e+01
1.0758318592e+00,9.5035652818e+01
1.0799224747e+00,9.6031315060e+01
1.0840130901e+00,9.6630560042e+01
1.0881037055e+00,9.7609292322e+01
1.0921943210e+00,9.8200051225e+01
1.0962849364e+00,9.9160741375e+01
1.1003755518e+00,9.9742208523e+01
1.1044661673e+00,1.0068375638e+02
1.1085567827e+00,1.0125513094e+02
1.1126473981e+00,1.0217645058e+02
1.1167380136e+00,1.0273693850e+02
1.1208286290e+00,1.0363696054e+02
1.1249192444e+00,1.0418577656e+02
1.1290098599e+00,1.0506345042e+02
1.1331004753e+00,1.0559982009e+02
1.1371910908e+00,1.0645411640e+02
1.1412817062e+00,1.0697727813e+02
1.1453723216e+00,1.0780719103e+02
1.1494629371e+00,1.0831639817e+02
1.1535535525e+00,1.0912094763e+02
1.1576441679e+00,1.0961547054e+02
1.1617347834e+00,1.1039370469e+02
1.1658253988e+00,1.1087283279e+02
1.1699160142e+00,1.1162383019e+02
1.1740066297e+00,1.1208687402e+02
1.1780972451e+00,1.1280974586e+02
1.1821878605e+00,1.1325603908e+02
1.1862784760e+00,1.1394993135e+02
1.1903690914e+00,1.1437883272e+02
1.1944597068e+00,1.1504292829e+02
1.1985503223e+00,1.1545382359e+02
1.2026409377e+00,1.1608734421e+02
1.2067315531e+00,1.1647964810e+02
1.2108221686e+00,1.1708185631e+02
1.2149127840e+00,1.1745501408e+02
1.2190033994e+00,1.1802521502e+02
1.2230940149e+00,1.1837870431e+02
1.2271846303e+00,1.1891624740e+02
1.2312752457e+00,1.1924957979e+02
1.2353658612e+00,1.1975386030e+02
1.2394564766e+00,1.2006658283e+02
1.2435470920e+00,1.2053704333e+02
1.2476377075e+00,1.2082873985e+02
1.2517283229e+00,1.2126487153e+02
1.2558189383e+00,1.2153516399e+02
1.2599095538e+00,1.2193650781e+02
1.2640001692e+00,1.2218505741e+02
1.2680907847e+00,1.2255120517e+02
1.2721814001e+00,1.2277771335e+02
1.2762720155e+00,1.2310830852e+02
1.2803626310e+00,1.2331251786e+02
1.2844532464e+00,1.2360725637e+02
1.2885438618e+00,1.2378895130e+02
1.2926344773e+00,1.2404758210e+02
1.2967250927e+00,1.2420658949e+02
1.3008157081e+00,1.2442891499e+02
1.3049063236e+00,1.2456510460e+02
1.3089969390e+00,1.2475098095e+02
1.3130875544e+00,1.2486426572e+02
1.3171781699e+00,1.2501360291e+02
1.3212687853e+00,1.2510393909e+02
1.3253594007e+00,1.2521670097e+02
1.3294500162e+00,1.2528408811e+02
1.3335406316e+00,1.2536029217e+02
1.3376312470e+00,1.2540477296e+02
1.3417218625e+00,1.2544449004e+02
1.3458124779e+00,1.2546615000e+02
1.3499030933e+00,1.2546950377e+02
1.3539937088e+00,1.2546847079e+02
1.3580843242e+00,1.2543563718e+02
1.3621749396e+00,1.2541208090e+02
1.3662655551e+00,1.2534328731e+02
1.3703561705e+00,1.2529741841e+02
1.3744467859e+00,1.2519294283e+02
1.3785374014e+00,1.2512501211e+02
1.3826280168e+00,1.2498518212e+02
1.3867186322e+00,1.2489547949e+02
1.3908092477e+00,1.2472067104e+02
1.3948998631e+00,1.2460952436e+02
1.3989904786e+00,1.2440016052e+02
1.4030810940e+00,1.2426793428e+02
1.4071717094e+00,1.2402448375e+02
1.4112623249e+00,1.2387157755e+02
1.4153529403e+00,1.2359455303e+02
1.4194435557e+00,1.2342139986e+02
1.4235341712e+00,1.2311135616e+02
1.4276247866e+00,1.2291842039e+02
1.4317154020e+00,1.2257595223e+02
1.4358060175e+00,1.2236372711e+02
1.4398966329e+00,1.2198946651e+02
1.4439872483e+00,1.2175847114e+02
1.4480778638e+00,1.2135308415e+02
1.4521684792e+00,1.2110385964e+02
1.4562590946e+00,1.2066804235e+02
1.4603497101e+00,1.2040114684e+02
1.4644403255e+00,1.1993562035e+02
1.4685309409e+00,1.1965162291e+02
1.4726215564e+00,1.1915712730e+02
1.4767121718e+00,1.1885660065e+02
1.4808027872e+00,1.1833388817e+02
1.4848934027e+00,1.1801740114e+02
1.4889840181e+00,1.1746722979e+02
1.4930746335e+00,1.1713534189e+02
1.4971652490e+00,1.1655847212e+02
1.5012558644e+00,1.1621173563e+02
1.5053464798e+00,1.1560893615e+02
1.5094370953e+00,1.1524791673e+02
1.5135277107e+00,1.1461999103e+02
1.5176183261e+00,1.1424532722e+02
1.5217089416e+00,1.1359318206e+02
1.5257995570e+00,1.1320571997e+02
1.5298901725e+00,1.1253051265e+02
1.5339807879e+00,1.1213157689e+02
1.5380714033e+00,1.1143500132e+02
1.5421620188e+00,1.1102688710e+02
1.5462526342e+00,1.1031168781e+02
1.5503432496e+00,1.0989850084e+02
1.5544338651e+00,1.0916934553e+02
1.5585244805e+00,1.0875907184e+02
1.5626150959e+00,1.0802375287e+02
1.5667057114e+00,1.0763253540e+02
1.5707963268e+00,1.0690138476e+02
1.5748869422e+00,1.0650970116e+02
1.5789775577e+00,1.0577182872e+02
1.5830681731e+00,1.0536213034e+02
1.5871587885e+00,1.0456740396e+02
1.5912494040e+00,1.0410781411e+02
1.5953400194e+00,1.0326361756e+02
1.5994306348e+00,1.0278385503e+02
1.6035212503e+00,1.0192724736e+02
1.6076118657e+00,1.0145592174e+02
1.6117024811e+00,1.0059954897e+02
1.6157930966e+00,1.0013470619e+02
1.6198837120e+00,9.9267430198e+01
1.6239743274e+00,9.8796192442e+01
1.6280649429e+00,9.7909603655e+01
1.6321555583e+00,9.7429572634e+01
1.6362461737e+00,9.6527284866e+01
1.6403367892e+00,9.6044762649e+01
1.6444274046e+00,9.5133242840e+01
1.6485180200e+00,9.4652565179e+01
1.6526086355e+00,9.3733710878e+01
1.6566992509e+00,9.3254510007e+01
1.6607898664e+00,9.2327377561e+01
1.6648804818e+00,9.1848573002e+01
1.6689710972e+00,9.0913273027e+01
1.6730617127e+00,9.0435564323e+01
1.6771523281e+00,8.9493708357e+01
1.6812429435e+00,8.9018562545e+01
1.6853335590e+00,8.8071695743e+01
1.6894241744e+00,8.7599960281e+01
1.6935147898e+00,8.6648917259e+01
1.6976054053e+00,8.6180870136e+01
1.7016960207e+00,8.5226267007e+01
1.7057866361e+00,8.4762230366e+01
1.7098772516e+00,8.3804873947e+01
1.7139678670e+00,8.3345362307e+01
1.7180584824e+00,8.2386156810e+01
1.7221490979e+00,8.1931664947e+01
1.7262397133e+00,8.0971423693e+01
1.7303303287e+00,8.0522318143e+01
1.7344209442e+00,7.9561758093e+01
1.7385115596e+00,7.9118342007e+01
1.7426021750e+00,7.8158160060e+01
1.7466927905e+00,7.7720735839e+01
1.7507834059e+00,7.6761630180e+01
1.7548740213e+00,7.6330491341e+01
1.7589646368e+00,7.5373137838e+01
1.7630552522e+00,7.4948545918e+01
1.7671458676e+00,7.3993586049e+01
1.7712364831e+00,7.3575771685e+01
1.7753270985e+00,7.2623819882e+01
1.7794177139e+00,7.2212994098e+01
1.7835083294e+00,7.1264644270e+01
1.7875989448e+00,7.0861002145e+01
1.7916895603e+00,6.9916826529e+01
1.7957801757e+00,6.9520545264e+01
1.7998707911e+00,6.8581092047e+01
1.8039614066e+00,6.8192330611e+01
1.8080520220e+00,6.7258124033e+01
1.8121426374e+00,6.6877024917e+01
1.8162332529e+00,6.5948566157e+01
1.8203238683e+00,6.5575256709e+01
1.8244144837e+00,6.4653023969e+01
1.8285050992e+00,6.4287616766e+01
1.8325957146e+00,6.3372064936e+01
1.8366863300e+00,6.3014658040e+01
1.8407769455e+00,6.2106218590e+01
1.8448675609e+00,6.1756896051e+01
1.8489581763e+00,6.0855977117e+01
1.8530487918e+00,6.0514809487e+01
1.8571394072e+00,5.9621795952e+01
1.8612300226e+00,5.9288840674e+01
1.8653206381e+00,5.8404094220e+01
1.8694112535e+00,5.8079395983e+01
1.8735018689e+00,5.7203255202e+01
1.8775924844e+00,5.6886846316e+01
1.8816830998e+00,5.6019626892e+01
1.8857737152e+00,5.5711527685e+01
1.8898643307e+00,5.4853522625e+01
1.8939549461e+00,5.4553741833e+01
1.8980455615e+00,5.3705221745e+01
1.9021361770e+00,5.3413756917e+01
1.9062267924e+00,5.2574970332e+01
1.9103174078e+00,5.2291808247e+01
1.9144080233e+00,5.1462981993e+01
1.9184986387e+00,5.1188099090e+01
1.9225892542e+00,5.0369438706e+01
1.9266798696e+00,5.0102801532e+01
1.9307704850e+00,4.9294491731e+01
1.9348611005e+00,4.9036057395e+01
1.9389517159e+00,4.8238262553e+01
1.9430423313e+00,4.7987979199e+01
1.9471329468e+00,4.7200843886e+01
1.9512235622e+00,4.6958651166e+01
1.9553141776e+00,4.6182300703e+01
1.9594047931e+00,4.5948130264e+01
1.9634954085e+00,4.5182671308e+01
1.9675860239e+00,4.4956447279e+01
1.9716766394e+00,4.4201968428e+01
1.9757672548e+00,4.3983607910e+01
1.9798578702e+00,4.3240180329e+01
1.9839484857e+00,4.3029593885e+01
1.9880391011e+00,4.2297271946e+01
1.9921297165e+00,4.2094364085e+01
1.9962203320e+00,4.1373186015e+01
2.0003109474e+00,4.1177855677e+01
2.0044015628e+00,4.0467844223e+01
2.0084921783e+00,4.0279985249e+01
2.0125827937e+00,3.9581148338e+01
2.0166734091e+00,3.9400649938e+01
2.0207640246e+00,3.8712981345e+01
2.0248546400e+00,3.8539728547e+01
2.0289452554e+00,3.7863208564e+01
2.0330358709e+00,3.7697082659e+01
2.0371264863e+00,3.7031678757e+01
2.0412171017e+00,3.6872557725e+01
2.0453077172e+00,3.6218225212e+01
2.0493983326e+00,3.6065984135e+01
2.0534889481e+00,3.5422666810e+01
2.0575795635e+00,3.5277178265e+01
2.0616701789e+00,3.4644809061e+01
2.0657607944e+00,3.4505943506e+01
2.0698514098e+00,3.3884445121e+01
2.0739420252e+00,3.3752071253e+01
2.0780326407e+00,3.3141356770e+01
2.0821232561e+00,3.3015341876e+01
2.0862138715e+00,3.2415315371e+01
2.0903044870e+00,3.2295525650e+01
2.0943951024e+00,3.1706082788e+01
2.0984857178e+00,3.1592383666e+01
2.1025763333e+00,3.1013412272e+01
2.1066669487e+00,3.0905668693e+01
2.1107575641e+00,3.0337049320e+01
2.1148481796e+00,3.0235126019e+01
2.1189387950e+00,2.9676732488e+01
2.1230294104e+00,2.9580494251e+01
2.1271200259e+00,2.9032194182e+01
2.1312106413e+00,2.8941506085e+01
2.1353012567e+00,2.8403161403e+01
2.1393918722e+00,2.8317889033e+01
2.1434824876e+00,2.7789356461e+01
2.1475731030e+00,2.7709366127e+01
2.1516637185e+00,2.7190497661e+01
2.1557543339e+00,2.7115656576e+01
2.1598449493e+00,2.6606299938e+01
2.1639355648e+00,2.6536476401e+01
2.1680261802e+00,2.6036475476e+01
2.1721167956e+00,2.5971539026e+01
2.1762074111e+00,2.5480734280e+01
2.1802980265e+00,2.5420555843e+01
2.1843886420e+00,2.4938784723e+01
2.1884792574e+00,2.4883236738e+01
2.1925698728e+00,2.4410334056e+01
2.1966604883e+00,2.4359290593e+01
2.2007511037e+00,2.3895088888e+01
2.2048417191e+00,2.3848425754e+01
2.2089323346e+00,2.3392755641e+01
2.2130229500e+00,2.3350350468e+01
2.2171135654e+00,2.2903040966e+01
2.2212041809e+00,2.2864773293e+01
2.2252947963e+00,2.2425652145e+01
2.2293854117e+00,2.2391403490e+01
2.2334760272e+00,2.1960297459e+01
2.2375666426e+00,2.1929951385e+01
2.2416572580e+00,2.1506686541e+01
2.2457478735e+00,2.1480128715e+01
2.2498384889e+00,2.1064530709e+01
2.2539291043e+00,2.1041648966e+01
2.2580197198e+00,2.0633543295e+01
2.2621103352e+00,2.0614227705e+01
2.2662009506e+00,2.0213439970e+01
2.2702915661e+00,2.0197582924e+01
2.2743821815e+00,1.9803939089e+01
2.2784727969e+00,1.9791435404e+01
2.2825634124e+00,1.9404762059e+01
2.2866540278e+00,1.9395509124e+01
2.2907446432e+00,1.9015633771e+01
2.2948352587e+00,1.9009531706e+01
2.2989258741e+00,1.8636283069e+01
2.3030164895e+00,1.8633234887e+01
2.3071071050e+00,1.8266443249e+01
2.3111977204e+00,1.8266354956e+01
2.3152883358e+00,1.7905852491e+01
2.3193789513e+00,1.7908633437e+01
2.3234695667e+00,1.7554254124e+01
2.3275601822e+00,1.7559820880e+01
2.3316507976e+00,1.7211401175e+01
2.3357414130e+00,1.7219691536e+01
2.3398320285e+00,1.6877078385e+01
2.3439226439e+00,1.6888129299e+01
2.3480132593e+00,1.6550995454e+01
2.3521038748e+00,1.6565572703e+01
2.3561944902e+00,1.6234364709e+01
2.3602851056e+00,1.6253373276e+01
2.3643757211e+00,1.5928976119e+01
2.3684663365e+00,1.5948269786e+01
2.3725569519e+00,1.5627036311e+01
2.3766475674e+00,1.5647220278e+01
2.3807381828e+00,1.5330732326e+01
2.3848287982e+00,1.5353401800e+01
2.3889194137e+00,1.5041932819e+01
2.3930100291e+00,1.5067081546e+01
2.3971006445e+00,1.4760107555e+01
2.4011912600e+00,1.4787273309e+01
2.4052818754e+00,1.4484508020e+01
2.4093724908e+00,1.4513566380e+01
2.4134631063e+00,1.4214951757e+01
2.4175537217e+00,1.4245929577e+01
2.4216443371e+00,1.3951379828e+01
2.4257349526e+00,1.3984237812e+01
2.4298255680e+00,1.3693612003e+01
2.4339161834e+00,1.3728263942e+01
2.4380067989e+00,1.3441423593e+01
2.4420974143e+00,1.3477790078e+01
2.4461880297e+00,1.3194611372e+01
2.4502786452e+00,1.3232621112e+01
2.4543692606e+00,1.2952982797e+01
2.4584598761e+00,1.2992560784e+01
2.4625504915e+00,1.2716340505e+01
2.4666411069e+00,1.2757407269e+01
2.4707317224e+00,1.2484484246e+01
2.4748223378e+00,1.2526959109e+01
2.4789129532e+00,1.2257215372e+01
2.4830035687e+00,1.2301017402e+01
2.4870941841e+00,1.2034337449e+01
2.4911847995e+00,1.2079385224e+01
2.4952754150e+00,1.1815655884e+01
2.4993660304e+00,1.1861867589e+01
2.5034566458e+00,1.1600978228e+01
2.5075472613e+00,1.1648271955e+01
2.5116378767e+00,1.1390114644e+01
2.5157284921e+00,1.1438408541e+01
2.5198191076e+00,1.1182878139e+01
2.5239097230e+00,1.1232090435e+01
2.5280003384e+00,1.0979084671e+01
2.5320909539e+00,1.1029133682e+01
2.5361815693e+00,1.0778553246e+01
2.5402721847e+00,1.0829357356e+01
2.5443628002e+00,1.0581106002e+01
2.5484534156e+00,1.0632583633e+01
2.5525440310e+00,1.0386568273e+01
2.5566346465e+00,1.0438637830e+01
2.5607252619e+00,1.0194768636e+01
2.5648158773e+00,1.0247348462e+01
2.5689064928e+00,1.0005538973e+01
2.5729971082e+00,1.0058547302e+01
2.5770877236e+00,9.8187145370e+00
2.5811783391e+00,9.8720694528e+00
2.5852689545e+00,9.6341340352e+00
2.5893595699e+00,9.6877534486e+00
2.5934501854e+00,9.4516397306e+00
2.5975408008e+00,9.5054413667e+00
2.6016314163e+00,9.2710775677e+00
2.6057220317e+00,9.3249789716e+00
2.6098126471e+00,9.0922973219e+00
2.6139032626e+00,9.1462158844e+00
2.6179938780e+00,8.9151527774e+00
2.6220844934e+00,8.9690057809e+00
2.6261751089e+00,8.7395019333e+00
2.6302657243e+00,8.7932066210e+00
2.6343563397e+00,8.5652072391e+00
2.6384469552e+00,8.6186809090e+00
2.6425375706e+00,8.3921358630e+00
2.6466281860e+00,8.4452959873e+00
2.6507188015e+00,8.2201599903e+00
2.6548094169e+00,8.2729243636e+00
2.6589000323e+00,8.0491571555e+00
2.6629906478e+00,8.1014440728e+00
2.6670812632e+00,7.8790106071e+00
2.6711718786e+00,7.9307390731e+00
2.6752624941e+00,7.7096097052e+00
2.6793531095e+00,7.7606996788e+00
2.6834437249e+00,7.5408503532e+00
2.6875343404e+00,7.5912230266e+00
2.6916249558e+00,7.3726354606e+00
2.6957155712e+00,7.4222135784e+00
2.6998061867e+00,7.2048754390e+00
2.7038968021e+00,7.2535836573e+00
2.7079874175e+00,7.0374887280e+00
2.7120780330e+00,7.0852540167e+00
2.7161686484e+00,6.8704023500e+00
2.7202592638e+00,6.9171544412e+00
2.7243498793e+00,6.7035524917e+00
2.7284404947e+00,6.7492243754e+00
2.7325311102e+00,6.5368851083e+00
2.7366217256e+00,6.5814135796e+00
2.7407123410e+00,6.3703565483e+00
2.7448029565e+00,6.4136828061e+00
2.7488935719e+00,6.2039341918e+00
2.7529841873e+00,6.2460044937e+00
2.7570748028e+00,6.0375970995e+00
2.7611654182e+00,6.0783634733e+00
2.7652560336e+00,5.8713366630e+00
2.7693466491e+00,5.9107576775e+00
2.7734372645e+00,5.7051572503e+00
2.7775278799e+00,5.7431988475e+00
2.7816184954e+00,5.5390768374e+00
2.7857091108e+00,5.5757132275e+00
2.7897997262e+00,5.3731276146e+00
2.7938903417e+00,5.4083422359e+00
2.7979809571e+00,5.2073565567e+00
2.8020715725e+00,5.2411431021e+00
2.8061621880e+00,5.0418259447e+00
2.8102528034e+00,5.0741894557e+00
2.8143434188e+00,4.8766138219e+00
2.8184340343e+00,4.9075718537e+00
2.8225246497e+00,4.7118143722e+00
2.8266152651e+00,4.7413982311e+00
2.8307058806e+00,4.5475382003e+00
2.8347964960e+00,4.5757942568e+00
2.8388871114e+00,4.3839124967e+00
2.8429777269e+00,4.4109035800e+00
2.8470683423e+00,4.2210810681e+00
2.8511589577e+00,4.2468879478e+00
2.8552495732e+00,4.0592042125e+00
2.8593401886e+00,4.0839271775e+00
2.8634308041e+00,3.8984584186e+00
2.8675214195e+00,3.9222189675e+00
2.8716120349e+00,3.7390358686e+00
2.8757026504e+00,3.7619785323e+00
2.8797932658e+00,3.5811437247e+00
2.8838838812e+00,3.6034380505e+00
2.8879744967e+00,3.4250031810e+00
2.8920651121e+00,3.4468459202e+00
2.8961557275e+00,3.2708482647e+00
2.9002463430e+00,3.2924658229e+00
2.9043369584e+00,3.1189243737e+00
2.9084275738e+00,3.1405756078e+00
2.9125181893e+00,2.9694865452e+00
2.9166088047e+00,2.9914660241e+00
2.9206994201e+00,2.8227974534e+00
2.9247900356e+00,2.8454393484e+00
2.9288806510e+00,2.6791251477e+00
2.9329712664e+00,2.7028079845e+00
2.9370618819e+00,2.5387405512e+00
2.9411524973e+00,2.5638931551e+00
2.9452431127e+00,2.4019147600e+00
2.9493337282e+00,2.4290238671e+00
2.9534243436e+00,2.2689162014e+00
2.9575149590e+00,2.2985364287e+00
2.9616055745e+00,2.1400077424e+00
2.9656961899e+00,2.1727749479e+00
2.9697868053e+00,2.0154438824e+00
2.9738774208e+00,2.0520935032e+00
2.9779680362e+00,1.8954682322e+00
2.9820586516e+00,1.9368611235e+00
2.9861492671e+00,1.7803116011e+00
2.9902398825e+00,1.8274714998e+00
2.9943304980e+00,1.6701912308e+00
2.9984211134e+00,1.7243607077e+00
3.0025117288e+00,1.5653121392e+00
3.0066023443e+00,1.6280384150e+00
3.0106929597e+00,1.4658723692e+00
3.0147835751e+00,1.5391412110e+00
3.0188741906e+00,1.3720754896e+00
3.0229648060e+00,1.4585201864e+00
3.0270554214e+00,1.2841563063e+00
3.0311460369e+00,1.3873760885e+00
3.0352366523e+00,1.2024291524e+00
3.0393272677e+00,1.3274478127e+00
3.0434178832e+00,1.1273698082e+00
3.0475084986e+00,1.2812320937e+00
3.0515991140e+00,1.0597338616e+00
3.0556897295e+00,1.2521499583e+00
3.0597803449e+00,1.0006797356e+00
3.0638709603e+00,1.2444728821e+00
3.0679615758e+00,9.5178933174e-01
3.0720521912e+00,1.2627002265e+00
3.0761428066e+00,9.1480306975e-01
3.0802334221e+00,1.3100097856e+00
3.0843240375e+00,8.9097439762e-01
3.0884146529e+00,1.3855247780e+00
3.0925052684e+00,8.8029336197e-01
3.0965958838e+00,1.4805464180e+00
3.1006864992e+00,8.8332615351e-01
3.1047771147e+00,1.5730997921e+00
3.1088677301e+00,9.2919325581e-01
3.1129583455e+00,1.6081498651e+00
3.1170489610e+00,8.6491736355e-01
3.1211395764e+00,1.4554759822e+00
3.1252301919e+00,3.8644098902e+00
3.1293208073e+00,3.2007320453e-01
3.1334114227e+00,1.0550529194e+01
3.1375020382e+00,2.9941550509e+00
3.1415926536e+00,3.0367080853e+00
3.1415926536e+00,3.0367080853e+00
3.1456834090e+00,1.0508786047e+02
3.1497741731e+00,2.0837175283e+02
3.1538649463e+00,3.0067803272e+02
3.1579557294e+00,3.6162435084e+02
3.1620465229e+00,3.8770060222e+02
3.1661373275e+00,4.1972911036e+02
3.1702281440e+00,4.4015729144e+02
3.1743189732e+00,4.6079634642e+02
3.1784098159e+00,4.7805149253e+02
3.1825006729e+00,4.9309067207e+02
3.1865915453e+00,5.0790537158e+02
3.1906824341e+00,5.1936242925e+02
3.1947733403e+00,5.3241559096e+02
3.1988642651e+00,5.4130580594e+02
3.2029552096e+00,5.5303718548e+02
3.2070461754e+00,5.5996028712e+02
3.2111371636e+00,5.7065286548e+02
3.2152281758e+00,5.7599951498e+02
3.2193192137e+00,5.8584484868e+02
3.2234102788e+00,5.8988772629e+02
3.2275013730e+00,5.9902173638e+02
3.2315924983e+00,6.0196114635e+02
3.2356836566e+00,6.1048398920e+02
3.2397748501e+00,6.1247295623e+02
3.2438660813e+00,6.2046067495e+02
3.2479573525e+00,6.2161980669e+02
3.2520486664e+00,6.2913155309e+02
3.2561400259e+00,6.2955836601e+02
3.2602314339e+00,6.3664110102e+02
3.2643228937e+00,6.3641614785e+02
3.2684144086e+00,6.4310782702e+02
3.2725059824e+00,6.4229887440e+02
3.2765976188e+00,6.4863067844e+02
3.2806893222e+00,6.4729564260e+02
3.2847810968e+00,6.5329358058e+02
3.2888729474e+00,6.5148264307e+02
3.2929648790e+00,6.5716872901e+02
3.2970568970e+00,6.5492589578e+02
3.3011490070e+00,6.6031902726e+02
3.3052412152e+00,6.5768330196e+02
3.3093335280e+00,6.6279992654e+02
3.3134259524e+00,6.5980621459e+02
3.3175184958e+00,6.6466084338e+02
3.3216111659e+00,6.6134067170e+02
3.3257039711e+00,6.6594627880e+02
3.3297969205e+00,6.6232839961e+02
3.3338900235e+00,6.6669670552e+02
3.3379832903e+00,6.6280763004e+02
3.3420767317e+00,6.6694909537e+02
3.3461703592e+00,6.6281333081e+02
3.3502641851e+00,6.6673678690e+02
3.3543582226e+00,6.6237515867e+02
3.3584524856e+00,6.6609017243e+02
3.3625469890e+00,6.6152288146e+02
3.3666417487e+00,6.6503833276e+02
3.3707367816e+00,6.6028478579e+02
3.3748321058e+00,6.6360948283e+02
3.3789277406e+00,6.5868483806e+02
3.3830237063e+00,6.6183028148e+02
3.3871200250e+00,6.5674925912e+02
3.3912167198e+00,6.5972121674e+02
3.3953138158e+00,6.5449943262e+02
3.3994113392e+00,6.5730177135e+02
3.4035093184e+00,6.5195341957e+02
3.4076077835e+00,6.5459232149e+02
3.4117067665e+00,6.4913079812e+02
3.4158063017e+00,6.5161243839e+02
3.4199064255e+00,6.4605033849e+02
3.4240071766e+00,6.4838067809e+02
3.4281085967e+00,6.4272984534e+02
3.4322107297e+00,6.4491462886e+02
3.4363136228e+00,6.3918620454e+02
3.4404173260e+00,6.4123097535e+02
3.4445218929e+00,6.3543543777e+02
3.4486273804e+00,6.3734555115e+02
3.4527338492e+00,6.3149274217e+02
3.4568413641e+00,6.3327337997e+02
3.4609499940e+00,6.2737251436e+02
3.4650598124e+00,6.2902873728e+02
3.4691708977e+00,6.2308842478e+02
3.4732833333e+00,6.2462534638e+02
3.4773972083e+00,6.1865435662e+02
3.4815126173e+00,6.2007672892e+02
3.4856296616e+00,6.1408307180e+02
3.4897484486e+00,6.1539533705e+02
3.4938690932e+00,6.0938608277e+02
3.4979917175e+00,6.1059276731e+02
3.5021164519e+00,6.0457446472e+02
3.5062434350e+00,6.0568020818e+02
3.5103728147e+00,5.9965970803e+02
3.5145047486e+00,6.0066880565e+02
3.5186394043e+00,5.9465250148e+02
3.5227769606e+00,5.9556903818e+02
3.5269176080e+00,5.8956260268e+02
3.5310615491e+00,5.9039063132e+02
3.5352090001e+00,5.8439933980e+02
3.5393601908e+00,5.8514285158e+02
3.5435153662e+00,5.7917162358e+02
3.5476747872e+00,5.7983451551e+02
3.5518387316e+00,5.7388790940e+02
3.5560074949e+00,5.7447399345e+02
3.5601813921e+00,5.6855622744e+02
3.5643607581e+00,5.6906922875e+02
3.5685459497e+00,5.6318418915e+02
3.5727373465e+00,5.6362774722e+02
3.5769353523e+00,5.5777899234e+02
3.5811403970e+00,5.5815666375e+02
3.5853529378e+00,5.5234743060e+02
3.5895734611e+00,5.5266268910e+02
3.5938024842e+00,5.4689589463e+02
3.5980405571e+00,5.4715213183e+02
3.6022882647e+00,5.4143037517e+02
3.6065462287e+00,5.4163090022e+02
3.6108151099e+00,5.3595646327e+02
3.6150956104e+00,5.3610450186e+02
3.6193884762e+00,5.3047934882e+02
3.6236944994e+00,5.3057804130e+02
3.6280145215e+00,5.2500381786e+02
3.6323494353e+00,5.2505621634e+02
3.6367001888e+00,5.1953424795e+02
3.6410677874e+00,5.1954331223e+02
3.6454532975e+00,5.1407460212e+02
3.6498578499e+00,5.1404319418e+02
3.6542826430e+00,5.0862842114e+02
3.6587289462e+00,5.0855929822e+02
3.6631981039e+00,5.0319881449e+02
3.6676915393e+00,5.0309462040e+02
3.6722107579e+00,4.9778845013e+02
3.6767573515e+00,4.9765170470e+02
3.6813330029e+00,4.9239954343e+02
3.6859394889e+00,4.9223262994e+02
3.6905786855e+00,4.8703384555e+02
3.6952525713e+00,4.8683899605e+02
3.6999632320e+00,4.8169263190e+02
3.7047128642e+00,4.8147191024e+02
3.7095037797e+00,4.7637669126e+02
3.7143384091e+00,4.7613197397e+02
3.7192193058e+00,4.7108631636e+02
3.7241491490e+00,4.7081927151e+02
3.7291307470e+00,4.6582129690e+02
3.7341670402e+00,4.6553336138e+02
3.7392611028e+00,4.6058091611e+02
3.7444161452e+00,4.6027327190e+02
3.7496355146e+00,4.5536395230e+02
3.7549226953e+00,4.5503750275e+02
3.7602813084e+00,4.5016868667e+02
3.7657151099e+00,4.4982403425e+02
3.7712279881e+00,4.4499291933e+02
3.7768239595e+00,4.4463034645e+02
3.7825071631e+00,4.3983399533e+02
3.7882818533e+00,4.3945345061e+02
3.7941523909e+00,4.3468884296e+02
3.8001232321e+00,4.3428993523e+02
3.8061989154e+00,4.2955402684e+02
3.8123840458e+00,4.2913602960e+02
3.8186832769e+00,4.2442581899e+02
3.8251012903e+00,4.2398768753e+02
3.8316427717e+00,4.1930029142e+02
3.8383123846e+00,4.1884069465e+02
3.8451147401e+00,4.1417343464e+02
3.8520543648e+00,4.1369080270e+02
3.8591356641e+00,4.0904130720e+02
3.8663628833e+00,4.0853389528e+02
3.8737400652e+00,4.0390022195e+02
3.8812710047e+00,4.0336619037e+02
3.8889592010e+00,3.9874697562e+02
3.8968078071e+00,3.9818448640e+02
3.9048195769e+00,3.9357912902e+02
3.9129968120e+00,3.9298646118e+02
3.9213413059e+00,3.8839534844e+02
3.9298542892e+00,3.8777103806e+02
3.9385363749e+00,3.8319582648e+02
3.9473875052e+00,3.8253884460e+02
3.9564069003e+00,3.7798281898e+02
3.9655930117e+00,3.7729281360e+02
3.9749434789e+00,3.7276137734e+02
3.9844550926e+00,3.7203902927e+02
3.9941237642e+00,3.6754044440e+02
4.0039445038e+00,3.6678803416e+02
4.0139114068e+00,3.6233466970e+02
4.0240176504e+00,3.6155704973e+02
4.0342555013e+00,3.5716769646e+02
4.0446163338e+00,3.5637407278e+02
4.0550906613e+00,3.5207854946e+02
4.0656681779e+00,3.5128595428e+02
4.0763378132e+00,3.4713486383e+02
4.0870877986e+00,3.4637535080e+02
4.0979057436e+00,3.4246250979e+02
4.1087787230e+00,3.4179840380e+02
4.1196933725e+00,3.3832009049e+02
4.1306359919e+00,3.3786680416e+02
4.1415926536e+00,3.3531248004e+02
4.1520093203e+00,3.3490994284e+02
4.1624259869e+00,3.3296445732e+02
4.1728426536e+00,3.3234966409e+02
4.1832593203e+00,3.3038606520e+02
4.1936759869e+00,3.2974234868e+02
4.2040926536e+00,3.2779690421e+02
4.2145093203e+00,3.2712874275e+02
4.2249259869e+00,3.2519872668e+02
4.2353426536e+00,3.2450705612e+02
4.2457593203e+00,3.2259199683e+02
4.2561759869e+00,3.2187845954e+02
4.2665926536e+00,3.1997863912e+02
4.2770093203e+00,3.1924506180e+02
4.2874259869e+00,3.1736093694e+02
4.2978426536e+00,3.1660911705e+02
4.3082593203e+00,3.1474115125e+02
4.3186759869e+00,3.1397279114e+02
4.3290926536e+00,3.1212140780e+02
4.3395093203e+00,3.1133809794e+02
4.3499259869e+00,3.0950366878e+02
4.3603426536e+00,3.0870688776e+02
4.3707593203e+00,3.0688973208e+02
4.3811759869e+00,3.0608085217e+02
4.3915926536e+00,3.0428123951e+02
4.4020093203e+00,3.0346153384e+02
4.4124259869e+00,3.0167968770e+02
4.4228426536e+00,3.0085033758e+02
4.4332593203e+00,2.9908643915e+02
4.4436759869e+00,2.9824854109e+02
4.4540926536e+00,2.9650273289e+02
4.4645093203e+00,2.9565730498e+02
4.4749259869e+00,2.9392969421e+02
4.4853426536e+00,2.9307768203e+02
4.4957593203e+00,2.9136834364e+02
4.5061759869e+00,2.9051062561e+02
4.5165926536e+00,2.8881960513e+02
4.5270093203e+00,2.8795699743e+02
4.5374259869e+00,2.8628431355e+02
4.5478426536e+00,2.8541757455e+02
4.5582593203e+00,2.8376322146e+02
4.5686759869e+00,2.8289305581e+02
4.5790926536e+00,2.8125700542e+02
4.5895093203e+00,2.8038406782e+02
4.5999259869e+00,2.7876627169e+02
4.6103426536e+00,2.7789117030e+02
4.6207593203e+00,2.7629156153e+02
4.6311759869e+00,2.7541486118e+02
4.6415926536e+00,2.7383335609e+02
4.6520093203e+00,2.7295558119e+02
4.6624259869e+00,2.7139208085e+02
4.6728426536e+00,2.7051371811e+02
4.6832593203e+00,2.6896810982e+02
4.6936759869e+00,2.6808961077e+02
4.7040926536e+00,2.6656176939e+02
4.7145093203e+00,2.6568355267e+02
4.7249259869e+00,2.6417334184e+02
4.7353426536e+00,2.6329579541e+02
4.7457593203e+00,2.6180306872e+02
4.7561759869e+00,2.6092655184e+02
4.7665926536e+00,2.5945115384e+02
4.7770093203e+00,2.5857599895e+02
4.7874259869e+00,2.5711776618e+02
4.7978426536e+00,2.5624428065e+02
4.8082593203e+00,2.5480304250e+02
4.8186759869e+00,2.5393151023e+02
4.8290926536e+00,2.5250708980e+02
4.8395093203e+00,2.5163777278e+02
4.8499259869e+00,2.5022998762e+02
4.8603426536e+00,2.4936312730e+02
4.8707593203e+00,2.4797179015e+02
4.8811759869e+00,2.4710760875e+02
4.8915926536e+00,2.4573252820e+02
4.9020093203e+00,2.4487122998e+02
4.9124259869e+00,2.4351221103e+02
4.9228426536e+00,2.4265398341e+02
4.9332593203e+00,2.4131082805e+02
4.9436759869e+00,2.4045584267e+02
4.9540926536e+00,2.3912835038e+02
4.9645093203e+00,2.3827676413e+02
4.9749259869e+00,2.3696473235e+02
4.9853426536e+00,2.3611668826e+02
4.9957593203e+00,2.3481991278e+02
5.0061759869e+00,2.3397554092e+02
5.0165926536e+00,2.3269381631e+02
5.0270093203e+00,2.3185323458e+02
5.0374259869e+00,2.3058635448e+02
5.0478426536e+00,2.2974966935e+02
5.0582593203e+00,2.2849742683e+02
5.0686759869e+00,2.2766473406e+02
5.0790926536e+00,2.2642692185e+02
5.0895093203e+00,2.2559830712e+02
5.0999259869e+00,2.2437471788e+02
5.1103426536e+00,2.2355025738e+02
5.1207593203e+00,2.2234068391e+02
5.1311759869e+00,2.2152044490e+02
5.1415926536e+00,2.2032468033e+02
5.1520093203e+00,2.1950872164e+02
5.1624259869e+00,2.1832655957e+02
5.1728426536e+00,2.1751493206e+02
5.1832593203e+00,2.1634616669e+02
5.1936759869e+00,2.1553891368e+02
5.2040926536e+00,2.1438333992e+02
5.2145093203e+00,2.1358049753e+02
5.2249259869e+00,2.1243791106e+02
5.2353426536e+00,2.1163950861e+02
5.2457593203e+00,2.1050970592e+02
5.2561759869e+00,2.0971576618e+02
5.2665926536e+00,2.0859854459e+02
5.2770093203e+00,2.0780908405e+02
5.2874259869e+00,2.0670424170e+02
5.2978426536e+00,2.0591927077e+02
5.3082593203e+00,2.0482660658e+02
5.3186759869e+00,2.0404612978e+02
5.3290926536e+00,2.0296544335e+02
5.3395093203e+00,2.0218945943e+02
5.3499259869e+00,2.0112055094e+02
5.3603426536e+00,2.0034905297e+02
5.3707593203e+00,1.9929172301e+02
5.3811759869e+00,1.9852469839e+02
5.3915926536e+00,1.9747874779e+02
5.4020093203e+00,1.9671617824e+02
5.4124259869e+00,1.9568140780e+02
5.4228426536e+00,1.9492326927e+02
5.4332593203e+00,1.9389947948e+02
5.4436759869e+00,1.9314574199e+02
5.4540926536e+00,1.9213273264e+02
5.4645093203e+00,1.9138336004e+02
5.4749259869e+00,1.9038092981e+02
5.4853426536e+00,1.8963587948e+02
5.4957593203e+00,1.8864382536e+02
5.5061759869e+00,1.8790304775e+02
5.5165926536e+00,1.8692116447e+02
5.5270093203e+00,1.8618460255e+02
5.5374259869e+00,1.8521268173e+02
5.5478426536e+00,1.8448027029e+02
5.5582593203e+00,1.8351809956e+02
5.5686759869e+00,1.8278976430e+02
5.5790926536e+00,1.8183712615e+02
5.5895093203e+00,1.8111278255e+02
5.5999259869e+00,1.8016945290e+02
5.6103426536e+00,1.7944900483e+02
5.6207593203e+00,1.7851475134e+02
5.6311759869e+00,1.7779808923e+02
5.6415926536e+00,1.7687266912e+02
5.6520093203e+00,1.7615966773e+02
5.6624259869e+00,1.7524282502e+02
5.6728426536e+00,1.7453334049e+02
5.6832593203e+00,1.7362480246e+02
5.6936759869e+00,1.7291866859e+02
5.7040926536e+00,1.7201814104e+02
5.7145093203e+00,1.7131516423e+02
5.7249259869e+00,1.7042232511e+02
5.7353426536e+00,1.6972227768e+02
5.7457593203e+00,1.6883676802e+02
5.7561759869e+00,1.6813937879e+02
5.7665926536e+00,1.6726078952e+02
5.7770093203e+00,1.6656573037e+02
5.7874259869e+00,1.6569358221e+02
5.7978426536e+00,1.6500044792e+02
5.8082593203e+00,1.6413415915e+02
5.8186759869e+00,1.6344243605e+02
5.8290926536e+00,1.6258126890e+02
5.8395093203e+00,1.6189028377e+02
5.8499259869e+00,1.6103325130e+02
5.8603426536e+00,1.6034208470e+02
5.8707593203e+00,1.5948778321e+02
5.8811759869e+00,1.5879511649e+02
5.8915926536e+00,1.5794141521e+02
5.9020093203e+00,1.5724525144e+02
5.9124259869e+00,1.5638870371e+02
5.9228426536e+00,1.5568584372e+02
5.9332593203e+00,1.5482054793e+02
5.9436759869e+00,1.5410558307e+02
5.9540926536e+00,1.5322094476e+02
5.9645093203e+00,1.5248428218e+02
5.9749259869e+00,1.5156056158e+02
5.9853426536e+00,1.5078448742e+02
5.9957593203e+00,1.4978385364e+02


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi1.8000.csv <==
s,txx
0.0000000000e+00,5.4463711798e-03
4.0906155136e-03,-1.1807295140e-03
8.1812309476e-03,2.0897840857e-03
1.2271846382e-02,6.5305294991e-05
1.6362461816e-02,-8.5418696176e-04
2.0453077250e-02,-1.8501967310e-04
2.4543692684e-02,-4.9265755773e-03
2.8634308117e-02,-2.2399958542e-03
3.2724923551e-02,-9.6999199033e-03
3.6815538985e-02,-5.6103543817e-03
4.0906154419e-02,-1.5108861641e-02
4.4996769853e-02,-1.0160268120e-02
4.9087385287e-02,-2.1125022417e-02
5.3178000721e-02,-1.5735660690e-02
5.7268616155e-02,-2.7692708977e-02
6.1359231589e-02,-2.2188742405e-02
6.5449847023e-02,-3.4733783169e-02
6.9540462457e-02,-2.9369476263e-02
7.3631077891e-02,-4.2156302434e-02
7.7721693325e-02,-3.7125386586e-02
8.1812308759e-02,-4.9858267123e-02
8.5902924193e-02,-4.5301763408e-02
8.9993539627e-02,-5.7727334026e-02
9.4084155061e-02,-5.3740261621e-02
9.8174770495e-02,-6.5638295412e-02
1.0226538593e-01,-6.2276198928e-02
1.0635600136e-01,-7.3450014401e-02
1.1044661680e-01,-7.0735386089e-02
1.1453723223e-01,-8.1002863559e-02
1.1862784767e-01,-7.8931163473e-02
1.2271846310e-01,-8.8117086928e-02
1.2680907853e-01,-8.6662034493e-02
1.3089969397e-01,-9.4592105453e-02
1.3499030940e-01,-9.3710049623e-02
1.3908092483e-01,-1.0020659834e-01
1.4317154027e-01,-9.9839936330e-02
1.4726215570e-01,-1.0471914117e-01
1.5135277114e-01,-1.0479887985e-01
1.5544338657e-01,-1.0786920086e-01
1.5953400200e-01,-1.0831682087e-01
1.6362461744e-01,-1.0937833050e-01
1.6771523287e-01,-1.1010712494e-01
1.7180584831e-01,-1.0895145405e-01
1.7589646374e-01,-1.0986748732e-01
1.7998707917e-01,-1.0627816944e-01
1.8407769461e-01,-1.0728095829e-01
1.8816831004e-01,-1.0103402318e-01
1.9225892548e-01,-1.0201701736e-01
1.9634954091e-01,-9.2881712882e-02
2.0044015634e-01,-9.3732653331e-02
2.0453077178e-01,-8.1472175251e-02
2.0862138721e-01,-8.2073398560e-02
2.1271200265e-01,-6.6445536629e-02
2.1680261808e-01,-6.6674264127e-02
2.2089323351e-01,-4.7431931151e-02
2.2498384895e-01,-4.7160549486e-02
2.2907446438e-01,-2.4052196185e-02
2.3316507982e-01,-2.3148523914e-02
2.3725569525e-01,4.0815441221e-03
2.4134631068e-01,5.7540120118e-03
2.4543692612e-01,3.7365395132e-02
2.4952754155e-01,3.9947269161e-02
2.5361815699e-01,7.6203291885e-02
2.5770877242e-01,7.9839101223e-02
2.6179938785e-01,1.2100666693e-01
2.6589000329e-01,1.2584469649e-01
2.6998061872e-01,1.7219415945e-01
2.7407123416e-01,1.7838631578e-01
2.7816184959e-01,2.3019135262e-01
2.8225246502e-01,2.3789304577e-01
2.8634308046e-01,2.9543051380e-01
2.9043369589e-01,3.0480055632e-01
2.9452431133e-01,3.6835032294e-01
2.9861492676e-01,3.7955083133e-01
3.0270554219e-01,4.4939557174e-01
3.0679615763e-01,4.6259187336e-01
3.1088677306e-01,5.3901683099e-01
3.1497738850e-01,5.5437736338e-01
3.1906800393e-01,6.3767006578e-01
3.2315861936e-01,6.5536626623e-01
3.2724923480e-01,7.4581620045e-01
3.3133985023e-01,7.6602238184e-01
3.3543046567e-01,8.6392062879e-01
3.3952108110e-01,8.8681383778e-01
3.4361169653e-01,9.9245266766e-01
3.4770231197e-01,1.0182125232e+00
3.5179292740e-01,1.1318849554e+00
3.5588354283e-01,1.1606934661e+00
3.5997415827e-01,1.2826927960e+00
3.6406477370e-01,1.3147341561e+00
3.6815538914e-01,1.4453534541e+00
3.7224600457e-01,1.4808138148e+00
3.7633662000e-01,1.6203454024e+00
3.8042723544e-01,1.6594126242e+00
3.8451785087e-01,1.8081475316e+00
3.8860846631e-01,1.8510109153e+00
3.9269908174e-01,2.0092383201e+00
3.9678969717e-01,2.0560883165e+00
4.0088031261e-01,2.2240949678e+00
4.0497092804e-01,2.2751228704e+00
4.0906154348e-01,2.4531925062e+00
4.1315215891e-01,2.5085901268e+00
4.1724277434e-01,2.6970028851e+00
4.2133338978e-01,2.7569622125e+00
4.2542400521e-01,2.9559940349e+00
4.2951462065e-01,3.0207068873e+00
4.3360523608e-01,3.2306289166e+00
4.3769585151e-01,3.3002865735e+00
4.4178646695e-01,3.5213645465e+00
4.4587708238e-01,3.5961573725e+00
4.4996769782e-01,3.8286510167e+00
4.5405831325e-01,3.9087680826e+00
4.5814892868e-01,4.1529305153e+00
4.6223954412e-01,4.2385592076e+00
4.6633015955e-01,4.4946363228e+00
4.7042077499e-01,4.5859619476e+00
4.7451139042e-01,4.8541918078e+00
4.7860200585e-01,4.9513971916e+00
4.8269262129e-01,5.2320094188e+00
4.8678323672e-01,5.3352745059e+00
4.9087385215e-01,5.6284896685e+00
4.9496446759e-01,5.7379911158e+00
4.9905508302e-01,6.0440201142e+00
5.0314569846e-01,6.1599308831e+00
5.0723631389e-01,6.4789743320e+00
5.1132692932e-01,6.6014632804e+00
5.1541754476e-01,6.9337108924e+00
5.1950816019e-01,7.0629423632e+00
5.2359877563e-01,7.4085723313e+00
5.2768939106e-01,7.5447057476e+00
5.3178000649e-01,7.9038841182e+00
5.3587062193e-01,8.0470735662e+00
5.3996123736e-01,8.4199536032e+00
5.4405185280e-01,8.5703474218e+00
5.4814246823e-01,8.9570689803e+00
5.5223308366e-01,9.1148093482e+00
5.5632369910e-01,9.5154982446e+00
5.6041431453e-01,9.6807207665e+00
5.6450492997e-01,1.0095488149e+01
5.6859554540e-01,1.0268321441e+01
5.7268616083e-01,1.0697263159e+01
5.7677677627e-01,1.0877828442e+01
5.8086739170e-01,1.1321024407e+01
5.8495800714e-01,1.1509435080e+01
5.8904862257e-01,1.1966948632e+01
5.9313923800e-01,1.2163309854e+01
5.9722985344e-01,1.2635187146e+01
6.0132046887e-01,1.2839595428e+01
6.0541108431e-01,1.3325864814e+01
6.0950169974e-01,1.3538407589e+01
6.1359231517e-01,1.4039079009e+01
6.1768293061e-01,1.4259834226e+01
6.2177354604e-01,1.4774898624e+01
6.2586416147e-01,1.5003934314e+01
6.2995477691e-01,1.5533363079e+01
6.3404539234e-01,1.5770736958e+01
6.3813600778e-01,1.6314481399e+01
6.4222662321e-01,1.6560240460e+01
6.4631723864e-01,1.7118231308e+01
6.5040785408e-01,1.7372411405e+01
6.5449846951e-01,1.7944558407e+01
6.5858908495e-01,1.8207183884e+01
6.6267970038e-01,1.8793375534e+01
6.6677031581e-01,1.9064458881e+01
6.7086093125e-01,1.9664562390e+01
6.7495154668e-01,1.9944103963e+01
6.7904216212e-01,2.0557965660e+01
6.8313277755e-01,2.0845953551e+01
6.8722339298e-01,2.1473400183e+01
6.9131400842e-01,2.1769810423e+01
6.9540462385e-01,2.2410652240e+01
6.9949523929e-01,2.2715449721e+01
7.0358585472e-01,2.3369487104e+01
7.0767647015e-01,2.3682628033e+01
7.1176708559e-01,2.4349664923e+01
7.1585770102e-01,2.4671102348e+01
7.1994831645e-01,2.5350971903e+01
7.2403893189e-01,2.5680666888e+01
7.2812954732e-01,2.6373277104e+01
7.3222016276e-01,2.6711218886e+01
7.3631077819e-01,2.7416625031e+01
7.4040139362e-01,2.7762861656e+01
7.4449200906e-01,2.8481358341e+01
7.4858262449e-01,2.8836030405e+01
7.5267323993e-01,2.9568239535e+01
7.5676385536e-01,2.9931576641e+01
7.6085447079e-01,3.0678448251e+01
7.6494508623e-01,3.1050549950e+01
7.6903570166e-01,3.1812231341e+01
7.7312631710e-01,3.2193180413e+01
7.7721693253e-01,3.2975738230e+01
7.8130754796e-01,3.3351948463e+01
7.8539816340e-01,3.4140829691e+01
7.8948877883e-01,3.4532662402e+01
7.9357939427e-01,3.5335620691e+01
7.9767000970e-01,3.5734582381e+01
8.0176062513e-01,3.6534665387e+01
8.0585124057e-01,3.6931235358e+01
8.0994185600e-01,3.7728276143e+01
8.1403247144e-01,3.8127620264e+01
8.1812308687e-01,3.8932951098e+01
8.2221370231e-01,3.9340316068e+01
8.2630431774e-01,4.0156906988e+01
8.3039493318e-01,4.0571466346e+01
8.3448554861e-01,4.1395459996e+01
8.3857616404e-01,4.1814913100e+01
8.4266677948e-01,4.2644175429e+01
8.4675739491e-01,4.3068362583e+01
8.5084801035e-01,4.3903732216e+01
8.5493862578e-01,4.4333463612e+01
8.5902924122e-01,4.5175485175e+01
8.6311985665e-01,4.5610780524e+01
8.6721047208e-01,4.6458535377e+01
8.7130108752e-01,4.6898767530e+01
8.7539170295e-01,4.7751024207e+01
8.7948231839e-01,4.8195692685e+01
8.8357293382e-01,4.9051651300e+01
8.8766354926e-01,4.9500480341e+01
8.9175416469e-01,5.0359470569e+01
8.9584478012e-01,5.0812115457e+01
8.9993539556e-01,5.1673256218e+01
9.0402601099e-01,5.2129218109e+01
9.0811662643e-01,5.2991497366e+01
9.1220724186e-01,5.3450237935e+01
9.1629785730e-01,5.4312682043e+01
9.2038847273e-01,5.4773686402e+01
9.2447908816e-01,5.5635370432e+01
9.2856970360e-01,5.6098117807e+01
9.3266031903e-01,5.6958108487e+01
9.3675093447e-01,5.7422047659e+01
9.4084154990e-01,5.8279396878e+01
9.4493216534e-01,5.8743959283e+01
9.4902278077e-01,5.9597731278e+01
9.5311339621e-01,6.0062347390e+01
9.5720401164e-01,6.0911629423e+01
9.6129462707e-01,6.1375729603e+01
9.6538524251e-01,6.2219625165e+01
9.6947585794e-01,6.2682636164e+01
9.7356647338e-01,6.3520261127e+01
9.7765708881e-01,6.3981607711e+01
9.8174770425e-01,6.4812093204e+01
9.8583831968e-01,6.5271201839e+01
9.8992893511e-01,6.6093696502e+01
9.9401955055e-01,6.6549996960e+01
9.9811016598e-01,6.7363666150e+01
1.0022007814e+00,6.7816591749e+01
1.0062913969e+00,6.8620616413e+01
1.0103820123e+00,6.9069604714e+01
1.0144726277e+00,6.9863181346e+01
1.0185632432e+00,7.0307675304e+01
1.0226538586e+00,7.1090016233e+01
1.0267444740e+00,7.1529465182e+01
1.0308350895e+00,7.2299798543e+01
1.0349257049e+00,7.2733658892e+01
1.0390163203e+00,7.3491228527e+01
1.0431069358e+00,7.3918964480e+01
1.0471975512e+00,7.4663030096e+01
1.0512881666e+00,7.5084114476e+01
1.0553787821e+00,7.5813951932e+01
1.0594693975e+00,7.6227866955e+01
1.0635600129e+00,7.6942768617e+01
1.0676506284e+00,7.7349006688e+01
1.0717412438e+00,7.8048281858e+01
1.0758318592e+00,7.8446346344e+01
1.0799224747e+00,7.9129321748e+01
1.0840130901e+00,7.9518727752e+01
1.0881037055e+00,8.0184748102e+01
1.0921943210e+00,8.0565023250e+01
1.0962849364e+00,8.1213451875e+01
1.1003755518e+00,8.1584137101e+01
1.1044661673e+00,8.2214356627e+01
1.1085567827e+00,8.2575006952e+01
1.1126473981e+00,8.3186420016e+01
1.1167380136e+00,8.3536605319e+01
1.1208286290e+00,8.4128635313e+01
1.1249192444e+00,8.4467941094e+01
1.1290098599e+00,8.5040032951e+01
1.1331004753e+00,8.5368061090e+01
1.1371910908e+00,8.5919682079e+01
1.1412817062e+00,8.6236051581e+01
1.1453723216e+00,8.6766692126e+01
1.1494629371e+00,8.7071039857e+01
1.1535535525e+00,8.7580214360e+01
1.1576441679e+00,8.7872195762e+01
1.1617347834e+00,8.8359443431e+01
1.1658253988e+00,8.8638733229e+01
1.1699160142e+00,8.9103618897e+01
1.1740066297e+00,8.9369911779e+01
1.1780972451e+00,8.9812026722e+01
1.1821878605e+00,9.0065037998e+01
1.1862784760e+00,9.0484000717e+01
1.1903690914e+00,9.0723466958e+01
1.1944597068e+00,9.1118923952e+01
1.1985503223e+00,9.1344603587e+01
1.2026409377e+00,9.1716230081e+01
1.2067315531e+00,9.1927903973e+01
1.2108221686e+00,9.2275404614e+01
1.2149127840e+00,9.2472876595e+01
1.2190033994e+00,9.2795986101e+01
1.2230940149e+00,9.2979083449e+01
1.2271846303e+00,9.3277567166e+01
1.2312752457e+00,9.3446141025e+01
1.2353658612e+00,9.3719795434e+01
1.2394564766e+00,9.3873721193e+01
1.2435470920e+00,9.4122374373e+01
1.2476377075e+00,9.4261552002e+01
1.2517283229e+00,9.4485064004e+01
1.2558189383e+00,9.4609418310e+01
1.2599095538e+00,9.4807681450e+01
1.2640001692e+00,9.4917162266e+01
1.2680907847e+00,9.5090101334e+01
1.2721814001e+00,9.5184683636e+01
1.2762720155e+00,9.5332256003e+01
1.2803626310e+00,9.5411939948e+01
1.2844532464e+00,9.5534135587e+01
1.2885438618e+00,9.5598946475e+01
1.2926344773e+00,9.5695787908e+01
1.2967250927e+00,9.5745776089e+01
1.3008157081e+00,9.5817318235e+01
1.3049063236e+00,9.5852558908e+01
1.3089969390e+00,9.5898888820e+01
1.3130875544e+00,9.5919481765e+01
1.3171781699e+00,9.5940718305e+01
1.3212687853e+00,9.5946787539e+01
1.3253594007e+00,9.5943080944e+01
1.3294500162e+00,9.5934774293e+01
1.3335406316e+00,9.5906305662e+01
1.3376312470e+00,9.5883794263e+01
1.3417218625e+00,9.5830774971e+01
1.3458124779e+00,9.5794252703e+01
1.3499030933e+00,9.5716923735e+01
1.3539937088e+00,9.5666606591e+01
1.3580843242e+00,9.5565237811e+01
1.3621749396e+00,9.5501363213e+01
1.3662655551e+00,9.5376252573e+01
1.3703561705e+00,9.5299078625e+01
1.3744467859e+00,9.5150551312e+01
1.3785374014e+00,9.5060356011e+01
1.3826280168e+00,9.4888763557e+01
1.3867186322e+00,9.4785843975e+01
1.3908092477e+00,9.4591563320e+01
1.3948998631e+00,9.4476234760e+01
1.3989904786e+00,9.4259667308e+01
1.4030810940e+00,9.4132262441e+01
1.4071717094e+00,9.3893833084e+01
1.4112623249e+00,9.3754701088e+01
1.4153529403e+00,9.3494857228e+01
1.4194435557e+00,9.3344362907e+01
1.4235341712e+00,9.3063573448e+01
1.4276247866e+00,9.2902096314e+01
1.4317154020e+00,9.2600850601e+01
1.4358060175e+00,9.2428783852e+01
1.4398966329e+00,9.2107590473e+01
1.4439872483e+00,9.1925339744e+01
1.4480778638e+00,9.1584725067e+01
1.4521684792e+00,9.1392706728e+01
1.4562590946e+00,9.1033212951e+01
1.4603497101e+00,9.0831851602e+01
1.4644403255e+00,9.0454033939e+01
1.4685309409e+00,9.0243758586e+01
1.4726215564e+00,8.9848181123e+01
1.4767121718e+00,8.9629419382e+01
1.4808027872e+00,8.9216649019e+01
1.4848934027e+00,8.8989818740e+01
1.4889840181e+00,8.8560416765e+01
1.4930746335e+00,8.8325914991e+01
1.4971652490e+00,8.7880426519e+01
1.5012558644e+00,8.7638617340e+01
1.5053464798e+00,8.7177560766e+01
1.5094370953e+00,8.6928767667e+01
1.5135277107e+00,8.6452630717e+01
1.5176183261e+00,8.6197147553e+01
1.5217089416e+00,8.5706405832e+01
1.5257995570e+00,8.5444557574e+01
1.5298901725e+00,8.4939749431e+01
1.5339807879e+00,8.4672064762e+01
1.5380714033e+00,8.4153987614e+01
1.5421620188e+00,8.3881578563e+01
1.5462526342e+00,8.3351722579e+01
1.5503432496e+00,8.3077067453e+01
1.5544338651e+00,8.2538497147e+01
1.5585244805e+00,8.2267614572e+01
1.5626150959e+00,8.1726845056e+01
1.5667057114e+00,8.1475159856e+01
1.5707963268e+00,8.0940528435e+01
1.5748869422e+00,8.0691532736e+01
1.5789775577e+00,8.0154823300e+01
1.5830681731e+00,7.9896443816e+01
1.5871587885e+00,7.9325838765e+01
1.5912494040e+00,7.9038173670e+01
1.5953400194e+00,7.8435995347e+01
1.5994306348e+00,7.8134850021e+01
1.6035212503e+00,7.7522435612e+01
1.6076118657e+00,7.7225236934e+01
1.6117024811e+00,7.6611393115e+01
1.6157930966e+00,7.6318583915e+01
1.6198837120e+00,7.5698084809e+01
1.6239743274e+00,7.5402975431e+01
1.6280649429e+00,7.4771164749e+01
1.6321555583e+00,7.4472265657e+01
1.6362461737e+00,7.3830974080e+01
1.6403367892e+00,7.3531716727e+01
1.6444274046e+00,7.2884632029e+01
1.6485180200e+00,7.2587637670e+01
1.6526086355e+00,7.1936103142e+01
1.6566992509e+00,7.1641444549e+01
1.6607898664e+00,7.0985162731e+01
1.6648804818e+00,7.0692371069e+01
1.6689710972e+00,7.0031471141e+01
1.6730617127e+00,6.9740923316e+01
1.6771523281e+00,6.9076291833e+01
1.6812429435e+00,6.8788762884e+01
1.6853335590e+00,6.8121268191e+01
1.6894241744e+00,6.7837220143e+01
1.6935147898e+00,6.7167361882e+01
1.6976054053e+00,6.6886945016e+01
1.7016960207e+00,6.6215087523e+01
1.7057866361e+00,6.5938445596e+01
1.7098772516e+00,6.5265029557e+01
1.7139678670e+00,6.4992386254e+01
1.7180584824e+00,6.4317893870e+01
1.7221490979e+00,6.4049457905e+01
1.7262397133e+00,6.3374324705e+01
1.7303303287e+00,6.3110238917e+01
1.7344209442e+00,6.2434850680e+01
1.7385115596e+00,6.2175223397e+01
1.7426021750e+00,6.1499953062e+01
1.7466927905e+00,6.1244889705e+01
1.7507834059e+00,6.0570109203e+01
1.7548740213e+00,6.0319710910e+01
1.7589646368e+00,5.9645781601e+01
1.7630552522e+00,5.9400136085e+01
1.7671458676e+00,5.8727403801e+01
1.7712364831e+00,5.8486586576e+01
1.7753270985e+00,5.7815385148e+01
1.7794177139e+00,5.7579465077e+01
1.7835083294e+00,5.6910119382e+01
1.7875989448e+00,5.6679160638e+01
1.7916895603e+00,5.6011986136e+01
1.7957801757e+00,5.5786047510e+01
1.7998707911e+00,5.5121349117e+01
1.8039614066e+00,5.4900483825e+01
1.8080520220e+00,5.4238555754e+01
1.8121426374e+00,5.4022812012e+01
1.8162332529e+00,5.3363937907e+01
1.8203238683e+00,5.3153359237e+01
1.8244144837e+00,5.2497811935e+01
1.8285050992e+00,5.2292437021e+01
1.8325957146e+00,5.1640478134e+01
1.8366863300e+00,5.1440340617e+01
1.8407769455e+00,5.0792220227e+01
1.8448675609e+00,5.0597348584e+01
1.8489581763e+00,4.9953305034e+01
1.8530487918e+00,4.9763722487e+01
1.8571394072e+00,4.9123982195e+01
1.8612300226e+00,4.8939706591e+01
1.8653206381e+00,4.8304483888e+01
1.8694112535e+00,4.8125527605e+01
1.8735018689e+00,4.7495024633e+01
1.8775924844e+00,4.7321394528e+01
1.8816830998e+00,4.6695801199e+01
1.8857737152e+00,4.6527498610e+01
1.8898643307e+00,4.5906992619e+01
1.8939549461e+00,4.5744013401e+01
1.8980455615e+00,4.5128760291e+01
1.9021361770e+00,4.4971094896e+01
1.9062267924e+00,4.4361248158e+01
1.9103174078e+00,4.4208881756e+01
1.9144080233e+00,4.3604582986e+01
1.9184986387e+00,4.3457495620e+01
1.9225892542e+00,4.2858874701e+01
1.9266798696e+00,4.2717041472e+01
1.9307704850e+00,4.2124216801e+01
1.9348611005e+00,4.1987608081e+01
1.9389517159e+00,4.1400686812e+01
1.9430423313e+00,4.1269268478e+01
1.9471329468e+00,4.0688346798e+01
1.9512235622e+00,4.0562080476e+01
1.9553141776e+00,3.9987243896e+01
1.9594047931e+00,3.9866087230e+01
1.9634954085e+00,3.9297410892e+01
1.9675860239e+00,3.9181317807e+01
1.9716766394e+00,3.8618866807e+01
1.9757672548e+00,3.8507787786e+01
1.9798578702e+00,3.7951617501e+01
1.9839484857e+00,3.7845499859e+01
1.9880391011e+00,3.7295656287e+01
1.9921297165e+00,3.7194444442e+01
1.9962203320e+00,3.6650964541e+01
2.0003109474e+00,3.6554600287e+01
2.0044015628e+00,3.6017512319e+01
2.0084921783e+00,3.5925935088e+01
2.0125827937e+00,3.5395258966e+01
2.0166734091e+00,3.5308406086e+01
2.0207640246e+00,3.4784153714e+01
2.0248546400e+00,3.4701960657e+01
2.0289452554e+00,3.4184136271e+01
2.0330358709e+00,3.4106536894e+01
2.0371264863e+00,3.3595137402e+01
2.0412171017e+00,3.3522064177e+01
2.0453077172e+00,3.3017079487e+01
2.0493983326e+00,3.2948463720e+01
2.0534889481e+00,3.2449877072e+01
2.0575795635e+00,3.2385649110e+01
2.0616701789e+00,3.1893437393e+01
2.0657607944e+00,3.1833526823e+01
2.0698514098e+00,3.1347660893e+01
2.0739420252e+00,3.1291996729e+01
2.0780326407e+00,3.0812441709e+01
2.0821232561e+00,3.0760952568e+01
2.0862138715e+00,3.0287668151e+01
2.0903044870e+00,3.0240282417e+01
2.0943951024e+00,2.9773223155e+01
2.0984857178e+00,2.9729869132e+01
2.1025763333e+00,2.9268984716e+01
2.1066669487e+00,2.9229590769e+01
2.1107575641e+00,2.8774826304e+01
2.1148481796e+00,2.8739320996e+01
2.1189387950e+00,2.8290617260e+01
2.1230294104e+00,2.8258929472e+01
2.1271200259e+00,2.7816223173e+01
2.1312106413e+00,2.7788282212e+01
2.1353012567e+00,2.7351506234e+01
2.1393918722e+00,2.7327241939e+01
2.1434824876e+00,2.6896325571e+01
2.1475731030e+00,2.6875668405e+01
2.1516637185e+00,2.6450537575e+01
2.1557543339e+00,2.6433418706e+01
2.1598449493e+00,2.6013996191e+01
2.1639355648e+00,2.6000347566e+01
2.1680261802e+00,2.5586553201e+01
2.1721167956e+00,2.5576307611e+01
2.1762074111e+00,2.5168058488e+01
2.1802980265e+00,2.5161149623e+01
2.1843886420e+00,2.4758360279e+01
2.1884792574e+00,2.4754722775e+01
2.1925698728e+00,2.4357305370e+01
2.1966604883e+00,2.4356874846e+01
2.2007511037e+00,2.3964739336e+01
2.2048417191e+00,2.3967452424e+01
2.2089323346e+00,2.3580506718e+01
2.2130229500e+00,2.3586301084e+01
2.2171135654e+00,2.3204451200e+01
2.2212041809e+00,2.3213265550e+01
2.2252947963e+00,2.2836415757e+01
2.2293854117e+00,2.2848189840e+01
2.2334760272e+00,2.2476242793e+01
2.2375666426e+00,2.2490917389e+01
2.2416572580e+00,2.2123774252e+01
2.2457478735e+00,2.2141291151e+01
2.2498384889e+00,2.1778851716e+01
2.2539291043e+00,2.1799153685e+01
2.2580197198e+00,2.1441316481e+01
2.2621103352e+00,2.1464347225e+01
2.2662009506e+00,2.1111009626e+01
2.2702915661e+00,2.1136713750e+01
2.2743821815e+00,2.0787772083e+01
2.2784727969e+00,2.0816095066e+01
2.2825634124e+00,2.0471444739e+01
2.2866540278e+00,2.0502332965e+01
2.2907446432e+00,2.0161868634e+01
2.2948352587e+00,2.0195269537e+01
2.2989258741e+00,1.9858885350e+01
2.3030164895e+00,1.9894747895e+01
2.3071071050e+00,1.9562337875e+01
2.3111977204e+00,1.9600613935e+01
2.3152883358e+00,1.9272072591e+01
2.3193789513e+00,1.9312721299e+01
2.3234695667e+00,1.8987944304e+01
2.3275601822e+00,1.9030946918e+01
2.3316507976e+00,1.8709835132e+01
2.3357414130e+00,1.8755232144e+01
2.3398320285e+00,1.8437709264e+01
2.3439226439e+00,1.8485734293e+01
2.3480132593e+00,1.8171516120e+01
2.3521038748e+00,1.8223368948e+01
2.3561944902e+00,1.7913367879e+01
2.3602851056e+00,1.7969531784e+01
2.3643757211e+00,1.7664128836e+01
2.3684663365e+00,1.7719602136e+01
2.3725569519e+00,1.7414960693e+01
2.3766475674e+00,1.7470577616e+01
2.3807381828e+00,1.7168718722e+01
2.3848287982e+00,1.7226680792e+01
2.3889194137e+00,1.6928122770e+01
2.3930100291e+00,1.6988537912e+01
2.3971006445e+00,1.6692653995e+01
2.4011912600e+00,1.6754889856e+01
2.4052818754e+00,1.6461330232e+01
2.4093724908e+00,1.6525245367e+01
2.4134631063e+00,1.6234033609e+01
2.4175537217e+00,1.6299766283e+01
2.4216443371e+00,1.6010899660e+01
2.4257349526e+00,1.6078478811e+01
2.4298255680e+00,1.5791844229e+01
2.4339161834e+00,1.5861195092e+01
2.4380067989e+00,1.5576671207e+01
2.4420974143e+00,1.5647727611e+01
2.4461880297e+00,1.5365221618e+01
2.4502786452e+00,1.5437939767e+01
2.4543692606e+00,1.5157363491e+01
2.4584598761e+00,1.5231692963e+01
2.4625504915e+00,1.4952950137e+01
2.4666411069e+00,1.5028827553e+01
2.4707317224e+00,1.4751819353e+01
2.4748223378e+00,1.4829176615e+01
2.4789129532e+00,1.4553806020e+01
2.4830035687e+00,1.4632573685e+01
2.4870941841e+00,1.4358744637e+01
2.4911847995e+00,1.4438850563e+01
2.4952754150e+00,1.4166466925e+01
2.4993660304e+00,1.4247835645e+01
2.5034566458e+00,1.3976801541e+01
2.5075472613e+00,1.4059354881e+01
2.5116378767e+00,1.3789575208e+01
2.5157284921e+00,1.3873232698e+01
2.5198191076e+00,1.3604613268e+01
2.5239097230e+00,1.3689292100e+01
2.5280003384e+00,1.3421739703e+01
2.5320909539e+00,1.3507354624e+01
2.5361815693e+00,1.3240777195e+01
2.5402721847e+00,1.3327240460e+01
2.5443628002e+00,1.3061547278e+01
2.5484534156e+00,1.3148768580e+01
2.5525440310e+00,1.2883870455e+01
2.5566346465e+00,1.2971756808e+01
2.5607252619e+00,1.2707566277e+01
2.5648158773e+00,1.2796021884e+01
2.5689064928e+00,1.2532453425e+01
2.5729971082e+00,1.2621379549e+01
2.5770877236e+00,1.2358349818e+01
2.5811783391e+00,1.2447644666e+01
2.5852689545e+00,1.2185072752e+01
2.5893595699e+00,1.2274631363e+01
2.5934501854e+00,1.2012439060e+01
2.5975408008e+00,1.2102153211e+01
2.6016314163e+00,1.1840265319e+01
2.6057220317e+00,1.1930023457e+01
2.6098126471e+00,1.1668368100e+01
2.6139032626e+00,1.1758055291e+01
2.6179938780e+00,1.1496564263e+01
2.6220844934e+00,1.1586062187e+01
2.6261751089e+00,1.1324671320e+01
2.6302657243e+00,1.1413858286e+01
2.6343563397e+00,1.1152507846e+01
2.6384469552e+00,1.1241258858e+01
2.6425375706e+00,1.0979893959e+01
2.6466281860e+00,1.1068080826e+01
2.6507188015e+00,1.0806651878e+01
2.6548094169e+00,1.0894143374e+01
2.6589000323e+00,1.0632606546e+01
2.6629906478e+00,1.0719268631e+01
2.6670812632e+00,1.0457586340e+01
2.6711718786e+00,1.0543282440e+01
2.6752624941e+00,1.0281423862e+01
2.6793531095e+00,1.0366015234e+01
2.6834437249e+00,1.0103956821e+01
2.6875343404e+00,1.0187302988e+01
2.6916249558e+00,9.9250290140e+00
2.6957155712e+00,1.0006988297e+01
2.6998061867e+00,9.7444913967e+00
2.7038968021e+00,9.8249215455e+00
2.7079874175e+00,9.5622032645e+00
2.7120780330e+00,9.6409622030e+00
2.7161686484e+00,9.3780335359e+00
2.7202592638e+00,9.4549802289e+00
2.7243498793e+00,9.1918621442e+00
2.7284404947e+00,9.2668576034e+00
2.7325311102e+00,9.0035815400e+00
2.7366217256e+00,9.0764899800e+00
2.7407123410e+00,8.8130983026e+00
2.7448029565e+00,8.8837884638e+00
2.7488935719e+00,8.6203348607e+00
2.7529841873e+00,8.6886815140e+00
2.7570748028e+00,8.4252313178e+00
2.7611654182e+00,8.4911169683e+00
2.7652560336e+00,8.2277473775e+00
2.7693466491e+00,8.2910641852e+00
2.7734372645e+00,8.0278643596e+00
2.7775278799e+00,8.0885162959e+00
2.7816184954e+00,7.8255872955e+00
2.7857091108e+00,7.8834925555e+00
2.7897997262e+00,7.6209470883e+00
2.7938903417e+00,7.6760407783e+00
2.7979809571e+00,7.4140027163e+00
2.8020715725e+00,7.4662398394e+00
2.8061621880e+00,7.2048434560e+00
2.8102528034e+00,7.2542022169e+00
2.8143434188e+00,6.9935910939e+00
2.8184340343e+00,7.0400765472e+00
2.8225246497e+00,6.7804020916e+00
2.8266152651e+00,6.8240501565e+00
2.8307058806e+00,6.5654696591e+00
2.8347964960e+00,6.6063515283e+00
2.8388871114e+00,6.3490256879e+00
2.8429777269e+00,6.3872526584e+00
2.8470683423e+00,6.1313424843e+00
2.8511589577e+00,6.1670712448e+00
2.8552495732e+00,5.9127342407e+00
2.8593401886e+00,5.9461726539e+00
2.8634308041e+00,5.6935581695e+00
2.8675214195e+00,5.7249716031e+00
2.8716120349e+00,5.4742152262e+00
2.8757026504e+00,5.5039335017e+00
2.8797932658e+00,5.2551503387e+00
2.8838838812e+00,5.2835754012e+00
2.8879744967e+00,5.0368520666e+00
2.8920651121e+00,5.0644665282e+00
2.8961557275e+00,4.8198516185e+00
2.9002463430e+00,4.8472284120e+00
2.9043369584e+00,4.6047211784e+00
2.9084275738e+00,4.6325346945e+00
2.9125181893e+00,4.3920715284e+00
2.9166088047e+00,4.4211108251e+00
2.9206994201e+00,4.1825490197e+00
2.9247900356e+00,4.2137340337e+00
2.9288806510e+00,3.9768320482e+00
2.9329712664e+00,4.0112342499e+00
2.9370618819e+00,3.7756273503e+00
2.9411524973e+00,3.8144970227e+00
2.9452431127e+00,3.5796666601e+00
2.9493337282e+00,3.6244699642e+00
2.9534243436e+00,3.3897045665e+00
2.9575149590e+00,3.4421747069e+00
2.9616055745e+00,3.2065187434e+00
2.9656961899e+00,3.2687265679e+00
2.9697868053e+00,3.0309139985e+00
2.9738774208e+00,3.1053635428e+00
2.9779680362e+00,2.8637315321e+00
2.9820586516e+00,2.9534840129e+00
2.9861492671e+00,2.7058639376e+00
2.9902398825e+00,2.8146873361e+00
2.9943304980e+00,2.5582739422e+00
2.9984211134e+00,2.6908018046e+00
3.0025117288e+00,2.4220094526e+00
3.0066023443e+00,2.5838692609e+00
3.0106929597e+00,2.2981978081e+00
3.0147835751e+00,2.4960357125e+00
3.0188741906e+00,2.1879878830e+00
3.0229648060e+00,2.4292769695e+00
3.0270554214e+00,2.0923927127e+00
3.0311460369e+00,2.3848776098e+00
3.0352366523e+00,2.0119770281e+00
3.0393272677e+00,2.3625971260e+00
3.0434178832e+00,1.9463508434e+00
3.0475084986e+00,2.3595206264e+00
3.0515991140e+00,1.8934922956e+00
3.0556897295e+00,2.3687202304e+00
3.0597803449e+00,1.8490378091e+00
3.0638709603e+00,2.3780345837e+00
3.0679615758e+00,1.8058289455e+00
3.0720521912e+00,2.3694279981e+00
3.0761428066e+00,1.7541960312e+00
3.0802334221e+00,2.3193527733e+00
3.0843240375e+00,1.6833454750e+00
3.0884146529e+00,2.2001493143e+00
3.0925052684e+00,1.5847543746e+00
3.0965958838e+00,1.9825156077e+00
3.1006864992e+00,1.4714030390e+00
3.1047771147e+00,1.6320218412e+00
3.1088677301e+00,1.2730333622e+00
3.1129583455e+00,1.1112283037e+00
3.1170489610e+00,1.5972211885e+00
3.1211395764e+00,4.7863934236e-01
3.1252301919e+00,2.8365511761e+00
3.1293208073e+00,4.3993295457e-01
3.1334114227e+00,2.5899901852e+01
3.1375020382e+00,2.3324313916e+00
3.1415926536e+00,6.1207880788e+00
3.1415926536e+00,6.1207880788e+00
3.1456834090e+00,1.4831659300e+02
3.1497741731e+00,2.7352155929e+02
3.1538649463e+00,4.0117741200e+02
3.1579557294e+00,5.0087766927e+02
3.1620465229e+00,5.2574375849e+02
3.1661373275e+00,5.7064633836e+02
3.1702281440e+00,5.9286737812e+02
3.1743189732e+00,6.2143060672e+02
3.1784098159e+00,6.4030972221e+02
3.1825006729e+00,6.6151367954e+02
3.1865915453e+00,6.7758677236e+02
3.1906824341e+00,6.9433156203e+02
3.1947733403e+00,7.0844231170e+02
3.1988642651e+00,7.2209672406e+02
3.2029552096e+00,7.3478262791e+02
3.2070461754e+00,7.4610467036e+02
3.2111371636e+00,7.5769955418e+02
3.2152281758e+00,7.6715431041e+02
3.2193192137e+00,7.7787681421e+02
3.2234102788e+00,7.8577131251e+02
3.2275013730e+00,7.9577173831e+02
3.2315924983e+00,8.0232025975e+02
3.2356836566e+00,8.1170601115e+02
3.2397748501e+00,8.1706510139e+02
3.2438660813e+00,8.2591538309e+02
3.2479573525e+00,8.3020408140e+02
3.2520486664e+00,8.3857889177e+02
3.2561400259e+00,8.4189107399e+02
3.2602314339e+00,8.4983696625e+02
3.2643228937e+00,8.5224918203e+02
3.2684144086e+00,8.5980309006e+02
3.2725059824e+00,8.6137968845e+02
3.2765976188e+00,8.6857153884e+02
3.2806893222e+00,8.6936809704e+02
3.2847810968e+00,8.7622263235e+02
3.2888729474e+00,8.7628829161e+02
3.2929648790e+00,8.8282636635e+02
3.2970568970e+00,8.8220544945e+02
3.3011490070e+00,8.8844496648e+02
3.3052412152e+00,8.8717811845e+02
3.3093335280e+00,8.9313471720e+02
3.3134259524e+00,8.9125973219e+02
3.3175184958e+00,8.9694730425e+02
3.3216111659e+00,8.9449975831e+02
3.3257039711e+00,8.9993083357e+02
3.3297969205e+00,8.9694462045e+02
3.3338900235e+00,9.0213058244e+02
3.3379832903e+00,8.9863840804e+02
3.3420767317e+00,9.0358918390e+02
3.3461703592e+00,8.9962240609e+02
3.3502641851e+00,9.0434629004e+02
3.3543582226e+00,8.9993174823e+02
3.3584524856e+00,9.0444027343e+02
3.3625469890e+00,8.9960563340e+02
3.3666417487e+00,9.0391177861e+02
3.3707367816e+00,8.9868007073e+02
3.3748321058e+00,9.0279484314e+02
3.3789277406e+00,8.9719139629e+02
3.3830237063e+00,9.0111503508e+02
3.3871200250e+00,8.9516453614e+02
3.3912167198e+00,8.9890242157e+02
3.3953138158e+00,8.9262834614e+02
3.3994113392e+00,8.9618701191e+02
3.4035093184e+00,8.8961206005e+02
3.4076077835e+00,8.9299782099e+02
3.4117067665e+00,8.8614381969e+02
3.4158063017e+00,8.8936269395e+02
3.4199064255e+00,8.8225052872e+02
3.4240071766e+00,8.8530837887e+02
3.4281085967e+00,8.7795789777e+02
3.4322107297e+00,8.8086081579e+02
3.4363136228e+00,8.7329293605e+02
3.4404173260e+00,8.7604612964e+02
3.4445218929e+00,8.6828055885e+02
3.4486273804e+00,8.7088854849e+02
3.4527338492e+00,8.6294271921e+02
3.4568413641e+00,8.6541076363e+02
3.4609499940e+00,8.5730194241e+02
3.4650598124e+00,8.5963536855e+02
3.4691708977e+00,8.5138251095e+02
3.4732833333e+00,8.5358523649e+02
3.4773972083e+00,8.4520467871e+02
3.4815126173e+00,8.4728088875e+02
3.4856296616e+00,8.3878828579e+02
3.4897484486e+00,8.4074219453e+02
3.4938690932e+00,8.3215250217e+02
3.4979917175e+00,8.3398824029e+02
3.5021164519e+00,8.2531582350e+02
3.5062434350e+00,8.2703739283e+02
3.5103728147e+00,8.1829601044e+02
3.5145047486e+00,8.1990730756e+02
3.5186394043e+00,8.1111012550e+02
3.5227769606e+00,8.1261495047e+02
3.5269176080e+00,8.0377454154e+02
3.5310615491e+00,8.0517660911e+02
3.5352090001e+00,7.9630495609e+02
3.5393601908e+00,7.9760790510e+02
3.5435153662e+00,7.8871640109e+02
3.5476747872e+00,7.8992380370e+02
3.5518387316e+00,7.8102325188e+02
3.5560074949e+00,7.8213862193e+02
3.5601813921e+00,7.7323923496e+02
3.5643607581e+00,7.7426603528e+02
3.5685459497e+00,7.6537743398e+02
3.5727373465e+00,7.6631908261e+02
3.5769353523e+00,7.5745029391e+02
3.5811403970e+00,7.5831016936e+02
3.5853529378e+00,7.4946962369e+02
3.5895734611e+00,7.5025106879e+02
3.5938024842e+00,7.4144659727e+02
3.5980405571e+00,7.4215292163e+02
3.6022882647e+00,7.3339175262e+02
3.6065462287e+00,7.3402623360e+02
3.6108151099e+00,7.2531498924e+02
3.6150956104e+00,7.2588087116e+02
3.6193884762e+00,7.1722556379e+02
3.6236944994e+00,7.1772605514e+02
3.6280145215e+00,7.0913208405e+02
3.6323494353e+00,7.0957035256e+02
3.6367001888e+00,7.0104250122e+02
3.6410677874e+00,7.0142166652e+02
3.6454532975e+00,6.9296410091e+02
3.6498578499e+00,6.9328722437e+02
3.6542826430e+00,6.8490349279e+02
3.6587289462e+00,6.8517356454e+02
3.6631981039e+00,6.7686659952e+02
3.6676915393e+00,6.7708652217e+02
3.6722107579e+00,6.6885864531e+02
3.6767573515e+00,6.6903121431e+02
3.6813330029e+00,6.6088414475e+02
3.6859394889e+00,6.6101202523e+02
3.6905786855e+00,6.5294689269e+02
3.6952525713e+00,6.5303259275e+02
3.6999632320e+00,6.4504995611e+02
3.7047128642e+00,6.4509579677e+02
3.7095037797e+00,6.3719566900e+02
3.7143384091e+00,6.3720375137e+02
3.7192193058e+00,6.2938563157e+02
3.7241491490e+00,6.2935780190e+02
3.7291307470e+00,6.2162071509e+02
3.7341670402e+00,6.2155852922e+02
3.7392611028e+00,6.1390107390e+02
3.7444161452e+00,6.1380576292e+02
3.7496355146e+00,6.0622616618e+02
3.7549226953e+00,6.0609860581e+02
3.7602813084e+00,5.9859478501e+02
3.7657151099e+00,5.9843547206e+02
3.7712279881e+00,5.9100510156e+02
3.7768239595e+00,5.9081414110e+02
3.7825071631e+00,5.8345472213e+02
3.7882818533e+00,5.8323182946e+02
3.7941523909e+00,5.7594076093e+02
3.8001232321e+00,5.7568528234e+02
3.8061989154e+00,5.6845993124e+02
3.8123840458e+00,5.6817088629e+02
3.8186832769e+00,5.6100865756e+02
3.8251012903e+00,5.6068480469e+02
3.8316427717e+00,5.5358321312e+02
3.8383123846e+00,5.5322313751e+02
3.8451147401e+00,5.4617988749e+02
3.8520543648e+00,5.4578210807e+02
3.8591356641e+00,5.3879519105e+02
3.8663628833e+00,5.3835828122e+02
3.8737400652e+00,5.3142610402e+02
3.8812710047e+00,5.3094882009e+02
3.8889592010e+00,5.2407037971e+02
3.8968078071e+00,5.2355179257e+02
3.9048195769e+00,5.1672691402e+02
3.9129968120e+00,5.1616654466e+02
3.9213413059e+00,5.0939619944e+02
3.9298542892e+00,5.0879416810e+02
3.9385363749e+00,5.0208089599e+02
3.9473875052e+00,5.0143810893e+02
3.9564069003e+00,4.9478658316e+02
3.9655930117e+00,4.9410500357e+02
3.9749434789e+00,4.8752282419e+02
3.9844550926e+00,4.8680591030e+02
3.9941237642e+00,4.8030481052e+02
4.0039445038e+00,4.7955827007e+02
4.0139114068e+00,4.7315612896e+02
4.0240176504e+00,4.7238926780e+02
4.0342555013e+00,4.6611375879e+02
4.0446163338e+00,4.6534196246e+02
4.0550906613e+00,4.5923761679e+02
4.0656681779e+00,4.5848705766e+02
4.0763378132e+00,4.5262980352e+02
4.0870877986e+00,4.5194662067e+02
4.0979057436e+00,4.4647625747e+02
4.1087787230e+00,4.4594338636e+02
4.1196933725e+00,4.4114669159e+02
4.1306359919e+00,4.4089185014e+02
4.1415926536e+00,4.3745798613e+02
4.1520093203e+00,4.3723952234e+02
4.1624259869e+00,4.3465086726e+02
4.1728426536e+00,4.3408331843e+02
4.1832593203e+00,4.3147817940e+02
4.1936759869e+00,4.3087793970e+02
4.2040926536e+00,4.2830457295e+02
4.2145093203e+00,4.2767603627e+02
4.2249259869e+00,4.2513002439e+02
4.2353426536e+00,4.2447368424e+02
4.2457593203e+00,4.2195396118e+02
4.2561759869e+00,4.2127155268e+02
4.2665926536e+00,4.1877800036e+02
4.2770093203e+00,4.1807159496e+02
4.2874259869e+00,4.1560433092e+02
4.2978426536e+00,4.1487599588e+02
4.3082593203e+00,4.1243517161e+02
4.3186759869e+00,4.1168686506e+02
4.3290926536e+00,4.0927260839e+02
4.3395093203e+00,4.0850615164e+02
4.3499259869e+00,4.0611855115e+02
4.3603426536e+00,4.0533562702e+02
4.3707593203e+00,4.0297472942e+02
4.3811759869e+00,4.0217688942e+02
4.3915926536e+00,3.9984270127e+02
4.4020093203e+00,3.9903137527e+02
4.4124259869e+00,3.9672386605e+02
4.4228426536e+00,3.9590037228e+02
4.4332593203e+00,3.9361947772e+02
4.4436759869e+00,3.9278503224e+02
4.4540926536e+00,3.9053065757e+02
4.4645093203e+00,3.8968638295e+02
4.4749259869e+00,3.8745840596e+02
4.4853426536e+00,3.8660533914e+02
4.4957593203e+00,3.8440361295e+02
4.5061759869e+00,3.8354271238e+02
4.5165926536e+00,3.8136706795e+02
4.5270093203e+00,3.8049921998e+02
4.5374259869e+00,3.7834946843e+02
4.5478426536e+00,3.7747549309e+02
4.5582593203e+00,3.7535142779e+02
4.5686759869e+00,3.7447208404e+02
4.5790926536e+00,3.7237348251e+02
4.5895093203e+00,3.7148947299e+02
4.5999259869e+00,3.6941609865e+02
4.6103426536e+00,3.6852807396e+02
4.6207593203e+00,3.6647967772e+02
4.6311759869e+00,3.6558824037e+02
4.6415926536e+00,3.6356456209e+02
4.6520093203e+00,3.6267027011e+02
4.6624259869e+00,3.6067103991e+02
4.6728426536e+00,3.5977441007e+02
4.6832593203e+00,3.5779934960e+02
4.6936759869e+00,3.5690086046e+02
4.7040926536e+00,3.5494968397e+02
4.7145093203e+00,3.5404977863e+02
4.7249259869e+00,3.5212219405e+02
4.7353426536e+00,3.5122128266e+02
4.7457593203e+00,3.4931699251e+02
4.7561759869e+00,3.4841545461e+02
4.7665926536e+00,3.4653415690e+02
4.7770093203e+00,3.4563234357e+02
4.7874259869e+00,3.4377373259e+02
4.7978426536e+00,3.4287196842e+02
4.8082593203e+00,3.4103573544e+02
4.8186759869e+00,3.4013432036e+02
4.8290926536e+00,3.3832015434e+02
4.8395093203e+00,3.3741936531e+02
4.8499259869e+00,3.3562695349e+02
4.8603426536e+00,3.3472704604e+02
4.8707593203e+00,3.3295607447e+02
4.8811759869e+00,3.3205728418e+02
4.8915926536e+00,3.3030743826e+02
4.9020093203e+00,3.2940998202e+02
4.9124259869e+00,3.2768094694e+02
4.9228426536e+00,3.2678502426e+02
4.9332593203e+00,3.2507648541e+02
4.9436759869e+00,3.2418227949e+02
4.9540926536e+00,3.2249392284e+02
4.9645093203e+00,3.2160160165e+02
4.9749259869e+00,3.1993311405e+02
4.9853426536e+00,3.1904283129e+02
4.9957593203e+00,3.1739390078e+02
5.0061759869e+00,3.1650579679e+02
5.0165926536e+00,3.1487611285e+02
5.0270093203e+00,3.1399031539e+02
5.0374259869e+00,3.1237956915e+02
5.0478426536e+00,3.1149619420e+02
5.0582593203e+00,3.0990407862e+02
5.0686759869e+00,3.0902323104e+02
5.0790926536e+00,3.0744944108e+02
5.0895093203e+00,3.0657121524e+02
5.0999259869e+00,3.0501544797e+02
5.1103426536e+00,3.0413992834e+02
5.1207593203e+00,3.0260188300e+02
5.1311759869e+00,3.0172914465e+02
5.1415926536e+00,3.0020852275e+02
5.1520093203e+00,2.9933863182e+02
5.1624259869e+00,2.9783513715e+02
5.1728426536e+00,2.9696815125e+02
5.1832593203e+00,2.9548148984e+02
5.1936759869e+00,2.9461745843e+02
5.2040926536e+00,2.9314733858e+02
5.2145093203e+00,2.9228630325e+02
5.2249259869e+00,2.9083243540e+02
5.2353426536e+00,2.8997443013e+02
5.2457593203e+00,2.8853652677e+02
5.2561759869e+00,2.8768157816e+02
5.2665926536e+00,2.8625935370e+02
5.2770093203e+00,2.8540748109e+02
5.2874259869e+00,2.8400065167e+02
5.2978426536e+00,2.8315186722e+02
5.3082593203e+00,2.8176015048e+02
5.3186759869e+00,2.8091445923e+02
5.3290926536e+00,2.7953757404e+02
5.3395093203e+00,2.7869497387e+02
5.3499259869e+00,2.7733263999e+02
5.3603426536e+00,2.7649312151e+02
5.3707593203e+00,2.7514505921e+02
5.3811759869e+00,2.7430860557e+02
5.3915926536e+00,2.7297453518e+02
5.4020093203e+00,2.7214112180e+02
5.4124259869e+00,2.7082076314e+02
5.4228426536e+00,2.6999035736e+02
5.4332593203e+00,2.6868342913e+02
5.4436759869e+00,2.6785598972e+02
5.4540926536e+00,2.6656220874e+02
5.4645093203e+00,2.6573768524e+02
5.4749259869e+00,2.6445676557e+02
5.4853426536e+00,2.6363509758e+02
5.4957593203e+00,2.6236674944e+02
5.5061759869e+00,2.6154786562e+02
5.5165926536e+00,2.6029179421e+02
5.5270093203e+00,2.5947561109e+02
5.5374259869e+00,2.5823151502e+02
5.5478426536e+00,2.5741793555e+02
5.5582593203e+00,2.5618550509e+02
5.5686759869e+00,2.5537441682e+02
5.5790926536e+00,2.5415333173e+02
5.5895093203e+00,2.5334460459e+02
5.5999259869e+00,2.5213453140e+02
5.6103426536e+00,2.5132801492e+02
5.6207593203e+00,2.5012860369e+02
5.6311759869e+00,2.4932412355e+02
5.6415926536e+00,2.4813500366e+02
5.6520093203e+00,2.4733235734e+02
5.6624259869e+00,2.4615313226e+02
5.6728426536e+00,2.4535208346e+02
5.6832593203e+00,2.4418232388e+02
5.6936759869e+00,2.4338259535e+02
5.7040926536e+00,2.4222183014e+02
5.7145093203e+00,2.4142309421e+02
5.7249259869e+00,2.4027079803e+02
5.7353426536e+00,2.3947266392e+02
5.7457593203e+00,2.3832823990e+02
5.7561759869e+00,2.3753023612e+02
5.7665926536e+00,2.3639299054e+02
5.7770093203e+00,2.3559453992e+02
5.7874259869e+00,2.3446364401e+02
5.7978426536e+00,2.3366402674e+02
5.8082593203e+00,2.3253845628e+02
5.8186759869e+00,2.3173675335e+02
5.8290926536e+00,2.3061518959e+02
5.8395093203e+00,2.2981019243e+02
5.8499259869e+00,2.2869085312e+02
5.8603426536e+00,2.2788091358e+02
5.8707593203e+00,2.2676125517e+02
5.8811759869e+00,2.2594402710e+02
5.8915926536e+00,2.2482020435e+02
5.9020093203e+00,2.2399218340e+02
5.9124259869e+00,2.2285804560e+02
5.9228426536e+00,2.2201372598e+02
5.9332593203e+00,2.2085891522e+02
5.9436759869e+00,2.1998920645e+02
5.9540926536e+00,2.1879549790e+02
5.9645093203e+00,2.1788469022e+02
5.9749259869e+00,2.1661885927e+02
5.9853426536e+00,2.1563870463e+02
5.9957593203e+00,2.1423848983e+02


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi2.3000.csv <==
s,txx
0.0000000000e+00,4.6311243628e-03
4.0906155136e-03,-2.7291617147e-03
8.1812309476e-03,1.9743506937e-03
1.2271846382e-02,-1.4989620587e-03
1.6362461816e-02,3.0547351737e-04
2.0453077250e-02,-1.4455344388e-03
2.4543692684e-02,-2.7137686287e-03
2.8634308117e-02,-2.6880934794e-03
3.2724923551e-02,-6.3225714916e-03
3.6815538985e-02,-4.8415742434e-03
4.0906154419e-02,-1.0382176814e-02
4.4996769853e-02,-7.8928466050e-03
4.9087385287e-02,-1.4869620851e-02
5.3178000721e-02,-1.1724705773e-02
5.7268616155e-02,-1.9751122957e-02
6.1359231589e-02,-1.6227676059e-02
6.5449847023e-02,-2.4977087603e-02
6.9540462457e-02,-2.1295713539e-02
7.3631077891e-02,-3.0487286735e-02
7.7721693325e-02,-2.6822973639e-02
8.1812308759e-02,-3.6212525186e-02
8.5902924193e-02,-3.2703131334e-02
8.9993539627e-02,-4.2076276085e-02
9.4084155061e-02,-3.8828854280e-02
9.8174770495e-02,-4.7995585159e-02
1.0226538593e-01,-4.5090398311e-02
1.0635600136e-01,-5.3880503496e-02
1.1044661680e-01,-5.1373615062e-02
1.1453723223e-01,-5.9632487884e-02
1.1862784767e-01,-5.7557873512e-02
1.2271846310e-01,-6.5142536752e-02
1.2680907853e-01,-6.3514242282e-02
1.3089969397e-01,-7.0289617780e-02
1.3499030940e-01,-6.9104088547e-02
1.3908092483e-01,-7.4939648281e-02
1.4317154027e-01,-7.4178133985e-02
1.4726215570e-01,-7.8945076829e-02
1.5135277114e-01,-7.8575948131e-02
1.5544338657e-01,-8.2144995845e-02
1.5953400200e-01,-8.2125833462e-02
1.6362461744e-01,-8.4365673779e-02
1.6771523287e-01,-8.4645047754e-02
1.7180584831e-01,-8.5421385907e-02
1.7589646374e-01,-8.5940303084e-02
1.7998707917e-01,-8.5115442274e-02
1.8407769461e-01,-8.5808479624e-02
1.8816831004e-01,-8.3241333217e-02
1.9225892548e-01,-8.4037495575e-02
1.9634954091e-01,-7.9583930240e-02
2.0044015634e-01,-8.0407287752e-02
2.0453077178e-01,-7.3920688008e-02
2.0862138721e-01,-7.4690863793e-02
2.1271200265e-01,-6.6022799873e-02
2.1680261808e-01,-6.6655377631e-02
2.2089323351e-01,-5.5656274948e-02
2.2498384895e-01,-5.6063175676e-02
2.2907446438e-01,-4.2582921404e-02
2.3316507982e-01,-4.2672773999e-02
2.3725569525e-01,-2.6561228471e-02
2.4134631068e-01,-2.6239742539e-02
2.4543692612e-01,-7.3471423484e-03
2.4952754155e-01,-6.5174828967e-03
2.5361815699e-01,1.5305264824e-02
2.5770877242e-01,1.6742105633e-02
2.6179938785e-01,4.1643229781e-02
2.6589000329e-01,4.3788068346e-02
2.6998061872e-01,7.1914825931e-02
2.7407123416e-01,7.4869941083e-02
2.7816184959e-01,1.0636857334e-01
2.8225246502e-01,1.1023737776e-01
2.8634308046e-01,1.4525311308e-01
2.9043369589e-01,1.5013985126e-01
2.9452431133e-01,1.8881692838e-01
2.9861492676e-01,1.9482640156e-01
3.0270554219e-01,2.3730809990e-01
3.0679615763e-01,2.4454541746e-01
3.1088677306e-01,2.9097406864e-01
3.1497738850e-01,2.9954442509e-01
3.1906800393e-01,3.5006140406e-01
3.2315861936e-01,3.6006987736e-01
3.2724923480e-01,4.1481555330e-01
3.3133985023e-01,4.2636692254e-01
3.3543046567e-01,4.8548056884e-01
3.3952108110e-01,4.9867914482e-01
3.4361169653e-01,5.6229880243e-01
3.4770231197e-01,5.7724826734e-01
3.5179292740e-01,6.4551056251e-01
3.5588354283e-01,6.6231381402e-01
3.5997415827e-01,7.3535373178e-01
3.6406477370e-01,7.5411272764e-01
3.6815538914e-01,8.3206334459e-01
3.7224600457e-01,8.5287894412e-01
3.7633662000e-01,9.3587112551e-01
3.8042723544e-01,9.5884292539e-01
3.8451785087e-01,1.0470049921e+00
3.8860846631e-01,1.0722311546e+00
3.9269908174e-01,1.1656885263e+00
3.9678969717e-01,1.1932655982e+00
4.0088031261e-01,1.2921404188e+00
4.0497092804e-01,1.3221631418e+00
4.0906154348e-01,1.4265738928e+00
4.1315215891e-01,1.4591350040e+00
4.1724277434e-01,1.5691961127e+00
4.2133338978e-01,1.6043861366e+00
4.2542400521e-01,1.7202075834e+00
4.2951462065e-01,1.7581146170e+00
4.3360523608e-01,1.8798015468e+00
4.3769585151e-01,1.9205110381e+00
4.4178646695e-01,2.0481633802e+00
4.4587708238e-01,2.0917579034e+00
4.4996769782e-01,2.2254700031e+00
4.5405831325e-01,2.2720290309e+00
4.5814892868e-01,2.4118892955e+00
4.6223954412e-01,2.4614889716e+00
4.6633015955e-01,2.6075795339e+00
4.7042077499e-01,2.6602924475e+00
4.7451139042e-01,2.8126888477e+00
4.7860200585e-01,2.8685838116e+00
4.8269262129e-01,3.0273546984e+00
4.8678323672e-01,3.0864965338e+00
4.9087385215e-01,3.2517033867e+00
4.9496446759e-01,3.3141527156e+00
4.9905508302e-01,3.4858495850e+00
5.0314569846e-01,3.5516626316e+00
5.0723631389e-01,3.7298959086e+00
5.1132692932e-01,3.7991243087e+00
5.1541754476e-01,3.9839325251e+00
5.1950816019e-01,4.0566231647e+00
5.2359877563e-01,4.2480367887e+00
5.2768939106e-01,4.3242316375e+00
5.3178000649e-01,4.5222728981e+00
5.3587062193e-01,4.6020088585e+00
5.3996123736e-01,4.8066915970e+00
5.4405185280e-01,4.8900003852e+00
5.4814246823e-01,5.1013299411e+00
5.5223308366e-01,5.1882379779e+00
5.5632369910e-01,5.4062110802e+00
5.6041431453e-01,5.4967393984e+00
5.6450492997e-01,5.7213440779e+00
5.6859554540e-01,5.8155082483e+00
5.7268616083e-01,6.0467237767e+00
5.7677677627e-01,6.1445338583e+00
5.8086739170e-01,6.3823307127e+00
5.8495800714e-01,6.4837912221e+00
5.8904862257e-01,6.7281310700e+00
5.9313923800e-01,6.8332409706e+00
5.9722985344e-01,7.0840766806e+00
6.0132046887e-01,7.1928293951e+00
6.0541108431e-01,7.4501050762e+00
6.0950169974e-01,7.5624885212e+00
6.1359231517e-01,7.8261395885e+00
6.1768293061e-01,7.9421362333e+00
6.2177354604e-01,8.2120895209e+00
6.2586416147e-01,8.3316764680e+00
6.2995477691e-01,8.6078503867e+00
6.3404539234e-01,8.7309994892e+00
6.3813600778e-01,9.0133041945e+00
6.4222662321e-01,9.1399821710e+00
6.4631723864e-01,9.4283198170e+00
6.5040785408e-01,9.5584884323e+00
6.5449846951e-01,9.8527534898e+00
6.5858908495e-01,9.9863697318e+00
6.6267970038e-01,1.0286449448e+01
6.6677031581e-01,1.0423465789e+01
6.7086093125e-01,1.0729240883e+01
6.7495154668e-01,1.0869605623e+01
6.7904216212e-01,1.1180951355e+01
6.8313277755e-01,1.1324609132e+01
6.8722339298e-01,1.1641397160e+01
6.9131400842e-01,1.1788289815e+01
6.9540462385e-01,1.2110391670e+01
6.9949523929e-01,1.2260459927e+01
7.0358585472e-01,1.2587753695e+01
7.0767647015e-01,1.2740940476e+01
7.1176708559e-01,1.3073323817e+01
7.1585770102e-01,1.3229580855e+01
7.1994831645e-01,1.3566996008e+01
7.2403893189e-01,1.3726296809e+01
7.2812954732e-01,1.4068776229e+01
7.3222016276e-01,1.4231139545e+01
7.3631077819e-01,1.4578881366e+01
7.4040139362e-01,1.4744408344e+01
7.4449200906e-01,1.5097878307e+01
7.4858262449e-01,1.5266796120e+01
7.5267323993e-01,1.5626822593e+01
7.5676385536e-01,1.5799497791e+01
7.6085447079e-01,1.6167242901e+01
7.6494508623e-01,1.6344034551e+01
7.6903570166e-01,1.6719643763e+01
7.7312631710e-01,1.6900495134e+01
7.7721693253e-01,1.7285098948e+01
7.8130754796e-01,1.7461336565e+01
7.8539816340e-01,1.7846333005e+01
7.8948877883e-01,1.8023694609e+01
7.9357939427e-01,1.8414452094e+01
7.9767000970e-01,1.8596493235e+01
8.0176062513e-01,1.8988255487e+01
8.0585124057e-01,1.9170234449e+01
8.0994185600e-01,1.9559277460e+01
8.1403247144e-01,1.9740847762e+01
8.1812308687e-01,2.0129480194e+01
8.2221370231e-01,2.0312264822e+01
8.2630431774e-01,2.0702846585e+01
8.3039493318e-01,2.0887551423e+01
8.3448554861e-01,2.1280234036e+01
8.3857616404e-01,2.1466610649e+01
8.4266677948e-01,2.1860857453e+01
8.4675739491e-01,2.2048757386e+01
8.5084801035e-01,2.2444520963e+01
8.5493862578e-01,2.2634111513e+01
8.5902924122e-01,2.3031539646e+01
8.6311985665e-01,2.3222951097e+01
8.6721047208e-01,2.3621924219e+01
8.7130108752e-01,2.3815109177e+01
8.7539170295e-01,2.4215287772e+01
8.7948231839e-01,2.4410132725e+01
8.8357293382e-01,2.4811157838e+01
8.8766354926e-01,2.5007560652e+01
8.9175416469e-01,2.5409092024e+01
8.9584478012e-01,2.5606940689e+01
8.9993539556e-01,2.6008608662e+01
9.0402601099e-01,2.6207756548e+01
9.0811662643e-01,2.6609156213e+01
9.1220724186e-01,2.6809432815e+01
9.1629785730e-01,2.7210153424e+01
9.2038847273e-01,2.7411381176e+01
9.2447908816e-01,2.7811023033e+01
9.2856970360e-01,2.8013021311e+01
9.3266031903e-01,2.8411195543e+01
9.3675093447e-01,2.8613779745e+01
9.4084154990e-01,2.9010107926e+01
9.4493216534e-01,2.9213091737e+01
9.4902278077e-01,2.9607209838e+01
9.5311339621e-01,2.9810408947e+01
9.5720401164e-01,3.0201970474e+01
9.6129462707e-01,3.0405204669e+01
9.6538524251e-01,3.0793880990e+01
9.6947585794e-01,3.0996974936e+01
9.7356647338e-01,3.1382454640e+01
9.7765708881e-01,3.1585238567e+01
9.8174770425e-01,3.1967227035e+01
9.8583831968e-01,3.2169537495e+01
9.8992893511e-01,3.2547756424e+01
9.9401955055e-01,3.2749436792e+01
9.9811016598e-01,3.3123623261e+01
1.0022007814e+00,3.3324523842e+01
1.0062913969e+00,3.3694429146e+01
1.0103820123e+00,3.3894407174e+01
1.0144726277e+00,3.4259795695e+01
1.0185632432e+00,3.4458715285e+01
1.0226538586e+00,3.4819363399e+01
1.0267444740e+00,3.5017095398e+01
1.0308350895e+00,3.5372790373e+01
1.0349257049e+00,3.5569212130e+01
1.0390163203e+00,3.5919751039e+01
1.0431069358e+00,3.6114746115e+01
1.0471975512e+00,3.6459934824e+01
1.0512881666e+00,3.6653392677e+01
1.0553787821e+00,3.6993044907e+01
1.0594693975e+00,3.7184860548e+01
1.0635600129e+00,3.7518797008e+01
1.0676506284e+00,3.7708870639e+01
1.0717412438e+00,3.8036918243e+01
1.0758318592e+00,3.8225154880e+01
1.0799224747e+00,3.8547146053e+01
1.0840130901e+00,3.8733455158e+01
1.0881037055e+00,3.9049227233e+01
1.0921943210e+00,3.9233522345e+01
1.0962849364e+00,3.9542917053e+01
1.1003755518e+00,3.9725115441e+01
1.1044661673e+00,4.0027978493e+01
1.1085567827e+00,4.0208000831e+01
1.1126473981e+00,4.0504181602e+01
1.1167380136e+00,4.0681951678e+01
1.1208286290e+00,4.0971302994e+01
1.1249192444e+00,4.1146747448e+01
1.1290098599e+00,4.1429125433e+01
1.1331004753e+00,4.1602173517e+01
1.1371910908e+00,4.1877437515e+01
1.1412817062e+00,4.2048020914e+01
1.1453723216e+00,4.2316033531e+01
1.1494629371e+00,4.2484086235e+01
1.1535535525e+00,4.2744713427e+01
1.1576441679e+00,4.2910171622e+01
1.1617347834e+00,4.3163282838e+01
1.1658253988e+00,4.3326084864e+01
1.1699160142e+00,4.3571553257e+01
1.1740066297e+00,4.3731639590e+01
1.1780972451e+00,4.3969342242e+01
1.1821878605e+00,4.4126655500e+01
1.1862784760e+00,4.4356473679e+01
1.1903690914e+00,4.4510958678e+01
1.1944597068e+00,4.4732778131e+01
1.1985503223e+00,4.4884381964e+01
1.2026409377e+00,4.5098093208e+01
1.2067315531e+00,4.5246765347e+01
1.2108221686e+00,4.5452263969e+01
1.2149127840e+00,4.5597956375e+01
1.2190033994e+00,4.5795143311e+01
1.2230940149e+00,4.5937810561e+01
1.2271846303e+00,4.6126592372e+01
1.2312752457e+00,4.6266191795e+01
1.2353658612e+00,4.6446480922e+01
1.2394564766e+00,4.6582972717e+01
1.2435470920e+00,4.6754687683e+01
1.2476377075e+00,4.6888035037e+01
1.2517283229e+00,4.7051100637e+01
1.2558189383e+00,4.7181269844e+01
1.2599095538e+00,4.7335617309e+01
1.2640001692e+00,4.7462577875e+01
1.2680907847e+00,4.7608144996e+01
1.2721814001e+00,4.7731869728e+01
1.2762720155e+00,4.7868600945e+01
1.2803626310e+00,4.7989066031e+01
1.2844532464e+00,4.8116912498e+01
1.2885438618e+00,4.8234097571e+01
1.2926344773e+00,4.8353017183e+01
1.2967250927e+00,4.8466905366e+01
1.3008157081e+00,4.8576862769e+01
1.3049063236e+00,4.8687440700e+01
1.3089969390e+00,4.8788407239e+01
1.3130875544e+00,4.8895665081e+01
1.3171781699e+00,4.8987618755e+01
1.3212687853e+00,4.9091550202e+01
1.3253594007e+00,4.9174475605e+01
1.3294500162e+00,4.9275077883e+01
1.3335406316e+00,4.9348966106e+01
1.3376312470e+00,4.9446239942e+01
1.3417218625e+00,4.9511088469e+01
1.3458124779e+00,4.9605038064e+01
1.3499030933e+00,4.9660850666e+01
1.3539937088e+00,4.9751483673e+01
1.3580843242e+00,4.9798270296e+01
1.3621749396e+00,4.9885597795e+01
1.3662655551e+00,4.9923374443e+01
1.3703561705e+00,5.0007410902e+01
1.3744467859e+00,5.0036199514e+01
1.3785374014e+00,5.0116962762e+01
1.3826280168e+00,5.0136791105e+01
1.3867186322e+00,5.0214302337e+01
1.3908092477e+00,5.0225203929e+01
1.3948998631e+00,5.0299487715e+01
1.3989904786e+00,5.0301501757e+01
1.4030810940e+00,5.0372586093e+01
1.4071717094e+00,5.0365757450e+01
1.4112623249e+00,5.0433673860e+01
1.4153529403e+00,5.0418053094e+01
1.4194435557e+00,5.0482836808e+01
1.4235341712e+00,5.0458480313e+01
1.4276247866e+00,5.0520170568e+01
1.4317154020e+00,5.0487140821e+01
1.4358060175e+00,5.0545781326e+01
1.4398966329e+00,5.0504147324e+01
1.4439872483e+00,5.0559786933e+01
1.4480778638e+00,5.0509624846e+01
1.4521684792e+00,5.0562318502e+01
1.4562590946e+00,5.0503712602e+01
1.4603497101e+00,5.0553522540e+01
1.4644403255e+00,5.0486566366e+01
1.4685309409e+00,5.0533563459e+01
1.4726215564e+00,5.0458361081e+01
1.4767121718e+00,5.0502625935e+01
1.4808027872e+00,5.0419292863e+01
1.4848934027e+00,5.0460915788e+01
1.4889840181e+00,5.0369578571e+01
1.4930746335e+00,5.0408656720e+01
1.4971652490e+00,5.0309449485e+01
1.5012558644e+00,5.0346078389e+01
1.5053464798e+00,5.0239133570e+01
1.5094370953e+00,5.0273389421e+01
1.5135277107e+00,5.0158819415e+01
1.5176183261e+00,5.0190729365e+01
1.5217089416e+00,5.0068597649e+01
1.5257995570e+00,5.0098102676e+01
1.5298901725e+00,4.9968391847e+01
1.5339807879e+00,4.9995329342e+01
1.5380714033e+00,4.9857938984e+01
1.5421620188e+00,4.9882109781e+01
1.5462526342e+00,4.9736973372e+01
1.5503432496e+00,4.9758480100e+01
1.5544338651e+00,4.9606033555e+01
1.5585244805e+00,4.9626696904e+01
1.5626150959e+00,4.9469866244e+01
1.5667057114e+00,4.9499213771e+01
1.5707963268e+00,4.9343709768e+01
1.5748869422e+00,4.9375884159e+01
1.5789775577e+00,4.9216980086e+01
1.5830681731e+00,4.9240335597e+01
1.5871587885e+00,4.9061713514e+01
1.5912494040e+00,4.9071232419e+01
1.5953400194e+00,4.8877102670e+01
1.5994306348e+00,4.8881123255e+01
1.6035212503e+00,4.8680268286e+01
1.6076118657e+00,4.8684510258e+01
1.6117024811e+00,4.8478707281e+01
1.6157930966e+00,4.8481941009e+01
1.6198837120e+00,4.8268533651e+01
1.6239743274e+00,4.8268365635e+01
1.6280649429e+00,4.8046196564e+01
1.6321555583e+00,4.8042793830e+01
1.6362461737e+00,4.7813016878e+01
1.6403367892e+00,4.7807812830e+01
1.6444274046e+00,4.7571650080e+01
1.6485180200e+00,4.7565371438e+01
1.6526086355e+00,4.7323095745e+01
1.6566992509e+00,4.7315712113e+01
1.6607898664e+00,4.7067265698e+01
1.6648804818e+00,4.7058780722e+01
1.6689710972e+00,4.6804359330e+01
1.6730617127e+00,4.6795047618e+01
1.6771523281e+00,4.6535014142e+01
1.6812429435e+00,4.6525169086e+01
1.6853335590e+00,4.6259804018e+01
1.6894241744e+00,4.6249582566e+01
1.6935147898e+00,4.5979058364e+01
1.6976054053e+00,4.5968545009e+01
1.7016960207e+00,4.5693019672e+01
1.7057866361e+00,4.5682305770e+01
1.7098772516e+00,4.5401958178e+01
1.7139678670e+00,4.5391139980e+01
1.7180584824e+00,4.5106146151e+01
1.7221490979e+00,4.5095298716e+01
1.7262397133e+00,4.4805816739e+01
1.7303303287e+00,4.4794993277e+01
1.7344209442e+00,4.4501171773e+01
1.7385115596e+00,4.4490416924e+01
1.7426021750e+00,4.4192404647e+01
1.7466927905e+00,4.4181760644e+01
1.7507834059e+00,4.3879707250e+01
1.7548740213e+00,4.3869213110e+01
1.7589646368e+00,4.3563267411e+01
1.7630552522e+00,4.3552958928e+01
1.7671458676e+00,4.3243269474e+01
1.7712364831e+00,4.3233181398e+01
1.7753270985e+00,4.2919897980e+01
1.7794177139e+00,4.2910065827e+01
1.7835083294e+00,4.2593340023e+01
1.7875989448e+00,4.2583800653e+01
1.7916895603e+00,4.2263785626e+01
1.7957801757e+00,4.2254577420e+01
1.7998707911e+00,4.1931427733e+01
1.8039614066e+00,4.1922590841e+01
1.8080520220e+00,4.1596462358e+01
1.8121426374e+00,4.1588038864e+01
1.8162332529e+00,4.1259088546e+01
1.8203238683e+00,4.1251122416e+01
1.8244144837e+00,4.0919507978e+01
1.8285050992e+00,4.0912044869e+01
1.8325957146e+00,4.0577924408e+01
1.8366863300e+00,4.0571011436e+01
1.8407769455e+00,4.0234543068e+01
1.8448675609e+00,4.0228228562e+01
1.8489581763e+00,3.9889570062e+01
1.8530487918e+00,3.9883903295e+01
1.8571394072e+00,3.9543211735e+01
1.8612300226e+00,3.9538242646e+01
1.8653206381e+00,3.9195674057e+01
1.8694112535e+00,3.9191452985e+01
1.8735018689e+00,3.8847162037e+01
1.8775924844e+00,3.8843739486e+01
1.8816830998e+00,3.8497879190e+01
1.8857737152e+00,3.8495305606e+01
1.8898643307e+00,3.8148027053e+01
1.8939549461e+00,3.8146352636e+01
1.8980455615e+00,3.7797804742e+01
1.9021361770e+00,3.7797079283e+01
1.9062267924e+00,3.7447408575e+01
1.9103174078e+00,3.7447681317e+01
1.9144080233e+00,3.7097031728e+01
1.9184986387e+00,3.7098351259e+01
1.9225892542e+00,3.6746863951e+01
1.9266798696e+00,3.6749278110e+01
1.9307704850e+00,3.6397091312e+01
1.9348611005e+00,3.6400647125e+01
1.9389517159e+00,3.6047895984e+01
1.9430423313e+00,3.6052639615e+01
1.9471329468e+00,3.5699456067e+01
1.9512235622e+00,3.5705432781e+01
1.9553141776e+00,3.5351945431e+01
1.9594047931e+00,3.5359199575e+01
1.9634954085e+00,3.5005533592e+01
1.9675860239e+00,3.5014108583e+01
1.9716766394e+00,3.4660385598e+01
1.9757672548e+00,3.4670323927e+01
1.9798578702e+00,3.4316661949e+01
1.9839484857e+00,3.4328005185e+01
1.9880391011e+00,3.3974518523e+01
1.9921297165e+00,3.3987307328e+01
1.9962203320e+00,3.3634106515e+01
2.0003109474e+00,3.3648380667e+01
2.0044015628e+00,3.3295572399e+01
2.0084921783e+00,3.3311370813e+01
2.0125827937e+00,3.2959057890e+01
2.0166734091e+00,3.2976418645e+01
2.0207640246e+00,3.2624699922e+01
2.0248546400e+00,3.2643660298e+01
2.0289452554e+00,3.2292630635e+01
2.0330358709e+00,3.2313227140e+01
2.0371264863e+00,3.1962977370e+01
2.0412171017e+00,3.1985245779e+01
2.0453077172e+00,3.1635862667e+01
2.0493983326e+00,3.1659838058e+01
2.0534889481e+00,3.1311404273e+01
2.0575795635e+00,3.1337121066e+01
2.0616701789e+00,3.0989715158e+01
2.0657607944e+00,3.1017207151e+01
2.0698514098e+00,3.0670903533e+01
2.0739420252e+00,3.0700203943e+01
2.0780326407e+00,3.0355072869e+01
2.0821232561e+00,3.0386214371e+01
2.0862138715e+00,3.0042321929e+01
2.0903044870e+00,3.0075336695e+01
2.0943951024e+00,2.9732744797e+01
2.0984857178e+00,2.9767664534e+01
2.1025763333e+00,2.9426430908e+01
2.1066669487e+00,2.9463286895e+01
2.1107575641e+00,2.9123465089e+01
2.1148481796e+00,2.9162288216e+01
2.1189387950e+00,2.8823927592e+01
2.1230294104e+00,2.8864748395e+01
2.1271200259e+00,2.8527894138e+01
2.1312106413e+00,2.8570742834e+01
2.1353012567e+00,2.8235435954e+01
2.1393918722e+00,2.8280342475e+01
2.1434824876e+00,2.7946619816e+01
2.1475731030e+00,2.7993613843e+01
2.1516637185e+00,2.7661508092e+01
2.1557543339e+00,2.7710619087e+01
2.1598449493e+00,2.7380158789e+01
2.1639355648e+00,2.7431416022e+01
2.1680261802e+00,2.7102625590e+01
2.1721167956e+00,2.7156058177e+01
2.1762074111e+00,2.6828957906e+01
2.1802980265e+00,2.6884594834e+01
2.1843886420e+00,2.6559200921e+01
2.1884792574e+00,2.6617071073e+01
2.1925698728e+00,2.6293395633e+01
2.1966604883e+00,2.6353527822e+01
2.2007511037e+00,2.6031578905e+01
2.2048417191e+00,2.6094001892e+01
2.2089323346e+00,2.5773783500e+01
2.2130229500e+00,2.5838526017e+01
2.2171135654e+00,2.5520038121e+01
2.2212041809e+00,2.5587128868e+01
2.2252947963e+00,2.5270367419e+01
2.2293854117e+00,2.5339835048e+01
2.2334760272e+00,2.5024791980e+01
2.2375666426e+00,2.5096665030e+01
2.2416572580e+00,2.4783328243e+01
2.2457478735e+00,2.4857635004e+01
2.2498384889e+00,2.4545988322e+01
2.2539291043e+00,2.4622756580e+01
2.2580197198e+00,2.4312779667e+01
2.2621103352e+00,2.4392036277e+01
2.2662009506e+00,2.4083704477e+01
2.2702915661e+00,2.4165474710e+01
2.2743821815e+00,2.3858758810e+01
2.2784727969e+00,2.3943065489e+01
2.2825634124e+00,2.3637931373e+01
2.2866540278e+00,2.3724794000e+01
2.2907446432e+00,2.3421202249e+01
2.2948352587e+00,2.3510636848e+01
2.2989258741e+00,2.3208542463e+01
2.3030164895e+00,2.3300564026e+01
2.3071071050e+00,2.2999916789e+01
2.3111977204e+00,2.3094548522e+01
2.3152883358e+00,2.2795295249e+01
2.3193789513e+00,2.2892593199e+01
2.3234695667e+00,2.2594683996e+01
2.3275601822e+00,2.2694793840e+01
2.3316507976e+00,2.2398201362e+01
2.3357414130e+00,2.2501461658e+01
2.3398320285e+00,2.2206235350e+01
2.3439226439e+00,2.2313373907e+01
2.3480132593e+00,2.2019415126e+01
2.3521038748e+00,2.2132327210e+01
2.3561944902e+00,2.1840870053e+01
2.3602851056e+00,2.1958727921e+01
2.3643757211e+00,2.1669510835e+01
2.3684663365e+00,2.1786041448e+01
2.3725569519e+00,2.1494847752e+01
2.3766475674e+00,2.1611191860e+01
2.3807381828e+00,2.1320630945e+01
2.3848287982e+00,2.1440055449e+01
2.3889194137e+00,2.1151091974e+01
2.3930100291e+00,2.1274008696e+01
2.3971006445e+00,2.0985809677e+01
2.4011912600e+00,2.1111280851e+01
2.4052818754e+00,2.0823282899e+01
2.4093724908e+00,2.0951115930e+01
2.4134631063e+00,2.0663435684e+01
2.4175537217e+00,2.0794031204e+01
2.4216443371e+00,2.0506803631e+01
2.4257349526e+00,2.0640381604e+01
2.4298255680e+00,2.0353499715e+01
2.4339161834e+00,2.0490017878e+01
2.4380067989e+00,2.0203320431e+01
2.4420974143e+00,2.0342735094e+01
2.4461880297e+00,2.0056128110e+01
2.4502786452e+00,2.0198468014e+01
2.4543692606e+00,1.9911879187e+01
2.4584598761e+00,2.0057168158e+01
2.4625504915e+00,1.9770498405e+01
2.4666411069e+00,1.9918719616e+01
2.4707317224e+00,1.9631852145e+01
2.4748223378e+00,1.9782971381e+01
2.4789129532e+00,1.9495790024e+01
2.4830035687e+00,1.9649772854e+01
2.4870941841e+00,1.9362161780e+01
2.4911847995e+00,1.9518969016e+01
2.4952754150e+00,1.9230806709e+01
2.4993660304e+00,1.9390388661e+01
2.5034566458e+00,1.9101547497e+01
2.5075472613e+00,1.9263845283e+01
2.5116378767e+00,1.8974193742e+01
2.5157284921e+00,1.9139141666e+01
2.5198191076e+00,1.8848544941e+01
2.5239097230e+00,1.9016070335e+01
2.5280003384e+00,1.8724389854e+01
2.5320909539e+00,1.8894412045e+01
2.5361815693e+00,1.8601505422e+01
2.5402721847e+00,1.8773935281e+01
2.5443628002e+00,1.8479656701e+01
2.5484534156e+00,1.8654396406e+01
2.5525440310e+00,1.8358596943e+01
2.5566346465e+00,1.8535539424e+01
2.5607252619e+00,1.8238067239e+01
2.5648158773e+00,1.8417095410e+01
2.5689064928e+00,1.8117796007e+01
2.5729971082e+00,1.8298781968e+01
2.5770877236e+00,1.7997498558e+01
2.5811783391e+00,1.8180302790e+01
2.5852689545e+00,1.7876876701e+01
2.5893595699e+00,1.8061347183e+01
2.5934501854e+00,1.7755618323e+01
2.5975408008e+00,1.7941589575e+01
2.6016314163e+00,1.7633396958e+01
2.6057220317e+00,1.7820689043e+01
2.6098126471e+00,1.7509871410e+01
2.6139032626e+00,1.7698288900e+01
2.6179938780e+00,1.7384685418e+01
2.6220844934e+00,1.7574016324e+01
2.6261751089e+00,1.7257467392e+01
2.6302657243e+00,1.7447482066e+01
2.6343563397e+00,1.7127830218e+01
2.6384469552e+00,1.7318280236e+01
2.6425375706e+00,1.6995371173e+01
2.6466281860e+00,1.7185988206e+01
2.6507188015e+00,1.6859671949e+01
2.6548094169e+00,1.7050166646e+01
2.6589000323e+00,1.6720298828e+01
2.6629906478e+00,1.6910359721e+01
2.6670812632e+00,1.6576803033e+01
2.6711718786e+00,1.6766095485e+01
2.6752624941e+00,1.6428721274e+01
2.6793531095e+00,1.6616886498e+01
2.6834437249e+00,1.6275576540e+01
2.6875343404e+00,1.6462230728e+01
2.6916249558e+00,1.6116879169e+01
2.6957155712e+00,1.6301612765e+01
2.6998061867e+00,1.5952128249e+01
2.7038968021e+00,1.6134505419e+01
2.7079874175e+00,1.5780813391e+01
2.7120780330e+00,1.5960371758e+01
2.7161686484e+00,1.5602416950e+01
2.7202592638e+00,1.5778667661e+01
2.7243498793e+00,1.5416416749e+01
2.7284404947e+00,1.5588844966e+01
2.7325311102e+00,1.5222289376e+01
2.7366217256e+00,1.5390355309e+01
2.7407123410e+00,1.5019514148e+01
2.7448029565e+00,1.5182654742e+01
2.7488935719e+00,1.4807577824e+01
2.7529841873e+00,1.4965209264e+01
2.7570748028e+00,1.4585980150e+01
2.7611654182e+00,1.4737501360e+01
2.7652560336e+00,1.4354240361e+01
2.7693466491e+00,1.4499037701e+01
2.7734372645e+00,1.4111904718e+01
2.7775278799e+00,1.4249358119e+01
2.7816184954e+00,1.3858555204e+01
2.7857091108e+00,1.3988046022e+01
2.7897997262e+00,1.3593819474e+01
2.7938903417e+00,1.3714740364e+01
2.7979809571e+00,1.3317382147e+01
2.8020715725e+00,1.3429149325e+01
2.8061621880e+00,1.3028997540e+01
2.8102528034e+00,1.3131065814e+01
2.8143434188e+00,1.2728503880e+01
2.8184340343e+00,1.2820384898e+01
2.8225246497e+00,1.2415839044e+01
2.8266152651e+00,1.2497123221e+01
2.8307058806e+00,1.2091057792e+01
2.8347964960e+00,1.2161440443e+01
2.8388871114e+00,1.1754350434e+01
2.8429777269e+00,1.1813662631e+01
2.8470683423e+00,1.1406062773e+01
2.8511589577e+00,1.1454307477e+01
2.8552495732e+00,1.1046717071e+01
2.8593401886e+00,1.1084111062e+01
2.8634308041e+00,1.0677033688e+01
2.8675214195e+00,1.0704055730e+01
2.8716120349e+00,1.0297952856e+01
2.8757026504e+00,1.0315398424e+01
2.8797932658e+00,9.9106558948e+00
2.8838838812e+00,9.9196985168e+00
2.8879744967e+00,9.5165849279e+00
2.8920651121e+00,9.5188437939e+00
2.8961557275e+00,9.1174598968e+00
2.9002463430e+00,9.1150727448e+00
2.9043369584e+00,8.7152913220e+00
2.9084275738e+00,8.7109906410e+00
2.9125181893e+00,8.3123868620e+00
2.9166088047e+00,8.3095760525e+00
2.9206994201e+00,7.9113492382e+00
2.9247900356e+00,7.9141734040e+00
2.9288806510e+00,7.5150625129e+00
2.9329712664e+00,7.5284659035e+00
2.9370618819e+00,7.1266630230e+00
2.9411524973e+00,7.1564216964e+00
2.9452431127e+00,6.7494904475e+00
2.9493337282e+00,6.8022044369e+00
2.9534243436e+00,6.3870135155e+00
2.9575149590e+00,6.4700377084e+00
2.9616055745e+00,6.0427237268e+00
2.9656961899e+00,6.1640109848e+00
2.9697868053e+00,5.7199892344e+00
2.9738774208e+00,5.8878133374e+00
2.9779680362e+00,5.4218599594e+00
2.9820586516e+00,5.6443803681e+00
2.9861492671e+00,5.1508146614e+00
2.9902398825e+00,5.4354410968e+00
2.9943304980e+00,4.9084422477e+00
2.9984211134e+00,5.2609574014e+00
3.0025117288e+00,4.6950550912e+00
3.0066023443e+00,5.1184639113e+00
3.0106929597e+00,4.5092444631e+00
3.0147835751e+00,5.0023475827e+00
3.0188741906e+00,4.3474107336e+00
3.0229648060e+00,4.9031586723e+00
3.0270554214e+00,4.2033359433e+00
3.0311460369e+00,4.8071149428e+00
3.0352366523e+00,4.0679117818e+00
3.0393272677e+00,4.6960285165e+00
3.0434178832e+00,3.9291825013e+00
3.0475084986e+00,4.5479132552e+00
3.0515991140e+00,3.7728944842e+00
3.0556897295e+00,4.3384845952e+00
3.0597803449e+00,3.5837417592e+00
3.0638709603e+00,4.0436369980e+00
3.0679615758e+00,3.3474268014e+00
3.0720521912e+00,3.6428816947e+00
3.0761428066e+00,3.0540362338e+00
3.0802334221e+00,3.1235034121e+00
3.0843240375e+00,2.7007751443e+00
3.0884146529e+00,2.4856816110e+00
3.0925052684e+00,2.3013084215e+00
3.0965958838e+00,1.7523747581e+00
3.1006864992e+00,1.9116504929e+00
3.1047771147e+00,9.5699090537e-01
3.1088677301e+00,1.3462915035e+00
3.1129583455e+00,2.6124535073e-01
3.1170489610e+00,2.2570069576e+00
3.1211395764e+00,-5.3334169672e-02
3.1252301919e+00,5.8413476855e-01
3.1293208073e+00,3.2007162458e+00
3.1334114227e+00,3.2993008188e+01
3.1375020382e+00,1.1935237327e+00
3.1415926536e+00,7.1200380136e+00
3.1415926536e+00,7.1200380136e+00
3.1456834090e+00,1.6733301269e+02
3.1497741731e+00,3.5667533753e+02
3.1538649463e+00,5.3028668769e+02
3.1579557294e+00,6.8159101424e+02
3.1620465229e+00,6.9728693897e+02
3.1661373275e+00,7.5126805210e+02
3.1702281440e+00,7.7352218763e+02
3.1743189732e+00,8.0709368883e+02
3.1784098159e+00,8.2689620866e+02
3.1825006729e+00,8.5208803557e+02
3.1865915453e+00,8.6914886257e+02
3.1906824341e+00,8.8970429168e+02
3.1947733403e+00,9.0492773014e+02
3.1988642651e+00,9.2250605613e+02
3.2029552096e+00,9.3644909628e+02
3.2070461754e+00,9.5187771021e+02
3.2111371636e+00,9.6485423030e+02
3.2152281758e+00,9.7858164934e+02
3.2193192137e+00,9.9077682665e+02
3.2234102788e+00,1.0030611912e+03
3.2275013730e+00,1.0145900374e+03
3.2315924983e+00,1.0255869667e+03
3.2356836566e+00,1.0365245085e+03
3.2397748501e+00,1.0463319631e+03
3.2438660813e+00,1.0567296431e+03
3.2479573525e+00,1.0654123925e+03
3.2520486664e+00,1.0753074349e+03
3.2561400259e+00,1.0829110433e+03
3.2602314339e+00,1.0923320132e+03
3.2643228937e+00,1.0988910950e+03
3.2684144086e+00,1.1078612861e+03
3.2725059824e+00,1.1134044734e+03
3.2765976188e+00,1.1219440023e+03
3.2806893222e+00,1.1264969512e+03
3.2847810968e+00,1.1346240547e+03
3.2888729474e+00,1.1382112526e+03
3.2929648790e+00,1.1459430835e+03
3.2970568970e+00,1.1485889112e+03
3.3011490070e+00,1.1559420155e+03
3.3052412152e+00,1.1576713513e+03
3.3093335280e+00,1.1646619468e+03
3.3134259524e+00,1.1655005080e+03
3.3175184958e+00,1.1721446399e+03
3.3216111659e+00,1.1721192072e+03
3.3257039711e+00,1.1784328028e+03
3.3297969205e+00,1.1775714520e+03
3.3338900235e+00,1.1835700834e+03
3.3379832903e+00,1.1819025039e+03
3.3420767317e+00,1.1876004013e+03
3.3461703592e+00,1.1851549141e+03
3.3502641851e+00,1.1905692730e+03
3.3543582226e+00,1.1873716388e+03
3.3584524856e+00,1.1925283873e+03
3.3625469890e+00,1.1886022390e+03
3.3666417487e+00,1.1935135056e+03
3.3707367816e+00,1.1888901172e+03
3.3748321058e+00,1.1935583980e+03
3.3789277406e+00,1.1882641724e+03
3.3830237063e+00,1.1927016297e+03
3.3871200250e+00,1.1867631154e+03
3.3912167198e+00,1.1909834144e+03
3.3953138158e+00,1.1844283696e+03
3.3994113392e+00,1.1884452751e+03
3.4035093184e+00,1.1813060259e+03
3.4076077835e+00,1.1851297136e+03
3.4117067665e+00,1.1774333617e+03
3.4158063017e+00,1.1810758698e+03
3.4199064255e+00,1.1728561904e+03
3.4240071766e+00,1.1763254334e+03
3.4281085967e+00,1.1676097611e+03
3.4322107297e+00,1.1709151235e+03
3.4363136228e+00,1.1617308197e+03
3.4404173260e+00,1.1648814053e+03
3.4445218929e+00,1.1552557008e+03
3.4486273804e+00,1.1582599323e+03
3.4527338492e+00,1.1482198483e+03
3.4568413641e+00,1.1510855086e+03
3.4609499940e+00,1.1406578394e+03
3.4650598124e+00,1.1433921028e+03
3.4691708977e+00,1.1326034013e+03
3.4732833333e+00,1.1352128596e+03
3.4773972083e+00,1.1240894208e+03
3.4815126173e+00,1.1265801085e+03
3.4856296616e+00,1.1151479501e+03
3.4897484486e+00,1.1175253714e+03
3.4938690932e+00,1.1058102117e+03
3.4979917175e+00,1.1080793694e+03
3.5021164519e+00,1.0961066021e+03
3.5062434350e+00,1.0982720283e+03
3.5103728147e+00,1.0860666928e+03
3.5145047486e+00,1.0881324815e+03
3.5186394043e+00,1.0757192298e+03
3.5227769606e+00,1.0776890707e+03
3.5269176080e+00,1.0650921308e+03
3.5310615491e+00,1.0669693441e+03
3.5352090001e+00,1.0542124789e+03
3.5393601908e+00,1.0560000505e+03
3.5435153662e+00,1.0431065141e+03
3.5476747872e+00,1.0448071317e+03
3.5518387316e+00,1.0317996219e+03
3.5560074949e+00,1.0334157102e+03
3.5601813921e+00,1.0203163189e+03
3.5643607581e+00,1.0218500746e+03
3.5685459497e+00,1.0086802357e+03
3.5727373465e+00,1.0101336618e+03
3.5769353523e+00,9.9691409742e+02
3.5811403970e+00,9.9828903530e+02
3.5853529378e+00,9.8503970150e+02
3.5895734611e+00,9.8633786146e+02
3.5938024842e+00,9.7307789371e+02
3.5980405571e+00,9.7430088270e+02
3.6022882647e+00,9.6104854218e+02
3.6065462287e+00,9.6219788826e+02
3.6108151099e+00,9.4897050991e+02
3.6150956104e+00,9.5004768288e+02
3.6193884762e+00,9.3686162633e+02
3.6236944994e+00,9.3786805390e+02
3.6280145215e+00,9.2473865832e+02
3.6323494353e+00,9.2567573716e+02
3.6367001888e+00,9.1261728135e+02
3.6410677874e+00,9.1348638245e+02
3.6454532975e+00,9.0051205140e+02
3.6498578499e+00,9.0131451925e+02
3.6542826430e+00,8.8843637861e+02
3.6587289462e+00,8.8917352378e+02
3.6631981039e+00,8.7640250363e+02
3.6676915393e+00,8.7707558849e+02
3.6722107579e+00,8.6442147783e+02
3.6767573515e+00,8.6503169541e+02
3.6813330029e+00,8.5250314869e+02
3.6859394889e+00,8.5305159502e+02
3.6905786855e+00,8.4065615180e+02
3.6952525713e+00,8.4114379244e+02
3.6999632320e+00,8.2888791137e+02
3.7047128642e+00,8.2931554261e+02
3.7095037797e+00,8.1720465225e+02
3.7143384091e+00,8.1757285780e+02
3.7192193058e+00,8.0561141546e+02
3.7241491490e+00,8.0592055888e+02
3.7291307470e+00,7.9411209837e+02
3.7341670402e+00,7.9436222430e+02
3.7392611028e+00,7.8270949632e+02
3.7444161452e+00,7.8290036154e+02
3.7496355146e+00,7.7140538113e+02
3.7549226953e+00,7.7153642543e+02
3.7602813084e+00,7.6020057189e+02
3.7657151099e+00,7.6027093250e+02
3.7712279881e+00,7.4909503516e+02
3.7768239595e+00,7.4910358846e+02
3.7825071631e+00,7.3808800099e+02
3.7882818533e+00,7.3803343731e+02
3.7941523909e+00,7.2717809634e+02
3.8001232321e+00,7.2705903069e+02
3.8061989154e+00,7.1636349695e+02
3.8123840458e+00,7.1617861457e+02
3.8186832769e+00,7.0564209975e+02
3.8251012903e+00,7.0539033023e+02
3.8316427717e+00,6.9501171917e+02
3.8383123846e+00,6.9469242766e+02
3.8451147401e+00,6.8447031336e+02
3.8520543648e+00,6.8408349312e+02
3.8591356641e+00,6.7401624898e+02
3.8663628833e+00,6.7356269769e+02
3.8737400652e+00,6.6364861647e+02
3.8812710047e+00,6.6313008130e+02
3.8889592010e+00,6.5336761165e+02
3.8968078071e+00,6.5278689598e+02
3.9048195769e+00,6.4317500609e+02
3.9129968120e+00,6.4253604459e+02
3.9213413059e+00,6.3307474068e+02
3.9298542892e+00,6.3238266855e+02
3.9385363749e+00,6.2307370240e+02
3.9473875052e+00,6.2233496937e+02
3.9564069003e+00,6.1318279607e+02
3.9655930117e+00,6.1240540796e+02
3.9749434789e+00,6.0341852375e+02
3.9844550926e+00,6.0261254126e+02
3.9941237642e+00,5.9380547882e+02
4.0039445038e+00,5.9298398094e+02
4.0139114068e+00,5.8438053113e+02
4.0240176504e+00,5.8356139419e+02
4.0342555013e+00,5.7520020083e+02
4.0446163338e+00,5.7440932273e+02
4.0550906613e+00,5.6635418987e+02
4.0656681779e+00,5.6563133689e+02
4.0763378132e+00,5.5799131357e+02
4.0870877986e+00,5.5740070412e+02
4.0979057436e+00,5.5037224497e+02
4.1087787230e+00,5.5001880751e+02
4.1196933725e+00,5.4398564851e+02
4.1306359919e+00,5.4399767628e+02
4.1415926536e+00,5.3982494107e+02
4.1520093203e+00,5.3988627308e+02
4.1624259869e+00,5.3672402446e+02
4.1728426536e+00,5.3630823888e+02
4.1832593203e+00,5.3313362554e+02
4.1936759869e+00,5.3267410264e+02
4.2040926536e+00,5.2954583460e+02
4.2145093203e+00,5.2905195105e+02
4.2249259869e+00,5.2596601341e+02
4.2353426536e+00,5.2543937015e+02
4.2457593203e+00,5.2239396925e+02
4.2561759869e+00,5.2183721098e+02
4.2665926536e+00,5.1883143662e+02
4.2770093203e+00,5.1824743928e+02
4.2874259869e+00,5.1528065894e+02
4.2978426536e+00,5.1467217852e+02
4.3082593203e+00,5.1174385273e+02
4.3186759869e+00,5.1111342039e+02
4.3290926536e+00,5.0822304236e+02
4.3395093203e+00,5.0757294634e+02
4.3499259869e+00,5.0472002070e+02
4.3603426536e+00,5.0405231773e+02
4.3707593203e+00,5.0123635263e+02
4.3811759869e+00,5.0055288833e+02
4.3915926536e+00,4.9777339260e+02
4.4020093203e+00,4.9707582334e+02
4.4124259869e+00,4.9433230558e+02
4.4228426536e+00,4.9362211929e+02
4.4332593203e+00,4.9091408769e+02
4.4436759869e+00,4.9019262267e+02
4.4540926536e+00,4.8751958524e+02
4.4645093203e+00,4.8678804687e+02
4.4749259869e+00,4.8414951172e+02
4.4853426536e+00,4.8340898719e+02
4.4957593203e+00,4.8080446284e+02
4.5061759869e+00,4.8005593405e+02
4.5165926536e+00,4.7748492979e+02
4.5270093203e+00,4.7672928468e+02
4.5374259869e+00,4.7419131085e+02
4.5478426536e+00,4.7342935339e+02
4.5582593203e+00,4.7092392169e+02
4.5686759869e+00,4.7015638058e+02
4.5790926536e+00,4.6768300439e+02
4.5895093203e+00,4.6691054079e+02
4.5999259869e+00,4.6446873540e+02
4.6103426536e+00,4.6369194975e+02
4.6207593203e+00,4.6128123265e+02
4.6311759869e+00,4.6050067067e+02
4.6415926536e+00,4.5812056179e+02
4.6520093203e+00,4.5733671981e+02
4.6624259869e+00,4.5498674177e+02
4.6728426536e+00,4.5420007146e+02
4.6832593203e+00,4.5187974981e+02
4.6936759869e+00,4.5109066243e+02
4.7040926536e+00,4.4879952583e+02
4.7145093203e+00,4.4800839596e+02
4.7249259869e+00,4.4574597643e+02
4.7353426536e+00,4.4495314532e+02
4.7457593203e+00,4.4271897842e+02
4.7561759869e+00,4.4192475700e+02
4.7665926536e+00,4.3971838201e+02
4.7770093203e+00,4.3892305358e+02
4.7874259869e+00,4.3674401367e+02
4.7978426536e+00,4.3594783633e+02
4.8082593203e+00,4.3379567870e+02
4.8186759869e+00,4.3299888748e+02
4.8290926536e+00,4.3087316355e+02
4.8395093203e+00,4.3007597238e+02
4.8499259869e+00,4.2797623785e+02
4.8603426536e+00,4.2717884133e+02
4.8707593203e+00,4.2510465632e+02
4.8811759869e+00,4.2430723126e+02
4.8915926536e+00,4.2225816042e+02
4.9020093203e+00,4.2146086730e+02
4.9124259869e+00,4.1943647985e+02
4.9228426536e+00,4.1863946407e+02
4.9332593203e+00,4.1663933391e+02
4.9436759869e+00,4.1584272697e+02
4.9540926536e+00,4.1386643265e+02
4.9645093203e+00,4.1307035318e+02
4.9749259869e+00,4.1111747799e+02
4.9853426536e+00,4.1032203268e+02
4.9957593203e+00,4.0839216462e+02
5.0061759869e+00,4.0759744906e+02
5.0165926536e+00,4.0569018085e+02
5.0270093203e+00,4.0489628028e+02
5.0374259869e+00,4.0301120930e+02
5.0478426536e+00,4.0221819927e+02
5.0582593203e+00,4.0035492755e+02
5.0686759869e+00,3.9956287450e+02
5.0790926536e+00,3.9772100859e+02
5.0895093203e+00,3.9692997042e+02
5.0999259869e+00,3.9510912134e+02
5.1103426536e+00,3.9431914778e+02
5.1207593203e+00,3.9251893090e+02
5.1311759869e+00,3.9173006395e+02
5.1415926536e+00,3.8995009882e+02
5.1520093203e+00,3.8916237307e+02
5.1624259869e+00,3.8740228327e+02
5.1728426536e+00,3.8661572614e+02
5.1832593203e+00,3.8487513907e+02
5.1936759869e+00,3.8408977104e+02
5.2040926536e+00,3.8236831770e+02
5.2145093203e+00,3.8158415242e+02
5.2249259869e+00,3.7988146715e+02
5.2353426536e+00,3.7909851154e+02
5.2457593203e+00,3.7741423168e+02
5.2561759869e+00,3.7663248595e+02
5.2665926536e+00,3.7496625156e+02
5.2770093203e+00,3.7418570914e+02
5.2874259869e+00,3.7253716253e+02
5.2978426536e+00,3.7175780998e+02
5.3082593203e+00,3.7012659531e+02
5.3186759869e+00,3.6934841210e+02
5.3290926536e+00,3.6773417485e+02
5.3395093203e+00,3.6695713306e+02
5.3499259869e+00,3.6535951944e+02
5.3603426536e+00,3.6458358344e+02
5.3707593203e+00,3.6300223971e+02
5.3811759869e+00,3.6222736564e+02
5.3915926536e+00,3.6066193734e+02
5.4020093203e+00,3.5988807250e+02
5.4124259869e+00,3.5833820355e+02
5.4228426536e+00,3.5756528569e+02
5.4332593203e+00,3.5603061735e+02
5.4436759869e+00,3.5525857375e+02
5.4540926536e+00,3.5373874341e+02
5.4645093203e+00,3.5296748977e+02
5.4749259869e+00,3.5146212952e+02
5.4853426536e+00,3.5069156867e+02
5.4957593203e+00,3.4920030363e+02
5.5061759869e+00,3.4843032388e+02
5.5165926536e+00,3.4695277022e+02
5.5270093203e+00,3.4618324344e+02
5.5374259869e+00,3.4471900600e+02
5.5478426536e+00,3.4394978527e+02
5.5582593203e+00,3.4249845467e+02
5.5686759869e+00,3.4172937139e+02
5.5790926536e+00,3.4029052057e+02
5.5895093203e+00,3.3952138094e+02
5.5999259869e+00,3.3809456086e+02
5.6103426536e+00,3.3732514151e+02
5.6207593203e+00,3.3590987581e+02
5.6311759869e+00,3.3513991841e+02
5.6415926536e+00,3.3373569663e+02
5.6520093203e+00,3.3296490103e+02
5.6624259869e+00,3.3157116999e+02
5.6728426536e+00,3.3079918549e+02
5.6832593203e+00,3.2941533789e+02
5.6936759869e+00,3.2864175198e+02
5.7040926536e+00,3.2726711122e+02
5.7145093203e+00,3.2649143462e+02
5.7249259869e+00,3.2512523383e+02
5.7353426536e+00,3.2434688034e+02
5.7457593203e+00,3.2298823271e+02
5.7561759869e+00,3.2220649134e+02
5.7665926536e+00,3.2085434643e+02
5.7770093203e+00,3.2006834155e+02
5.7874259869e+00,3.1872141904e+02
5.7978426536e+00,3.1793005172e+02
5.8082593203e+00,3.1658673691e+02
5.8186759869e+00,3.1578859531e+02
5.8290926536e+00,3.1444676864e+02
5.8395093203e+00,3.1363998643e+02
5.8499259869e+00,3.1229673629e+02
5.8603426536e+00,3.1147876085e+02
5.8707593203e+00,3.1012988581e+02
5.8811759869e+00,3.0929708662e+02
5.8915926536e+00,3.0793621137e+02
5.9020093203e+00,3.0708319871e+02
5.9124259869e+00,3.0570017154e+02
5.9228426536e+00,3.0481858109e+02
5.9332593203e+00,3.0339651963e+02
5.9436759869e+00,3.0247279625e+02
5.9540926536e+00,3.0098256751e+02
5.9645093203e+00,2.9999384655e+02
5.9749259869e+00,2.9838364350e+02
5.9853426536e+00,2.9728996657e+02
5.9957593203e+00,2.9546548258e+02


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_ASS_T5_Wi2.6000.csv <==
s,txx
0.0000000000e+00,-9.6916722670e-04
4.0906155136e-03,4.7667912630e-03
8.1812309476e-03,-2.7467415351e-03
1.2271846382e-02,5.1255506204e-03
1.6362461816e-02,-3.9752187790e-03
2.0453077250e-02,4.4926977729e-03
2.4543692684e-02,-5.6315492736e-03
2.8634308117e-02,2.9365342169e-03
3.2724923551e-02,-7.6224876473e-03
3.6815538985e-02,7.3964320641e-04
4.0906154419e-02,-9.9634307451e-03
4.4996769853e-02,-2.0281953714e-03
4.9087385287e-02,-1.2652228843e-02
5.3178000721e-02,-5.3036896551e-03
5.7268616155e-02,-1.5686202338e-02
6.1359231589e-02,-9.0301723862e-03
6.5449847023e-02,-1.9062144099e-02
6.9540462457e-02,-1.3149248662e-02
7.3631077891e-02,-2.2767692028e-02
7.7721693325e-02,-1.7603306150e-02
8.1812308759e-02,-2.6776954309e-02
8.5902924193e-02,-2.2336126211e-02
8.9993539627e-02,-3.1050373678e-02
9.4084155061e-02,-2.7290953377e-02
9.8174770495e-02,-3.5536220981e-02
1.0226538593e-01,-3.2407835206e-02
1.0635600136e-01,-4.0172246186e-02
1.1044661680e-01,-3.7621432978e-02
1.1453723223e-01,-4.4887058191e-02
1.1862784767e-01,-4.2859703474e-02
1.2271846310e-01,-4.9601235067e-02
1.2680907853e-01,-4.8043421980e-02
1.3089969397e-01,-5.4228271226e-02
1.3499030940e-01,-5.3086355491e-02
1.3908092483e-01,-5.8675443916e-02
1.4317154027e-01,-5.7895864502e-02
1.4726215570e-01,-6.2844632598e-02
1.5135277114e-01,-6.2373732768e-02
1.5544338657e-01,-6.6633088572e-02
1.5953400200e-01,-6.6417063018e-02
1.6362461744e-01,-6.9934132448e-02
1.6771523287e-01,-6.9919119874e-02
1.7180584831e-01,-7.2637753768e-02
1.7589646374e-01,-7.2770042610e-02
1.7998707917e-01,-7.4631094439e-02
1.8407769461e-01,-7.4857388143e-02
1.8816831004e-01,-7.5798808805e-02
1.9225892548e-01,-7.6066495676e-02
1.9634954091e-01,-7.6023306538e-02
2.0044015634e-01,-7.6280687937e-02
2.0453077178e-01,-7.5184895963e-02
2.0862138721e-01,-7.5381340391e-02
2.1271200265e-01,-7.3161853004e-02
2.1680261808e-01,-7.3247860068e-02
2.2089323351e-01,-6.9830442971e-02
2.2498384895e-01,-6.9757618941e-02
2.2907446438e-01,-6.5064920317e-02
2.3316507982e-01,-6.4785881815e-02
2.3725569525e-01,-5.8737529170e-02
2.4134631068e-01,-5.8205759025e-02
2.4543692612e-01,-5.0718525864e-02
2.4952754155e-01,-4.9888204739e-02
2.5361815699e-01,-4.0876241689e-02
2.5770877242e-01,-3.9702074977e-02
2.6179938785e-01,-2.9077197706e-02
2.6589000329e-01,-2.7514252416e-02
2.6998061872e-01,-1.5186277192e-02
2.7407123416e-01,-1.3189839183e-02
2.7816184959e-01,9.3304468965e-04
2.8225246502e-01,3.4075865255e-03
2.8634308046e-01,1.9418418487e-02
2.9043369589e-01,2.2415657725e-02
2.9452431133e-01,4.0408292669e-02
2.9861492676e-01,4.3972859861e-02
3.0270554219e-01,6.4041549471e-02
3.0679615763e-01,6.8218137089e-02
3.1088677306e-01,9.0457114520e-02
3.1497738850e-01,9.5290474617e-02
3.1906800393e-01,1.1979355021e-01
3.2315861936e-01,1.2532846976e-01
3.2724923480e-01,1.5218864162e-01
3.3133985023e-01,1.5846989714e-01
3.3543046567e-01,1.8777898507e-01
3.3952108110e-01,1.9485128288e-01
3.4361169653e-01,2.2669958497e-01
3.4770231197e-01,2.3460748941e-01
3.5179292740e-01,2.6908346775e-01
3.5588354283e-01,2.7787132079e-01
3.5997415827e-01,3.1506131374e-01
3.6406477370e-01,3.2477315048e-01
3.6815538914e-01,3.6476111478e-01
3.7224600457e-01,3.7544057444e-01
3.7633662000e-01,4.1830785634e-01
3.8042723544e-01,4.2999809358e-01
3.8451785087e-01,4.7582322849e-01
3.8860846631e-01,4.8856682605e-01
3.9269908174e-01,5.3742536461e-01
3.9678969717e-01,5.5126424766e-01
4.0088031261e-01,6.0322860661e-01
4.0497092804e-01,6.1820396081e-01
4.0906154348e-01,6.7334329761e-01
4.1315215891e-01,6.8949549143e-01
4.1724277434e-01,7.4787559996e-01
4.2133338978e-01,7.6524411185e-01
4.2542400521e-01,8.2692733695e-01
4.2951462065e-01,8.4555068777e-01
4.3360523608e-01,9.1059585660e-01
4.3769585151e-01,9.3051154737e-01
4.4178646695e-01,9.9897391737e-01
4.4587708238e-01,1.0202183727e+00
4.4996769782e-01,1.0921495927e+00
4.5405831325e-01,1.1147581114e+00
4.5814892868e-01,1.1902061908e+00
4.6223954412e-01,1.2142129013e+00
4.6633015955e-01,1.2932221900e+00
4.7042077499e-01,1.3186600101e+00
4.7451139042e-01,1.4012711897e+00
4.7860200585e-01,1.4281717958e+00
4.8269262129e-01,1.5144218778e+00
4.8678323672e-01,1.5428156774e+00
4.9087385215e-01,1.6327380071e+00
4.9496446759e-01,1.6626541184e+00
4.9905508302e-01,1.7562783852e+00
5.0314569846e-01,1.7877446220e+00
5.0723631389e-01,1.8850968757e+00
5.1132692932e-01,1.9181397390e+00
5.1541754476e-01,2.0192424110e+00
5.1950816019e-01,2.0538870858e+00
5.2359877563e-01,2.1587590159e+00
5.2768939106e-01,2.1950293741e+00
5.3178000649e-01,2.3036858415e+00
5.3587062193e-01,2.3416044508e+00
5.3996123736e-01,2.4540572107e+00
5.4405185280e-01,2.4936453488e+00
5.4814246823e-01,2.6099026783e+00
5.5223308366e-01,2.6511803540e+00
5.5632369910e-01,2.7712471045e+00
5.6041431453e-01,2.8142330866e+00
5.6450492997e-01,2.9381107309e+00
5.6859554540e-01,2.9828225777e+00
5.7268616083e-01,3.1105092697e+00
5.7677677627e-01,3.1569633658e+00
5.8086739170e-01,3.2884540128e+00
5.8495800714e-01,3.3366656163e+00
5.8904862257e-01,3.4719519582e+00
5.9313923800e-01,3.5219352493e+00
5.9722985344e-01,3.6610059421e+00
6.0132046887e-01,3.7127740792e+00
6.0541108431e-01,3.8556147953e+00
6.0950169974e-01,3.9091799773e+00
6.1359231517e-01,4.0557735156e+00
6.1768293061e-01,4.1111470505e+00
6.2177354604e-01,4.2614734650e+00
6.2586416147e-01,4.3186658461e+00
6.2995477691e-01,4.4727025997e+00
6.3404539234e-01,4.5317235904e+00
6.3813600778e-01,4.6894457380e+00
6.4222662321e-01,4.7503044684e+00
6.4631723864e-01,4.9116848629e+00
6.5040785408e-01,4.9743899261e+00
6.5449846951e-01,5.1393994682e+00
6.5858908495e-01,5.2039590299e+00
6.6267970038e-01,5.3725669881e+00
6.6677031581e-01,5.4389889084e+00
6.7086093125e-01,5.6111633132e+00
6.7495154668e-01,5.6794552586e+00
6.7904216212e-01,5.8551634024e+00
6.8313277755e-01,5.9253329471e+00
6.8722339298e-01,6.1045420707e+00
6.9131400842e-01,6.1765967650e+00
6.9540462385e-01,6.3592750728e+00
6.9949523929e-01,6.4332224397e+00
7.0358585472e-01,6.6193408195e+00
7.0767647015e-01,6.6951882699e+00
7.1176708559e-01,6.8847236454e+00
7.1585770102e-01,6.9624783995e+00
7.1994831645e-01,7.1554210040e+00
7.2403893189e-01,7.2350905144e+00
7.2812954732e-01,7.4314606084e+00
7.3222016276e-01,7.5130552531e+00
7.3631077819e-01,7.7129414501e+00
7.4040139362e-01,7.7964848288e+00
7.4449200906e-01,8.0001254168e+00
7.4858262449e-01,8.0856866331e+00
7.5267323993e-01,8.2936075566e+00
7.5676385536e-01,8.3813877481e+00
7.6085447079e-01,8.5944682974e+00
7.6494508623e-01,8.6849604250e+00
7.6903570166e-01,8.9034948493e+00
7.7312631710e-01,8.9974118198e+00
7.7721693253e-01,9.2190400771e+00
7.8130754796e-01,9.3152786066e+00
7.8539816340e-01,9.5371141585e+00
7.8948877883e-01,9.6321083633e+00
7.9357939427e-01,9.8551866318e+00
7.9767000970e-01,9.9529342616e+00
8.0176062513e-01,1.0177500191e+01
8.0585124057e-01,1.0277920603e+01
8.0994185600e-01,1.0504348669e+01
8.1403247144e-01,1.0607102290e+01
8.1812308687e-01,1.0834991684e+01
8.2221370231e-01,1.0939314851e+01
8.2630431774e-01,1.1168390147e+01
8.3039493318e-01,1.1274320069e+01
8.3448554861e-01,1.1505097107e+01
8.3857616404e-01,1.1612966280e+01
8.4266677948e-01,1.1845810967e+01
8.4675739491e-01,1.1955734340e+01
8.5084801035e-01,1.2190609233e+01
8.5493862578e-01,1.2302556790e+01
8.5902924122e-01,1.2539335709e+01
8.6311985665e-01,1.2653301312e+01
8.6721047208e-01,1.2891921504e+01
8.7130108752e-01,1.3007928492e+01
8.7539170295e-01,1.3248333140e+01
8.7948231839e-01,1.3366386847e+01
8.8357293382e-01,1.3608480947e+01
8.8766354926e-01,1.3728563482e+01
8.9175416469e-01,1.3972232329e+01
8.9584478012e-01,1.4094319142e+01
8.9993539556e-01,1.4339449605e+01
9.0402601099e-01,1.4463515715e+01
9.0811662643e-01,1.4709997489e+01
9.1220724186e-01,1.4836015336e+01
9.1629785730e-01,1.5083737499e+01
9.2038847273e-01,1.5211676483e+01
9.2447908816e-01,1.5460528451e+01
9.2856970360e-01,1.5590356839e+01
9.3266031903e-01,1.5840230488e+01
9.3675093447e-01,1.5971916734e+01
9.4084154990e-01,1.6222706742e+01
9.4493216534e-01,1.6356219720e+01
9.4902278077e-01,1.6607822942e+01
9.5311339621e-01,1.6743131992e+01
9.5720401164e-01,1.6995446960e+01
9.6129462707e-01,1.7132522032e+01
9.6538524251e-01,1.7385448575e+01
9.6947585794e-01,1.7524260278e+01
9.7356647338e-01,1.7777699014e+01
9.7765708881e-01,1.7918218499e+01
9.8174770425e-01,1.8172070238e+01
9.8583831968e-01,1.8314269002e+01
9.8992893511e-01,1.8568434194e+01
9.9401955055e-01,1.8712283861e+01
9.9811016598e-01,1.8966662115e+01
1.0022007814e+00,1.9112134199e+01
1.0062913969e+00,1.9366623865e+01
1.0103820123e+00,1.9513689528e+01
1.0144726277e+00,1.9768187363e+01
1.0185632432e+00,1.9916817167e+01
1.0226538586e+00,2.0171218058e+01
1.0267444740e+00,2.0321381728e+01
1.0308350895e+00,2.0575578495e+01
1.0349257049e+00,2.0727244700e+01
1.0390163203e+00,2.0981127972e+01
1.0431069358e+00,2.1134264135e+01
1.0471975512e+00,2.1387722305e+01
1.0512881666e+00,2.1542294440e+01
1.0553787821e+00,2.1795213656e+01
1.0594693975e+00,2.1951186209e+01
1.0635600129e+00,2.2203450418e+01
1.0676506284e+00,2.2360786166e+01
1.0717412438e+00,2.2612277216e+01
1.0758318592e+00,2.2770937175e+01
1.0799224747e+00,2.3021534939e+01
1.0840130901e+00,2.3181478301e+01
1.0881037055e+00,2.3431060821e+01
1.0921943210e+00,2.3592244911e+01
1.0962849364e+00,2.3840688569e+01
1.1003755518e+00,2.4003068825e+01
1.1044661673e+00,2.4250248508e+01
1.1085567827e+00,2.4413778472e+01
1.1126473981e+00,2.4659567752e+01
1.1167380136e+00,2.4824199078e+01
1.1208286290e+00,2.5068470378e+01
1.1249192444e+00,2.5234152854e+01
1.1290098599e+00,2.5476777618e+01
1.1331004753e+00,2.5643459187e+01
1.1371910908e+00,2.5884308024e+01
1.1412817062e+00,2.6051934814e+01
1.1453723216e+00,2.6290877635e+01
1.1494629371e+00,2.6459393987e+01
1.1535535525e+00,2.6696300121e+01
1.1576441679e+00,2.6865648629e+01
1.1617347834e+00,2.7100386935e+01
1.1658253988e+00,2.7270508477e+01
1.1699160142e+00,2.7502947433e+01
1.1740066297e+00,2.7673781205e+01
1.1780972451e+00,2.7903788978e+01
1.1821878605e+00,2.8075272524e+01
1.1862784760e+00,2.8302717038e+01
1.1903690914e+00,2.8474786283e+01
1.1944597068e+00,2.8699535267e+01
1.1985503223e+00,2.8872124551e+01
1.2026409377e+00,2.9094045591e+01
1.2067315531e+00,2.9267087700e+01
1.2108221686e+00,2.9486048274e+01
1.2149127840e+00,2.9659474474e+01
1.2190033994e+00,2.9875341986e+01
1.2230940149e+00,3.0049082051e+01
1.2271846303e+00,3.0261723860e+01
1.2312752457e+00,3.0435706110e+01
1.2353658612e+00,3.0644989566e+01
1.2394564766e+00,3.0819140917e+01
1.2435470920e+00,3.1024933406e+01
1.2476377075e+00,3.1199179416e+01
1.2517283229e+00,3.1401348402e+01
1.2558189383e+00,3.1575613323e+01
1.2599095538e+00,3.1774026404e+01
1.2640001692e+00,3.1948233247e+01
1.2680907847e+00,3.2142758217e+01
1.2721814001e+00,3.2316828828e+01
1.2762720155e+00,3.2507333747e+01
1.2803626310e+00,3.2681188887e+01
1.2844532464e+00,3.2867542174e+01
1.2885438618e+00,3.3041101610e+01
1.2926344773e+00,3.3223172133e+01
1.2967250927e+00,3.3396354740e+01
1.3008157081e+00,3.3574011923e+01
1.3049063236e+00,3.3746735792e+01
1.3089969390e+00,3.3919849727e+01
1.3130875544e+00,3.4092032289e+01
1.3171781699e+00,3.4260473875e+01
1.3212687853e+00,3.4432032028e+01
1.3253594007e+00,3.4595673106e+01
1.3294500162e+00,3.4766523363e+01
1.3335406316e+00,3.4925236870e+01
1.3376312470e+00,3.5095295505e+01
1.3417218625e+00,3.5248955634e+01
1.3458124779e+00,3.5418138838e+01
1.3499030933e+00,3.5566621207e+01
1.3539937088e+00,3.5734845265e+01
1.3580843242e+00,3.5878027099e+01
1.3621749396e+00,3.6045208565e+01
1.3662655551e+00,3.6182968890e+01
1.3703561705e+00,3.6349024775e+01
1.3744467859e+00,3.6481244612e+01
1.3785374014e+00,3.6646092582e+01
1.3826280168e+00,3.6772655157e+01
1.3867186322e+00,3.6936213744e+01
1.3908092477e+00,3.7057004710e+01
1.3948998631e+00,3.7219193543e+01
1.3989904786e+00,3.7334101230e+01
1.4030810940e+00,3.7494841285e+01
1.4071717094e+00,3.7603756958e+01
1.4112623249e+00,3.7762970849e+01
1.4153529403e+00,3.7865789021e+01
1.4194435557e+00,3.8023401344e+01
1.4235341712e+00,3.8120020149e+01
1.4276247866e+00,3.8275957919e+01
1.4317154020e+00,3.8366279589e+01
1.4358060175e+00,3.8520472821e+01
1.4398966329e+00,3.8604404329e+01
1.4439872483e+00,3.8756786851e+01
1.4480778638e+00,3.8834240812e+01
1.4521684792e+00,3.8984751425e+01
1.4562590946e+00,3.9055647387e+01
1.4603497101e+00,3.9204231535e+01
1.4644403255e+00,3.9268497824e+01
1.4685309409e+00,3.9415109914e+01
1.4726215564e+00,3.9472686184e+01
1.4767121718e+00,3.9617292650e+01
1.4808027872e+00,3.9668133185e+01
1.4848934027e+00,3.9810716049e+01
1.4889840181e+00,3.9854793531e+01
1.4930746335e+00,3.9995353509e+01
1.4971652490e+00,4.0032662165e+01
1.5012558644e+00,4.0171218983e+01
1.5053464798e+00,4.0201774576e+01
1.5094370953e+00,4.0338359870e+01
1.5135277107e+00,4.0362191771e+01
1.5176183261e+00,4.0496827382e+01
1.5217089416e+00,4.0513955700e+01
1.5257995570e+00,4.0646610106e+01
1.5298901725e+00,4.0657001824e+01
1.5339807879e+00,4.0787527893e+01
1.5380714033e+00,4.0791039058e+01
1.5421620188e+00,4.0919121382e+01
1.5462526342e+00,4.0915476661e+01
1.5503432496e+00,4.1040735430e+01
1.5544338651e+00,4.1029748338e+01
1.5585244805e+00,4.1152789437e+01
1.5626150959e+00,4.1136161727e+01
1.5667057114e+00,4.1264307599e+01
1.5707963268e+00,4.1247884522e+01
1.5748869422e+00,4.1378771425e+01
1.5789775577e+00,4.1357150928e+01
1.5830681731e+00,4.1476341140e+01
1.5871587885e+00,4.1433768977e+01
1.5912494040e+00,4.1538940695e+01
1.5953400194e+00,4.1482280837e+01
1.5994306348e+00,4.1583210859e+01
1.6035212503e+00,4.1520952236e+01
1.6076118657e+00,4.1621980797e+01
1.6117024811e+00,4.1554214856e+01
1.6157930966e+00,4.1652902204e+01
1.6198837120e+00,4.1576444524e+01
1.6239743274e+00,4.1670536237e+01
1.6280649429e+00,4.1584636629e+01
1.6321555583e+00,4.1674720072e+01
1.6362461737e+00,4.1580676842e+01
1.6403367892e+00,4.1668090239e+01
1.6444274046e+00,4.1566806973e+01
1.6485180200e+00,4.1651939176e+01
1.6526086355e+00,4.1543378227e+01
1.6566992509e+00,4.1626034252e+01
1.6607898664e+00,4.1510039638e+01
1.6648804818e+00,4.1590219072e+01
1.6689710972e+00,4.1466952018e+01
1.6730617127e+00,4.1544906842e+01
1.6771523281e+00,4.1414637965e+01
1.6812429435e+00,4.1490582787e+01
1.6853335590e+00,4.1353474392e+01
1.6894241744e+00,4.1427495741e+01
1.6935147898e+00,4.1283631834e+01
1.6976054053e+00,4.1355781042e+01
1.7016960207e+00,4.1205259404e+01
1.7057866361e+00,4.1275611052e+01
1.7098772516e+00,4.1118554970e+01
1.7139678670e+00,4.1187187585e+01
1.7180584824e+00,4.1023716490e+01
1.7221490979e+00,4.1090689672e+01
1.7262397133e+00,4.0920910921e+01
1.7303303287e+00,4.0986270742e+01
1.7344209442e+00,4.0810290578e+01
1.7385115596e+00,4.0874081626e+01
1.7426021750e+00,4.0692011793e+01
1.7466927905e+00,4.0754279711e+01
1.7507834059e+00,4.0566235956e+01
1.7548740213e+00,4.0627025465e+01
1.7589646368e+00,4.0433125842e+01
1.7630552522e+00,4.0492481058e+01
1.7671458676e+00,4.0292846813e+01
1.7712364831e+00,4.0350813233e+01
1.7753270985e+00,4.0145569945e+01
1.7794177139e+00,4.0202195574e+01
1.7835083294e+00,3.9991473204e+01
1.7875989448e+00,4.0046808683e+01
1.7916895603e+00,3.9830741206e+01
1.7957801757e+00,3.9884839850e+01
1.7998707911e+00,3.9663565051e+01
1.8039614066e+00,3.9716483029e+01
1.8080520220e+00,3.9490142365e+01
1.8121426374e+00,3.9541938778e+01
1.8162332529e+00,3.9310677112e+01
1.8203238683e+00,3.9361413881e+01
1.8244144837e+00,3.9125379122e+01
1.8285050992e+00,3.9175120802e+01
1.8325957146e+00,3.8934463546e+01
1.8366863300e+00,3.8983277138e+01
1.8407769455e+00,3.8738150321e+01
1.8448675609e+00,3.8786105066e+01
1.8489581763e+00,3.8536663610e+01
1.8530487918e+00,3.8583830764e+01
1.8571394072e+00,3.8330231228e+01
1.8612300226e+00,3.8376683837e+01
1.8653206381e+00,3.8119084076e+01
1.8694112535e+00,3.8164896757e+01
1.8735018689e+00,3.7903455592e+01
1.8775924844e+00,3.7948704328e+01
1.8816830998e+00,3.7683581237e+01
1.8857737152e+00,3.7728343186e+01
1.8898643307e+00,3.7459697998e+01
1.8939549461e+00,3.7504051315e+01
1.8980455615e+00,3.7232043923e+01
1.9021361770e+00,3.7276067596e+01
1.9062267924e+00,3.7000857682e+01
1.9103174078e+00,3.7044631380e+01
1.9144080233e+00,3.6766378145e+01
1.9184986387e+00,3.6809982087e+01
1.9225892542e+00,3.6528843998e+01
1.9266798696e+00,3.6572358820e+01
1.9307704850e+00,3.6288493361e+01
1.9348611005e+00,3.6332000008e+01
1.9389517159e+00,3.6045563439e+01
1.9430423313e+00,3.6089143055e+01
1.9471329468e+00,3.5800290186e+01
1.9512235622e+00,3.5844024021e+01
1.9553141776e+00,3.5552907983e+01
1.9594047931e+00,3.5596877302e+01
1.9634954085e+00,3.5303649332e+01
1.9675860239e+00,3.5347935338e+01
1.9716766394e+00,3.5052744573e+01
1.9757672548e+00,3.5097428329e+01
1.9798578702e+00,3.4800421601e+01
1.9839484857e+00,3.4845583968e+01
1.9880391011e+00,3.4546905613e+01
1.9921297165e+00,3.4592627189e+01
1.9962203320e+00,3.4292418858e+01
2.0003109474e+00,3.4338779927e+01
2.0044015628e+00,3.4037180411e+01
2.0084921783e+00,3.4084260896e+01
2.0125827937e+00,3.3781405955e+01
2.0166734091e+00,3.3829285382e+01
2.0207640246e+00,3.3525307580e+01
2.0248546400e+00,3.3574065044e+01
2.0289452554e+00,3.3269093599e+01
2.0330358709e+00,3.3318807742e+01
2.0371264863e+00,3.3012968380e+01
2.0412171017e+00,3.3063717368e+01
2.0453077172e+00,3.2757132183e+01
2.0493983326e+00,3.2808993697e+01
2.0534889481e+00,3.2501781022e+01
2.0575795635e+00,3.2554832247e+01
2.0616701789e+00,3.2247106536e+01
2.0657607944e+00,3.2301424163e+01
2.0698514098e+00,3.1993295870e+01
2.0739420252e+00,3.2048956097e+01
2.0780326407e+00,3.1740531575e+01
2.0821232561e+00,3.1797610113e+01
2.0862138715e+00,3.1488991513e+01
2.0903044870e+00,3.1547563599e+01
2.0943951024e+00,3.1238848775e+01
2.0984857178e+00,3.1298989192e+01
2.1025763333e+00,3.0990271615e+01
2.1066669487e+00,3.1052054705e+01
2.1107575641e+00,3.0743423384e+01
2.1148481796e+00,3.0806923074e+01
2.1189387950e+00,3.0498462480e+01
2.1230294104e+00,3.0563752308e+01
2.1271200259e+00,3.0255542308e+01
2.1312106413e+00,3.0322695450e+01
2.1353012567e+00,3.0014811240e+01
2.1393918722e+00,3.0083900541e+01
2.1434824876e+00,2.9776412592e+01
2.1475731030e+00,2.9847510604e+01
2.1516637185e+00,2.9540484602e+01
2.1557543339e+00,2.9613663619e+01
2.1598449493e+00,2.9307160423e+01
2.1639355648e+00,2.9382492524e+01
2.1680261802e+00,2.9076568120e+01
2.1721167956e+00,2.9154125213e+01
2.1762074111e+00,2.8848830673e+01
2.1802980265e+00,2.8928684553e+01
2.1843886420e+00,2.8624066000e+01
2.1884792574e+00,2.8706288400e+01
2.1925698728e+00,2.8402386984e+01
2.1966604883e+00,2.8487049643e+01
2.2007511037e+00,2.8183901509e+01
2.2048417191e+00,2.8271076238e+01
2.2089323346e+00,2.7968712507e+01
2.2130229500e+00,2.8058471256e+01
2.2171135654e+00,2.7756918007e+01
2.2212041809e+00,2.7849332920e+01
2.2252947963e+00,2.7548611161e+01
2.2293854117e+00,2.7643754596e+01
2.2334760272e+00,2.7343880231e+01
2.2375666426e+00,2.7441824705e+01
2.2416572580e+00,2.7142808471e+01
2.2457478735e+00,2.7243626473e+01
2.2498384889e+00,2.6945473825e+01
2.2539291043e+00,2.7049237410e+01
2.2580197198e+00,2.6751948321e+01
2.2621103352e+00,2.6858728377e+01
2.2662009506e+00,2.6562297005e+01
2.2702915661e+00,2.6672162134e+01
2.2743821815e+00,2.6376576309e+01
2.2784727969e+00,2.6489591419e+01
2.2825634124e+00,2.6194831932e+01
2.2866540278e+00,2.6311057051e+01
2.2907446432e+00,2.6017096850e+01
2.2948352587e+00,2.6136587721e+01
2.2989258741e+00,2.5843391374e+01
2.3030164895e+00,2.5966205314e+01
2.3071071050e+00,2.5673729764e+01
2.3111977204e+00,2.5799943673e+01
2.3152883358e+00,2.5508142540e+01
2.3193789513e+00,2.5637894862e+01
2.3234695667e+00,2.5346730039e+01
2.3275601822e+00,2.5480305315e+01
2.3316507976e+00,2.5189776612e+01
2.3357414130e+00,2.5327742839e+01
2.3398320285e+00,2.5037971271e+01
2.3439226439e+00,2.5181365835e+01
2.3480132593e+00,2.4892400064e+01
2.3521038748e+00,2.5043381568e+01
2.3561944902e+00,2.4756197475e+01
2.3602851056e+00,2.4913099631e+01
2.3643757211e+00,2.4627425167e+01
2.3684663365e+00,2.4783485908e+01
2.3725569519e+00,2.4495003614e+01
2.3766475674e+00,2.4651365110e+01
2.3807381828e+00,2.4362713534e+01
2.3848287982e+00,2.4523034067e+01
2.3889194137e+00,2.4235392973e+01
2.3930100291e+00,2.4400357495e+01
2.3971006445e+00,2.4112856878e+01
2.4011912600e+00,2.4281480168e+01
2.4052818754e+00,2.3993424283e+01
2.4093724908e+00,2.4165498918e+01
2.4134631063e+00,2.3877004281e+01
2.4175537217e+00,2.4053090034e+01
2.4216443371e+00,2.3764353052e+01
2.4257349526e+00,2.3944829717e+01
2.4298255680e+00,2.3655741874e+01
2.4339161834e+00,2.3840630775e+01
2.4380067989e+00,2.3550984697e+01
2.4420974143e+00,2.3740279950e+01
2.4461880297e+00,2.3449952603e+01
2.4502786452e+00,2.3643753217e+01
2.4543692606e+00,2.3352661156e+01
2.4584598761e+00,2.3551071943e+01
2.4625504915e+00,2.3259095491e+01
2.4666411069e+00,2.3462162574e+01
2.4707317224e+00,2.3169150447e+01
2.4748223378e+00,2.3376890114e+01
2.4789129532e+00,2.3082688799e+01
2.4830035687e+00,2.3295118492e+01
2.4870941841e+00,2.2999575415e+01
2.4911847995e+00,2.3216709436e+01
2.4952754150e+00,2.2919662751e+01
2.4993660304e+00,2.3141501106e+01
2.5034566458e+00,2.2842777147e+01
2.5075472613e+00,2.3069306132e+01
2.5116378767e+00,2.2768722894e+01
2.5157284921e+00,2.2999919611e+01
2.5198191076e+00,2.2697288228e+01
2.5239097230e+00,2.2933120932e+01
2.5280003384e+00,2.2628244632e+01
2.5320909539e+00,2.2868670689e+01
2.5361815693e+00,2.2561344152e+01
2.5402721847e+00,2.2806308871e+01
2.5443628002e+00,2.2496318574e+01
2.5484534156e+00,2.2745754763e+01
2.5525440310e+00,2.2432879345e+01
2.5566346465e+00,2.2686706344e+01
2.5607252619e+00,2.2370716644e+01
2.5648158773e+00,2.2628838763e+01
2.5689064928e+00,2.2309497883e+01
2.5729971082e+00,2.2571802684e+01
2.5770877236e+00,2.2248866250e+01
2.5811783391e+00,2.2515222766e+01
2.5852689545e+00,2.2188439297e+01
2.5893595699e+00,2.2458696030e+01
2.5934501854e+00,2.2127807365e+01
2.5975408008e+00,2.2401790011e+01
2.6016314163e+00,2.2066531842e+01
2.6057220317e+00,2.2344040773e+01
2.6098126471e+00,2.2004143330e+01
2.6139032626e+00,2.2284950854e+01
2.6179938780e+00,2.1940139753e+01
2.6220844934e+00,2.2223987123e+01
2.6261751089e+00,2.1873984404e+01
2.6302657243e+00,2.2160578554e+01
2.6343563397e+00,2.1805103925e+01
2.6384469552e+00,2.2094113917e+01
2.6425375706e+00,2.1732886245e+01
2.6466281860e+00,2.2023939440e+01
2.6507188015e+00,2.1656678524e+01
2.6548094169e+00,2.1949356453e+01
2.6589000323e+00,2.1575785116e+01
2.6629906478e+00,2.1869619053e+01
2.6670812632e+00,2.1489465590e+01
2.6711718786e+00,2.1783931853e+01
2.6752624941e+00,2.1396932874e+01
2.6793531095e+00,2.1691447858e+01
2.6834437249e+00,2.1297351592e+01
2.6875343404e+00,2.1591266582e+01
2.6916249558e+00,2.1189836658e+01
2.6957155712e+00,2.1482432497e+01
2.6998061867e+00,2.1073452272e+01
2.7038968021e+00,2.1363933969e+01
2.7079874175e+00,2.0947211427e+01
2.7120780330e+00,2.1234702857e+01
2.7161686484e+00,2.0810076125e+01
2.7202592638e+00,2.1093615014e+01
2.7243498793e+00,2.0660958502e+01
2.7284404947e+00,2.0939491957e+01
2.7325311102e+00,2.0498723104e+01
2.7366217256e+00,2.0771104075e+01
2.7407123410e+00,2.0322190849e+01
2.7448029565e+00,2.0587175715e+01
2.7488935719e+00,2.0130144160e+01
2.7529841873e+00,2.0386392965e+01
2.7570748028e+00,1.9921336189e+01
2.7611654182e+00,2.0167414278e+01
2.7652560336e+00,1.9694500207e+01
2.7693466491e+00,1.9928884226e+01
2.7734372645e+00,1.9448364591e+01
2.7775278799e+00,1.9669452914e+01
2.7816184954e+00,1.9181671199e+01
2.7857091108e+00,1.9387799657e+01
2.7897997262e+00,1.8893198099e+01
2.7938903417e+00,1.9082662652e+01
2.7979809571e+00,1.8581787715e+01
2.8020715725e+00,1.8752875490e+01
2.8061621880e+00,1.8246380885e+01
2.8102528034e+00,1.8397410938e+01
2.8143434188e+00,1.7886057145e+01
2.8184340343e+00,1.8015432286e+01
2.8225246497e+00,1.7500081434e+01
2.8266152651e+00,1.7606352275e+01
2.8307058806e+00,1.7087956820e+01
2.8347964960e+00,1.7169899326e+01
2.8388871114e+00,1.6649483620e+01
2.8429777269e+00,1.6706190043e+01
2.8470683423e+00,1.6184822526e+01
2.8511589577e+00,1.6215804944e+01
2.8552495732e+00,1.5694559447e+01
2.8593401886e+00,1.5699866199e+01
2.8634308041e+00,1.5179772189e+01
2.8675214195e+00,1.5160113076e+01
2.8716120349e+00,1.4642092455e+01
2.8757026504e+00,1.4598968577e+01
2.8797932658e+00,1.4083759539e+01
2.8838838812e+00,1.4019592134e+01
2.8879744967e+00,1.3507660833e+01
2.8920651121e+00,1.3425911137e+01
2.8961557275e+00,1.2917353109e+01
2.9002463430e+00,1.2822623066e+01
2.9043369584e+00,1.2317058127e+01
2.9084275738e+00,1.2215159967e+01
2.9125181893e+00,1.1711626414e+01
2.9166088047e+00,1.1609607507e+01
2.9206994201e+00,1.1106463727e+01
2.9247900356e+00,1.1012571883e+01
2.9288806510e+00,1.0507415844e+01
2.9329712664e+00,1.0430989493e+01
2.9370618819e+00,9.9206086319e+00
2.9411524973e+00,9.8718766577e+00
2.9452431127e+00,9.3522439823e+00
2.9493337282e+00,9.3420187213e+00
2.9534243436e+00,8.8083490061e+00
2.9575149590e+00,8.8476002340e+00
2.9616055745e+00,8.2944881028e+00
2.9656961899e+00,8.3937800572e+00
2.9697868053e+00,7.8154345491e+00
2.9738774208e+00,7.9842109414e+00
2.9779680362e+00,7.3748096138e+00
2.9820586516e+00,7.6205097512e+00
2.9861492671e+00,6.9746937893e+00
2.9902398825e+00,7.3016844484e+00
2.9943304980e+00,6.6152174765e+00
2.9984211134e+00,7.0235378895e+00
3.0025117288e+00,6.2941474349e+00
3.0066023443e+00,6.7780982446e+00
3.0106929597e+00,6.0065040583e+00
3.0147835751e+00,6.5531738028e+00
3.0188741906e+00,5.7442744928e+00
3.0229648060e+00,6.3321885621e+00
3.0270554214e+00,5.4963256930e+00
3.0311460369e+00,6.0945023599e+00
3.0352366523e+00,5.2486586364e+00
3.0393272677e+00,5.8164238840e+00
3.0434178832e+00,4.9851619631e+00
3.0475084986e+00,5.4730674500e+00
3.0515991140e+00,4.6890088423e+00
3.0556897295e+00,5.0410993874e+00
3.0597803449e+00,4.3447734100e+00
3.0638709603e+00,4.5023230986e+00
3.0679615758e+00,3.9412849298e+00
3.0720521912e+00,3.8480959478e+00
3.0761428066e+00,3.4755178298e+00
3.0802334221e+00,3.0842888866e+00
3.0843240375e+00,2.9545308072e+00
3.0884146529e+00,2.2386354995e+00
3.0925052684e+00,2.4123953892e+00
3.0965958838e+00,1.3676695373e+00
3.1006864992e+00,1.8783066106e+00
3.1047771147e+00,5.5995423208e-01
3.1088677301e+00,1.3495836261e+00
3.1129583455e+00,3.3653775606e-02
3.1170489610e+00,1.8455265955e+00
3.1211395764e+00,1.6185588275e-01
3.1252301919e+00,9.9785572281e-02
3.1293208073e+00,3.3209573786e+00
3.1334114227e+00,3.1516281554e+01
3.1375020382e+00,1.2890977837e+00
3.1415926536e+00,6.8955601895e+00
3.1415926536e+00,6.8955601895e+00
3.1456834090e+00,1.6240226749e+02
3.1497741731e+00,3.8051298625e+02
3.1538649463e+00,5.7112588540e+02
3.1579557294e+00,7.4435778065e+02
3.1620465229e+00,7.5299300268e+02
3.1661373275e+00,8.0774720383e+02
3.1702281440e+00,8.2884430710e+02
3.1743189732e+00,8.6298676514e+02
3.1784098159e+00,8.8263407474e+02
3.1825006729e+00,9.0863091743e+02
3.1865915453e+00,9.2590912745e+02
3.1906824341e+00,9.4762206367e+02
3.1947733403e+00,9.6333658346e+02
3.1988642651e+00,9.8243076878e+02
3.2029552096e+00,9.9707419282e+02
3.2070461754e+00,1.0143305580e+03
3.2111371636e+00,1.0281607375e+03
3.2152281758e+00,1.0439660825e+03
3.2193192137e+00,1.0571205010e+03
3.2234102788e+00,1.0716700316e+03
3.2275013730e+00,1.0842237431e+03
3.2315924983e+00,1.0976138384e+03
3.2356836566e+00,1.1096086429e+03
3.2397748501e+00,1.1218832860e+03
3.2438660813e+00,1.1333432130e+03
3.2479573525e+00,1.1445188757e+03
3.2520486664e+00,1.1554588230e+03
3.2561400259e+00,1.1655385024e+03
3.2602314339e+00,1.1759692142e+03
3.2643228937e+00,1.1849506070e+03
3.2684144086e+00,1.1948815608e+03
3.2725059824e+00,1.2027618618e+03
3.2765976188e+00,1.2122029008e+03
3.2806893222e+00,1.2189815533e+03
3.2847810968e+00,1.2279437407e+03
3.2888729474e+00,1.2336239048e+03
3.2929648790e+00,1.2421198921e+03
3.2970568970e+00,1.2467091001e+03
3.3011490070e+00,1.2547531984e+03
3.3052412152e+00,1.2582635125e+03
3.3093335280e+00,1.2658715951e+03
3.3134259524e+00,1.2683194971e+03
3.3175184958e+00,1.2755088136e+03
3.3216111659e+00,1.2769150121e+03
3.3257039711e+00,1.2837039114e+03
3.3297969205e+00,1.2840932256e+03
3.3338900235e+00,1.2905004010e+03
3.3379832903e+00,1.2899019175e+03
3.3420767317e+00,1.2959452071e+03
3.3461703592e+00,1.2943836590e+03
3.3502641851e+00,1.3000914481e+03
3.3543582226e+00,1.2975900012e+03
3.3584524856e+00,1.3029960989e+03
3.3625469890e+00,1.2995883266e+03
3.3666417487e+00,1.3046900469e+03
3.3707367816e+00,1.3004025229e+03
3.3748321058e+00,1.3052175564e+03
3.3789277406e+00,1.3000808391e+03
3.3830237063e+00,1.3046301702e+03
3.3871200250e+00,1.2986825184e+03
3.3912167198e+00,1.3029828031e+03
3.3953138158e+00,1.2962631824e+03
3.3994113392e+00,1.3003284052e+03
3.4035093184e+00,1.2928728507e+03
3.4076077835e+00,1.2967175888e+03
3.4117067665e+00,1.2885588770e+03
3.4158063017e+00,1.2921983706e+03
3.4199064255e+00,1.2833694989e+03
3.4240071766e+00,1.2868182494e+03
3.4281085967e+00,1.2773522551e+03
3.4322107297e+00,1.2806238046e+03
3.4363136228e+00,1.2705536886e+03
3.4404173260e+00,1.2736606343e+03
3.4445218929e+00,1.2630193400e+03
3.4486273804e+00,1.2659733456e+03
3.4527338492e+00,1.2547937467e+03
3.4568413641e+00,1.2576055526e+03
3.4609499940e+00,1.2459204431e+03
3.4650598124e+00,1.2485998811e+03
3.4691708977e+00,1.2364419645e+03
3.4732833333e+00,1.2389979788e+03
3.4773972083e+00,1.2263998545e+03
3.4815126173e+00,1.2288405288e+03
3.4856296616e+00,1.2158346697e+03
3.4897484486e+00,1.2181672567e+03
3.4938690932e+00,1.2047859931e+03
3.4979917175e+00,1.2070169526e+03
3.5021164519e+00,1.1932924327e+03
3.5062434350e+00,1.1954274694e+03
3.5103728147e+00,1.1813916224e+03
3.5145047486e+00,1.1834357302e+03
3.5186394043e+00,1.1691202190e+03
3.5227769606e+00,1.1710777268e+03
3.5269176080e+00,1.1565138923e+03
3.5310615491e+00,1.1583885125e+03
3.5352090001e+00,1.1436073105e+03
3.5393601908e+00,1.1454021894e+03
3.5435153662e+00,1.1304341196e+03
3.5476747872e+00,1.1321518902e+03
3.5518387316e+00,1.1170269193e+03
3.5560074949e+00,1.1186697535e+03
3.5601813921e+00,1.1034172325e+03
3.5643607581e+00,1.1049868945e+03
3.5685459497e+00,1.0896354714e+03
3.5727373465e+00,1.0911333708e+03
3.5769353523e+00,1.0757109003e+03
3.5811403970e+00,1.0771381431e+03
3.5853529378e+00,1.0616715947e+03
3.5895734611e+00,1.0630290328e+03
3.5938024842e+00,1.0475443984e+03
3.5980405571e+00,1.0488326762e+03
3.6022882647e+00,1.0333548798e+03
3.6065462287e+00,1.0345744768e+03
3.6108151099e+00,1.0191272867e+03
3.6150956104e+00,1.0202785554e+03
3.6193884762e+00,1.0048845029e+03
3.6236944994e+00,1.0059677008e+03
3.6280145215e+00,9.9064800498e+02
3.6323494353e+00,9.9166332042e+02
3.6367001888e+00,9.7643782235e+02
3.6410677874e+00,9.7738539323e+02
3.6454532975e+00,9.6227250133e+02
3.6498578499e+00,9.6315242560e+02
3.6542826430e+00,9.4816907386e+02
3.6587289462e+00,9.4898141219e+02
3.6631981039e+00,9.3414303313e+02
3.6676915393e+00,9.3488780307e+02
3.6722107579e+00,9.2020831710e+02
3.6767573515e+00,9.2088547948e+02
3.6813330029e+00,9.0637730184e+02
3.6859394889e+00,9.0698673987e+02
3.6905786855e+00,8.9266080622e+02
3.6952525713e+00,8.9320229905e+02
3.6999632320e+00,8.7906810961e+02
3.7047128642e+00,8.7954130246e+02
3.7095037797e+00,8.6560698431e+02
3.7143384091e+00,8.6601135853e+02
3.7192193058e+00,8.5228374413e+02
3.7241491490e+00,8.5261859134e+02
3.7291307470e+00,8.3910331027e+02
3.7341670402e+00,8.3936771599e+02
3.7392611028e+00,8.2606929529e+02
3.7444161452e+00,8.2626213832e+02
3.7496355146e+00,8.1318410550e+02
3.7549226953e+00,8.1330407993e+02
3.7602813084e+00,8.0044906137e+02
3.7657151099e+00,8.0049472794e+02
3.7712279881e+00,7.8786453516e+02
3.7768239595e+00,7.8783440755e+02
3.7825071631e+00,7.7543010453e+02
3.7882818533e+00,7.7532277366e+02
3.7941523909e+00,7.6314472074e+02
3.8001232321e+00,7.6295901610e+02
3.8061989154e+00,7.5100689091e+02
3.8123840458e+00,7.5074207249e+02
3.8186832769e+00,7.3901487496e+02
3.8251012903e+00,7.3867084302e+02
3.8316427717e+00,7.2716690022e+02
3.8383123846e+00,7.2674440477e+02
3.8451147401e+00,7.1546140008e+02
3.8520543648e+00,7.1496222830e+02
3.8591356641e+00,7.0389728687e+02
3.8663628833e+00,7.0332440750e+02
3.8737400652e+00,6.9247427473e+02
3.8812710047e+00,6.9183192551e+02
3.8889592010e+00,6.8119327001e+02
3.8968078071e+00,6.8048699941e+02
3.9048195769e+00,6.7005686911e+02
3.9129968120e+00,6.6929348698e+02
3.9213413059e+00,6.5906996881e+02
3.9298542892e+00,6.5825757505e+02
3.9385363749e+00,6.4824065547e+02
3.9473875052e+00,6.4738866305e+02
3.9564069003e+00,6.3758138351e+02
3.9655930117e+00,6.3670072661e+02
3.9749434789e+00,6.2711077101e+02
3.9844550926e+00,6.2621440594e+02
3.9941237642e+00,6.1685642573e+02
4.0039445038e+00,6.1596033972e+02
4.0139114068e+00,6.0685963066e+02
4.0240176504e+00,6.0598470913e+02
4.0342555013e+00,5.9718343701e+02
4.0446163338e+00,5.9635881749e+02
4.0550906613e+00,5.8792715233e+02
4.0656681779e+00,5.8719625100e+02
4.0763378132e+00,5.7925332629e+02
4.0870877986e+00,5.7868468563e+02
4.0979057436e+00,5.7144080565e+02
4.1087787230e+00,5.7114480259e+02
4.1196933725e+00,5.6499582658e+02
4.1306359919e+00,5.6510272167e+02
4.1415926536e+00,5.6090968429e+02
4.1520093203e+00,5.6108927254e+02
4.1624259869e+00,5.5787825480e+02
4.1728426536e+00,5.5758716188e+02
4.1832593203e+00,5.5436793488e+02
4.1936759869e+00,5.5401715319e+02
4.2040926536e+00,5.5084959621e+02
4.2145093203e+00,5.5045506767e+02
4.2249259869e+00,5.4733616511e+02
4.2353426536e+00,5.4690265014e+02
4.2457593203e+00,5.4383014518e+02
4.2561759869e+00,5.4336221023e+02
4.2665926536e+00,5.4033455485e+02
4.2770093203e+00,5.3983645204e+02
4.2874259869e+00,5.3685239915e+02
4.2978426536e+00,5.3632793579e+02
4.3082593203e+00,5.3338639317e+02
4.3186759869e+00,5.3283891824e+02
4.3290926536e+00,5.2993889096e+02
4.3395093203e+00,5.2937132908e+02
4.3499259869e+00,5.2651189282e+02
4.3603426536e+00,5.2592679203e+02
4.3707593203e+00,5.2310707851e+02
4.3811759869e+00,5.2250665852e+02
4.3915926536e+00,5.1972584612e+02
4.4020093203e+00,5.1911204260e+02
4.4124259869e+00,5.1636934957e+02
4.4228426536e+00,5.1574385306e+02
4.4332593203e+00,5.1303853222e+02
4.4436759869e+00,5.1240282174e+02
4.4540926536e+00,5.0973415619e+02
4.4645093203e+00,5.0908952812e+02
4.4749259869e+00,5.0645682759e+02
4.4853426536e+00,5.0580442033e+02
4.4957593203e+00,5.0320701810e+02
4.5061759869e+00,5.0254783315e+02
4.5165926536e+00,4.9998508347e+02
4.5270093203e+00,4.9932000345e+02
4.5374259869e+00,4.9679127928e+02
4.5478426536e+00,4.9612108335e+02
4.5582593203e+00,4.9362577445e+02
4.5686759869e+00,4.9295115156e+02
4.5790926536e+00,4.9048866285e+02
4.5895093203e+00,4.8981022303e+02
4.5999259869e+00,4.8737997321e+02
4.6103426536e+00,4.8669825741e+02
4.6207593203e+00,4.8429967778e+02
4.6311759869e+00,4.8361516620e+02
4.6415926536e+00,4.8124769964e+02
4.6520093203e+00,4.8056081908e+02
4.6624259869e+00,4.7822391921e+02
4.6728426536e+00,4.7753504932e+02
4.6832593203e+00,4.7522817977e+02
4.6936759869e+00,4.7453765850e+02
4.7040926536e+00,4.7226029229e+02
4.7145093203e+00,4.7156842066e+02
4.7249259869e+00,4.6932003971e+02
4.7353426536e+00,4.6862708592e+02
4.7457593203e+00,4.6640718057e+02
4.7561759869e+00,4.6571338360e+02
4.7665926536e+00,4.6352145228e+02
4.7770093203e+00,4.6282702506e+02
4.7874259869e+00,4.6066257393e+02
4.7978426536e+00,4.5996770607e+02
4.8082593203e+00,4.5783024879e+02
4.8186759869e+00,4.5713510902e+02
4.8290926536e+00,4.5502416646e+02
4.8395093203e+00,4.5432890476e+02
4.8499259869e+00,4.5224400484e+02
4.8603426536e+00,4.5154875428e+02
4.8707593203e+00,4.4948943177e+02
4.8811759869e+00,4.4879431019e+02
4.8915926536e+00,4.4676010652e+02
4.9020093203e+00,4.4606521796e+02
4.9124259869e+00,4.4405568111e+02
4.9228426536e+00,4.4336111707e+02
4.9332593203e+00,4.4137580139e+02
4.9436759869e+00,4.4068164201e+02
4.9540926536e+00,4.3872010809e+02
4.9645093203e+00,4.3802642308e+02
4.9749259869e+00,4.3608823763e+02
4.9853426536e+00,4.3539508719e+02
4.9957593203e+00,4.3347982286e+02
5.0061759869e+00,4.3278725843e+02
5.0165926536e+00,4.3089449370e+02
5.0270093203e+00,4.3020255860e+02
5.0374259869e+00,4.2833187761e+02
5.0478426536e+00,4.2764060768e+02
5.0582593203e+00,4.2579160009e+02
5.0686759869e+00,4.2510102414e+02
5.0790926536e+00,4.2327328494e+02
5.0895093203e+00,4.2258342519e+02
5.0999259869e+00,4.2077655453e+02
5.1103426536e+00,4.2008742699e+02
5.1207593203e+00,4.1830102997e+02
5.1311759869e+00,4.1761264472e+02
5.1415926536e+00,4.1584633118e+02
5.1520093203e+00,4.1515869260e+02
5.1624259869e+00,4.1341207686e+02
5.1728426536e+00,4.1272518381e+02
5.1832593203e+00,4.1099788445e+02
5.1936759869e+00,4.1031173037e+02
5.2040926536e+00,4.0860336990e+02
5.2145093203e+00,4.0791794290e+02
5.2249259869e+00,4.0622814743e+02
5.2353426536e+00,4.0554343026e+02
5.2457593203e+00,4.0387182919e+02
5.2561759869e+00,4.0318779917e+02
5.2665926536e+00,4.0153402475e+02
5.2770093203e+00,4.0085065367e+02
5.2874259869e+00,3.9921434053e+02
5.2978426536e+00,3.9853159445e+02
5.3082593203e+00,3.9691237916e+02
5.3186759869e+00,3.9623021811e+02
5.3290926536e+00,3.9462773856e+02
5.3395093203e+00,3.9394611620e+02
5.3499259869e+00,3.9236001096e+02
5.3603426536e+00,3.9167887418e+02
5.3707593203e+00,3.9010878178e+02
5.3811759869e+00,3.8942807007e+02
5.3915926536e+00,3.8787362814e+02
5.4020093203e+00,3.8719327299e+02
5.4124259869e+00,3.8565411732e+02
5.4228426536e+00,3.8497404137e+02
5.4332593203e+00,3.8344980477e+02
5.4436759869e+00,3.8276992085e+02
5.4540926536e+00,3.8126023185e+02
5.4645093203e+00,3.8058044183e+02
5.4749259869e+00,3.7908492318e+02
5.4853426536e+00,3.7840511655e+02
5.4957593203e+00,3.7692338339e+02
5.5061759869e+00,3.7624343559e+02
5.5165926536e+00,3.7477509339e+02
5.5270093203e+00,3.7409486379e+02
5.5374259869e+00,3.7263950571e+02
5.5478426536e+00,3.7195883517e+02
5.5582593203e+00,3.7051603909e+02
5.5686759869e+00,3.6983474696e+02
5.5790926536e+00,3.6840407167e+02
5.5895093203e+00,3.6772195220e+02
5.5999259869e+00,3.6630293278e+02
5.6103426536e+00,3.6561975059e+02
5.6207593203e+00,3.6421189266e+02
5.6311759869e+00,3.6352737715e+02
5.6415926536e+00,3.6213014955e+02
5.6520093203e+00,3.6144398783e+02
5.6624259869e+00,3.6005681313e+02
5.6728426536e+00,3.5936864100e+02
5.6832593203e+00,3.5799088303e+02
5.6936759869e+00,3.5730027325e+02
5.7040926536e+00,3.5593122025e+02
5.7145093203e+00,3.5523766691e+02
5.7249259869e+00,3.5387650813e+02
5.7353426536e+00,3.5317940555e+02
5.7457593203e+00,3.5182519776e+02
5.7561759869e+00,3.5112381099e+02
5.7665926536e+00,3.4977542899e+02
5.7770093203e+00,3.4906885152e+02
5.7874259869e+00,3.4772491234e+02
5.7978426536e+00,3.4701200343e+02
5.8082593203e+00,3.4567074650e+02
5.8186759869e+00,3.4495003512e+02
5.8290926536e+00,3.4360912654e+02
5.8395093203e+00,3.4287865926e+02
5.8499259869e+00,3.4153486276e+02
5.8603426536e+00,3.4079195505e+02
5.8707593203e+00,3.3944056474e+02
5.8811759869e+00,3.3868138226e+02
5.8915926536e+00,3.3731522326e+02
5.9020093203e+00,3.3653405845e+02
5.9124259869e+00,3.3514169454e+02
5.9228426536e+00,3.3432968791e+02
5.9332593203e+00,3.3289215981e+02
5.9436759869e+00,3.3203499441e+02
5.9540926536e+00,3.3051981570e+02
5.9645093203e+00,3.2959348686e+02
5.9749259869e+00,3.2794349819e+02
5.9853426536e+00,3.2690642480e+02
5.9957593203e+00,3.2501900088e+02


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS2_T5_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-3.4598062504e-03
4.0906155136e-03,2.2511577723e-02
8.1812309476e-03,-3.8735055417e-03
1.2271846382e-02,2.1204033964e-02
1.6362461816e-02,-5.4422988453e-03
2.0453077250e-02,1.8596548155e-02
2.4543692684e-02,-7.9918420628e-03
2.8634308117e-02,1.4772154160e-02
3.2724923551e-02,-1.1493975147e-02
3.6815538985e-02,9.8135335261e-03
4.0906154419e-02,-1.5933254073e-02
4.4996769853e-02,3.7936797013e-03
4.9087385287e-02,-2.1295932904e-02
5.3178000721e-02,-3.2212569145e-03
5.7268616155e-02,-2.7563722308e-02
6.1359231589e-02,-1.1168077926e-02
6.5449847023e-02,-3.4711074346e-02
6.9540462457e-02,-1.9984306297e-02
7.3631077891e-02,-4.2703904002e-02
7.7721693325e-02,-2.9606977223e-02
8.1812308759e-02,-5.1499268473e-02
8.5902924193e-02,-3.9971731160e-02
8.9993539627e-02,-6.1045623416e-02
9.4084155061e-02,-5.1011956445e-02
9.8174770495e-02,-7.1283317241e-02
1.0226538593e-01,-6.2657974868e-02
1.0635600136e-01,-8.2145120708e-02
1.1044661680e-01,-7.4836319712e-02
1.1453723223e-01,-9.3556697436e-02
1.1862784767e-01,-8.7469137568e-02
1.2271846310e-01,-1.0543698402e-01
1.2680907853e-01,-1.0047371811e-01
1.3089969397e-01,-1.1769847952e-01
1.3499030940e-01,-1.1376213874e-01
1.3908092483e-01,-1.3024745691e-01
1.4317154027e-01,-1.2724100413e-01
1.4726215570e-01,-1.4298411237e-01
1.5135277114e-01,-1.4081126011e-01
1.5544338657e-01,-1.5580266759e-01
1.5953400200e-01,-1.5436806376e-01
1.6362461744e-01,-1.6859143759e-01
1.6771523287e-01,-1.6780069502e-01
1.7180584831e-01,-1.8123287415e-01
1.7589646374e-01,-1.8099249822e-01
1.7998707917e-01,-1.9360359206e-01
1.8407769461e-01,-1.9382084505e-01
1.8816831004e-01,-2.0557438368e-01
1.9225892548e-01,-2.0615711238e-01
1.9634954091e-01,-2.1701022551e-01
2.0044015634e-01,-2.1786667017e-01
2.0453077178e-01,-2.2777027929e-01
2.0862138721e-01,-2.2880887608e-01
2.1271200265e-01,-2.3770788955e-01
2.1680261808e-01,-2.3883707423e-01
2.2089323351e-01,-2.4667057836e-01
2.2498384895e-01,-2.4779859608e-01
2.2907446438e-01,-2.5450003839e-01
2.3316507982e-01,-2.5553476241e-01
2.3725569525e-01,-2.6103212425e-01
2.4134631068e-01,-2.6188088503e-01
2.4543692612e-01,-2.6609684266e-01
2.4952754155e-01,-2.6666626790e-01
2.5361815699e-01,-2.6951834138e-01
2.5770877242e-01,-2.6971420693e-01
2.6179938785e-01,-2.7111489693e-01
2.6589000329e-01,-2.7084198816e-01
2.6998061872e-01,-2.7069890095e-01
2.7407123416e-01,-2.6986088385e-01
2.7816184959e-01,-2.6807684603e-01
2.8225246502e-01,-2.6657614769e-01
2.8634308046e-01,-2.6304930959e-01
2.9043369589e-01,-2.6078700671e-01
2.9452431133e-01,-2.5541093700e-01
2.9861492676e-01,-2.5228665223e-01
3.0270554219e-01,-2.4495042369e-01
3.0679615763e-01,-2.4086222863e-01
3.1088677306e-01,-2.3145049615e-01
3.1497738850e-01,-2.2629482068e-01
3.1906800393e-01,-2.1468789223e-01
3.2315861936e-01,-2.0835943930e-01
3.2724923480e-01,-1.9443334063e-01
3.3133985023e-01,-1.8682500622e-01
3.3543046567e-01,-1.7045154016e-01
3.3952108110e-01,-1.6145433777e-01
3.4361169653e-01,-1.4250113871e-01
3.4770231197e-01,-1.3200412812e-01
3.5179292740e-01,-1.1033471256e-01
3.5588354283e-01,-9.8224932457e-02
3.5997415827e-01,-7.3698746140e-02
3.6406477370e-01,-5.9861150497e-02
3.6815538914e-01,-3.2333612908e-02
3.7224600457e-01,-1.6651010823e-02
3.7633662000e-01,1.4026442354e-02
3.8042723544e-01,3.1673443376e-02
3.8451785087e-01,6.5653319189e-02
3.8860846631e-01,8.5386366594e-02
3.9269908174e-01,1.2282507451e-01
3.9678969717e-01,1.4476812065e-01
4.0088031261e-01,1.8582593237e-01
4.0497092804e-01,2.1010528100e-01
4.0906154348e-01,2.5494628981e-01
4.1315215891e-01,2.8169063897e-01
4.1724277434e-01,3.3048271792e-01
4.2133338978e-01,3.5982319905e-01
4.2542400521e-01,4.1273795747e-01
4.2951462065e-01,4.4480817052e-01
4.3360523608e-01,5.0202090805e-01
4.3769585151e-01,5.3695695229e-01
4.4178646695e-01,5.9864661004e-01
4.4587708238e-01,6.3658711023e-01
4.4996769782e-01,7.0293621813e-01
4.5405831325e-01,7.4402234576e-01
4.5814892868e-01,8.1521696569e-01
4.6223954412e-01,8.5959245477e-01
4.6633015955e-01,9.3582211863e-01
4.7042077499e-01,9.8363327569e-01
4.7451139042e-01,1.0650909178e+00
4.7860200585e-01,1.1164866256e+00
4.8269262129e-01,1.2033685088e+00
4.8678323672e-01,1.2585002228e+00
4.9087385215e-01,1.3510058576e+00
4.9496446759e-01,1.4100275959e+00
4.9905508302e-01,1.5083596508e+00
5.0314569846e-01,1.5714279750e+00
5.0723631389e-01,1.6757921800e+00
5.1132692932e-01,1.7430661679e+00
5.1541754476e-01,1.8536712084e+00
5.1950816019e-01,1.9253124167e+00
5.2359877563e-01,2.0423698172e+00
5.2768939106e-01,2.1185422383e+00
5.3178000649e-01,2.2422662309e+00
5.3587062193e-01,2.3231362314e+00
5.3996123736e-01,2.4537436226e+00
5.4405185280e-01,2.5394798766e+00
5.4814246823e-01,2.6771898920e+00
5.5223308366e-01,2.7679633031e+00
5.5632369910e-01,2.9129974264e+00
5.6041431453e-01,3.0089810267e+00
5.6450492997e-01,3.1615628199e+00
5.6859554540e-01,3.2629316712e+00
5.7268616083e-01,3.4232865822e+00
5.7677677627e-01,3.5302176489e+00
5.8086739170e-01,3.6985728059e+00
5.8495800714e-01,3.8112448224e+00
5.8904862257e-01,3.9878288106e+00
5.9313923800e-01,4.1064221245e+00
5.9722985344e-01,4.2914647444e+00
6.0132046887e-01,4.4161611530e+00
6.0541108431e-01,4.6098931686e+00
6.0950169974e-01,4.7408757313e+00
6.1359231517e-01,4.9435285963e+00
6.1768293061e-01,5.0809814328e+00
6.2177354604e-01,5.2927870027e+00
6.2586416147e-01,5.4368950749e+00
6.2995477691e-01,5.6580853046e+00
6.3404539234e-01,5.8090341834e+00
6.3813600778e-01,6.0398408077e+00
6.4222662321e-01,6.1978164216e+00
6.4631723864e-01,6.4384706255e+00
6.5040785408e-01,6.6036589990e+00
6.5449846951e-01,6.8543910777e+00
6.5858908495e-01,7.0269780557e+00
6.6267970038e-01,7.2880170642e+00
6.6677031581e-01,7.4681880247e+00
6.7086093125e-01,7.7397614152e+00
6.7495154668e-01,7.9277009638e+00
6.7904216212e-01,8.2100341953e+00
6.8313277755e-01,8.4059258217e+00
6.8722339298e-01,8.6992419065e+00
6.9131400842e-01,8.9032675638e+00
6.9540462385e-01,9.2077864870e+00
6.9949523929e-01,9.4201260191e+00
7.0358585472e-01,9.7360639119e+00
7.0767647015e-01,9.9568942078e+00
7.1176708559e-01,1.0284462137e+01
7.1585770102e-01,1.0513955879e+01
7.1994831645e-01,1.0853358143e+01
7.2403893189e-01,1.1091682099e+01
7.2812954732e-01,1.1443114174e+01
7.3222016276e-01,1.1690427305e+01
7.3631077819e-01,1.2054074214e+01
7.4040139362e-01,1.2310526662e+01
7.4449200906e-01,1.2686563701e+01
7.4858262449e-01,1.2952298994e+01
7.5267323993e-01,1.3340898236e+01
7.5676385536e-01,1.3616062023e+01
7.6085447079e-01,1.4017407168e+01
7.6494508623e-01,1.4302162219e+01
7.6903570166e-01,1.4716470711e+01
7.7312631710e-01,1.5011003033e+01
7.7721693253e-01,1.5438509316e+01
7.8130754796e-01,1.5743012847e+01
7.8539816340e-01,1.6184061087e+01
7.8948877883e-01,1.6498765931e+01
7.9357939427e-01,1.6953427996e+01
7.9767000970e-01,1.7278891102e+01
8.0176062513e-01,1.7747513955e+01
8.0585124057e-01,1.8082113815e+01
8.0994185600e-01,1.8563997034e+01
8.1403247144e-01,1.8907801373e+01
8.1812308687e-01,1.9403535775e+01
8.2221370231e-01,1.9756906996e+01
8.2630431774e-01,2.0267007501e+01
8.3039493318e-01,2.0630131443e+01
8.3448554861e-01,2.1154814508e+01
8.3857616404e-01,2.1527736638e+01
8.4266677948e-01,2.2067080980e+01
8.4675739491e-01,2.2449803838e+01
8.5084801035e-01,2.3003862987e+01
8.5493862578e-01,2.3396380360e+01
8.5902924122e-01,2.3965202532e+01
8.6311985665e-01,2.4367496510e+01
8.6721047208e-01,2.4951113602e+01
8.7130108752e-01,2.5363147785e+01
8.7539170295e-01,2.5961568007e+01
8.7948231839e-01,2.6383285729e+01
8.8357293382e-01,2.6996493019e+01
8.8766354926e-01,2.7427818122e+01
8.9175416469e-01,2.8055773364e+01
8.9584478012e-01,2.8496610809e+01
8.9993539556e-01,2.9139252274e+01
9.0402601099e-01,2.9589488051e+01
9.0811662643e-01,3.0246730976e+01
9.1220724186e-01,3.0706231630e+01
9.1629785730e-01,3.1377967488e+01
9.2038847273e-01,3.1846579537e+01
9.2447908816e-01,3.2532675270e+01
9.2856970360e-01,3.3010224623e+01
9.3266031903e-01,3.3710521887e+01
9.3675093447e-01,3.4196813256e+01
9.4084154990e-01,3.4911127670e+01
9.4493216534e-01,3.5405943986e+01
9.4902278077e-01,3.6134064391e+01
9.5311339621e-01,3.6637166239e+01
9.5720401164e-01,3.7378853980e+01
9.6129462707e-01,3.7889979055e+01
9.6538524251e-01,3.8644967311e+01
9.6947585794e-01,3.9163829924e+01
9.7356647338e-01,3.9931823088e+01
9.7765708881e-01,4.0458113717e+01
9.8174770425e-01,4.1238786838e+01
9.8583831968e-01,4.1772171736e+01
9.8992893511e-01,4.2565170027e+01
9.9401955055e-01,4.3105290885e+01
9.9811016598e-01,4.3910229307e+01
1.0022007814e+00,4.4456702984e+01
1.0062913969e+00,4.5273165903e+01
1.0103820123e+00,4.5825584226e+01
1.0144726277e+00,4.6653125159e+01
1.0185632432e+00,4.7211054791e+01
1.0226538586e+00,4.8049196231e+01
1.0267444740e+00,4.8612178620e+01
1.0308350895e+00,4.9460411965e+01
1.0349257049e+00,5.0027963372e+01
1.0390163203e+00,5.0885748938e+01
1.0431069358e+00,5.1457360546e+01
1.0471975512e+00,5.2324127689e+01
1.0512881666e+00,5.2899265798e+01
1.0553787821e+00,5.3774413132e+01
1.0594693975e+00,5.4352519445e+01
1.0635600129e+00,5.5235415173e+01
1.0676506284e+00,5.5815907173e+01
1.0717412438e+00,5.6705889519e+01
1.0758318592e+00,5.7288160935e+01
1.0799224747e+00,5.8184538698e+01
1.0840130901e+00,5.8767960076e+01
1.0881037055e+00,5.9670013288e+01
1.0921943210e+00,6.0253932647e+01
1.0962849364e+00,6.1160913357e+01
1.1003755518e+00,6.1744656953e+01
1.1044661673e+00,6.2655790120e+01
1.1085567827e+00,6.3238663305e+01
1.1126473981e+00,6.4153147813e+01
1.1167380136e+00,6.4734435994e+01
1.1208286290e+00,6.5651445787e+01
1.1249192444e+00,6.6230415484e+01
1.1290098599e+00,6.7149100814e+01
1.1331004753e+00,6.7725000822e+01
1.1371910908e+00,6.8644489620e+01
1.1412817062e+00,6.9216552263e+01
1.1453723216e+00,7.0135951622e+01
1.1494629371e+00,7.0703394104e+01
1.1535535525e+00,7.1621791881e+01
1.1576441679e+00,7.2183817736e+01
1.1617347834e+00,7.3100284259e+01
1.1658253988e+00,7.3656084889e+01
1.1699160142e+00,7.4569674776e+01
1.1740066297e+00,7.5118431080e+01
1.1780972451e+00,7.6028185162e+01
1.1821878605e+00,7.6569069246e+01
1.1862784760e+00,7.7474016587e+01
1.1903690914e+00,7.8006193560e+01
1.1944597068e+00,7.8905353572e+01
1.1985503223e+00,7.9427983414e+01
1.2026409377e+00,8.0320368062e+01
1.2067315531e+00,8.0832607559e+01
1.2108221686e+00,8.1717223642e+01
1.2149127840e+00,8.2218228391e+01
1.2190033994e+00,8.3094079903e+01
1.2230940149e+00,8.3583006371e+01
1.2271846303e+00,8.4449096924e+01
1.2312752457e+00,8.4925104554e+01
1.2353658612e+00,8.5780439858e+01
1.2394564766e+00,8.6242693224e+01
1.2435470920e+00,8.7086283616e+01
1.2476377075e+00,8.7533954606e+01
1.2517283229e+00,8.8364817622e+01
1.2558189383e+00,8.8797087647e+01
1.2599095538e+00,8.9614250614e+01
1.2640001692e+00,9.0030312838e+01
1.2680907847e+00,9.0832815493e+01
1.2721814001e+00,9.1231877063e+01
1.2762720155e+00,9.2018774177e+01
1.2803626310e+00,9.2400058455e+01
1.2844532464e+00,9.3170422448e+01
1.2885438618e+00,9.3533171234e+01
1.2926344773e+00,9.4286094781e+01
1.2967250927e+00,9.4629570504e+01
1.3008157081e+00,9.5364169116e+01
1.3049063236e+00,9.5687656999e+01
1.3089969390e+00,9.6403071561e+01
1.3130875544e+00,9.6705881739e+01
1.3171781699e+00,9.7401281003e+01
1.3212687853e+00,9.7682750589e+01
1.3253594007e+00,9.8357333601e+01
1.3294500162e+00,9.8616828686e+01
1.3335406316e+00,9.9269827144e+01
1.3376312470e+00,9.9506744716e+01
1.3417218625e+00,1.0013742524e+02
1.3458124779e+00,1.0035119501e+02
1.3499030933e+00,1.0095886131e+02
1.3539937088e+00,1.0114894746e+02
1.3580843242e+00,1.0173294239e+02
1.3621749396e+00,1.0189884515e+02
1.3662655551e+00,1.0245855263e+02
1.3703561705e+00,1.0259980973e+02
1.3744467859e+00,1.0313465654e+02
1.3785374014e+00,1.0325084453e+02
1.3826280168e+00,1.0376030188e+02
1.3867186322e+00,1.0385103721e+02
1.3908092477e+00,1.0433462212e+02
1.3948998631e+00,1.0439956202e+02
1.3989904786e+00,1.0485683850e+02
1.4030810940e+00,1.0489568154e+02
1.4071717094e+00,1.0532626141e+02
1.4112623249e+00,1.0533874782e+02
1.4153529403e+00,1.0574229123e+02
1.4194435557e+00,1.0572820280e+02
1.4235341712e+00,1.0610441832e+02
1.4276247866e+00,1.0606357804e+02
1.4317154020e+00,1.0641222231e+02
1.4358060175e+00,1.0634449364e+02
1.4398966329e+00,1.0666537059e+02
1.4439872483e+00,1.0657065657e+02
1.4480778638e+00,1.0686361618e+02
1.4521684792e+00,1.0674185877e+02
1.4562590946e+00,1.0700679563e+02
1.4603497101e+00,1.0685797580e+02
1.4644403255e+00,1.0709482791e+02
1.4685309409e+00,1.0691896751e+02
1.4726215564e+00,1.0712771605e+02
1.4767121718e+00,1.0692488315e+02
1.4808027872e+00,1.0710555479e+02
1.4848934027e+00,1.0687587493e+02
1.4889840181e+00,1.0702854880e+02
1.4930746335e+00,1.0677222582e+02
1.4971652490e+00,1.0689704868e+02
1.5012558644e+00,1.0661439979e+02
1.5053464798e+00,1.0671161443e+02
1.5094370953e+00,1.0640312568e+02
1.5135277107e+00,1.0647311911e+02
1.5176183261e+00,1.0613952809e+02
1.5217089416e+00,1.0618290797e+02
1.5257995570e+00,1.0582531988e+02
1.5298901725e+00,1.0584303022e+02
1.5339807879e+00,1.0546307119e+02
1.5380714033e+00,1.0545655029e+02
1.5421620188e+00,1.0505654739e+02
1.5462526342e+00,1.0502799797e+02
1.5503432496e+00,1.0461118742e+02
1.5544338651e+00,1.0456371448e+02
1.5585244805e+00,1.0413424112e+02
1.5626150959e+00,1.0407375411e+02
1.5667057114e+00,1.0363633503e+02
1.5707963268e+00,1.0356285095e+02
1.5748869422e+00,1.0311258694e+02
1.5789775577e+00,1.0302789964e+02
1.5830681731e+00,1.0253957325e+02
1.5871587885e+00,1.0241156468e+02
1.5912494040e+00,1.0187604345e+02
1.5953400194e+00,1.0170481766e+02
1.5994306348e+00,1.0113392542e+02
1.6035212503e+00,1.0093122147e+02
1.6076118657e+00,1.0033697642e+02
1.6117024811e+00,1.0011155757e+02
1.6157930966e+00,9.9499691814e+01
1.6198837120e+00,9.9254745792e+01
1.6239743274e+00,9.8626570246e+01
1.6280649429e+00,9.8362385748e+01
1.6321555583e+00,9.7718005331e+01
1.6362461737e+00,9.7434531128e+01
1.6403367892e+00,9.6774442991e+01
1.6444274046e+00,9.6472193139e+01
1.6485180200e+00,9.5797412784e+01
1.6526086355e+00,9.5477322989e+01
1.6566992509e+00,9.4789023880e+01
1.6607898664e+00,9.4452109994e+01
1.6648804818e+00,9.3751374521e+01
1.6689710972e+00,9.3398564562e+01
1.6730617127e+00,9.2686341474e+01
1.6771523281e+00,9.2318471228e+01
1.6812429435e+00,9.1595627438e+01
1.6853335590e+00,9.1213487473e+01
1.6894241744e+00,9.0480857816e+01
1.6935147898e+00,9.0085225626e+01
1.6976054053e+00,8.9343633455e+01
1.7016960207e+00,8.8935281816e+01
1.7057866361e+00,8.8185541288e+01
1.7098772516e+00,8.7765235916e+01
1.7139678670e+00,8.7008150216e+01
1.7180584824e+00,8.6576647041e+01
1.7221490979e+00,8.5813008291e+01
1.7262397133e+00,8.5371052968e+01
1.7303303287e+00,8.4601643472e+01
1.7344209442e+00,8.4149971992e+01
1.7385115596e+00,8.3375565302e+01
1.7426021750e+00,8.2914904408e+01
1.7466927905e+00,8.2136265529e+01
1.7507834059e+00,8.1667332594e+01
1.7548740213e+00,8.0885217473e+01
1.7589646368e+00,8.0408719985e+01
1.7630552522e+00,7.9623874592e+01
1.7671458676e+00,7.9140509482e+01
1.7712364831e+00,7.8353668704e+01
1.7753270985e+00,7.7864121609e+01
1.7794177139e+00,7.7076008035e+01
1.7835083294e+00,7.6580952523e+01
1.7875989448e+00,7.5792275161e+01
1.7916895603e+00,7.5292371935e+01
1.7957801757e+00,7.4503824900e+01
1.7998707911e+00,7.3999720975e+01
1.8039614066e+00,7.3211982179e+01
1.8080520220e+00,7.2704310080e+01
1.8121426374e+00,7.1918039967e+01
1.8162332529e+00,7.1407416935e+01
1.8203238683e+00,7.0623257278e+01
1.8244144837e+00,7.0110284523e+01
1.8285050992e+00,6.9328857309e+01
1.8325957146e+00,6.8814119306e+01
1.8366863300e+00,6.8036025723e+01
1.8407769455e+00,6.7520089561e+01
1.8448675609e+00,6.6745909086e+01
1.8489581763e+00,6.6229323880e+01
1.8530487918e+00,6.5459613494e+01
1.8571394072e+00,6.4942909860e+01
1.8612300226e+00,6.4178203367e+01
1.8653206381e+00,6.3661892969e+01
1.8694112535e+00,6.2902700445e+01
1.8735018689e+00,6.2387275607e+01
1.8775924844e+00,6.1634082958e+01
1.8816830998e+00,6.1120016351e+01
1.8857737152e+00,6.0373284991e+01
1.8898643307e+00,5.9861029389e+01
1.8939549461e+00,5.9121196024e+01
1.8980455615e+00,5.8611184129e+01
1.9021361770e+00,5.7878660649e+01
1.9062267924e+00,5.7371304986e+01
1.9103174078e+00,5.6646478454e+01
1.9144080233e+00,5.6142171328e+01
1.9184986387e+00,5.5425404062e+01
1.9225892542e+00,5.4924517586e+01
1.9266798696e+00,5.4216147326e+01
1.9307704850e+00,5.3719033497e+01
1.9348611005e+00,5.3019373660e+01
1.9389517159e+00,5.2526364501e+01
1.9430423313e+00,5.1835704495e+01
1.9471329468e+00,5.1347112246e+01
1.9512235622e+00,5.0665717862e+01
1.9553141776e+00,5.0181835220e+01
1.9594047931e+00,4.9509949077e+01
1.9634954085e+00,4.9031049486e+01
1.9675860239e+00,4.8368891532e+01
1.9716766394e+00,4.7895229506e+01
1.9757672548e+00,4.7242997565e+01
1.9798578702e+00,4.6774809058e+01
1.9839484857e+00,4.6132679419e+01
1.9880391011e+00,4.5670182221e+01
1.9921297165e+00,4.5038310262e+01
1.9962203320e+00,4.4581704431e+01
2.0003109474e+00,4.3960225276e+01
2.0044015628e+00,4.3509693595e+01
2.0084921783e+00,4.2898722791e+01
2.0125827937e+00,4.2454431246e+01
2.0166734091e+00,4.1854065466e+01
2.0207640246e+00,4.1416163748e+01
2.0248546400e+00,4.0826481508e+01
2.0289452554e+00,4.0395103527e+01
2.0330358709e+00,3.9816165917e+01
2.0371264863e+00,3.9391430332e+01
2.0412171017e+00,3.8823281753e+01
2.0453077172e+00,3.8405292516e+01
2.0493983326e+00,3.7847961420e+01
2.0534889481e+00,3.7436808321e+01
2.0575795635e+00,3.6890307962e+01
2.0616701789e+00,3.6486067184e+01
2.0657607944e+00,3.5950396357e+01
2.0698514098e+00,3.5553131033e+01
2.0739420252e+00,3.5028274814e+01
2.0780326407e+00,3.4638035584e+01
2.0821232561e+00,3.4123966064e+01
2.0862138715e+00,3.3740791634e+01
2.0903044870e+00,3.3237468638e+01
2.0943951024e+00,3.2861386333e+01
2.0984857178e+00,3.2368758136e+01
2.1025763333e+00,3.1999784446e+01
2.1066669487e+00,3.1517788471e+01
2.1107575641e+00,3.1155929598e+01
2.1148481796e+00,3.0684493100e+01
2.1189387950e+00,3.0329745488e+01
2.1230294104e+00,2.9868786224e+01
2.1271200259e+00,2.9521137087e+01
2.1312106413e+00,2.9070563963e+01
2.1353012567e+00,2.8729991804e+01
2.1393918722e+00,2.8289705512e+01
2.1434824876e+00,2.7956180621e+01
2.1475731030e+00,2.7526074249e+01
2.1516637185e+00,2.7199559201e+01
2.1557543339e+00,2.6779518829e+01
2.1598449493e+00,2.6459968963e+01
2.1639355648e+00,2.6049874233e+01
2.1680261802e+00,2.5737238117e+01
2.1721167956e+00,2.5336962787e+01
2.1762074111e+00,2.5031182676e+01
2.1802980265e+00,2.4640595151e+01
2.1843886420e+00,2.4341607426e+01
2.1884792574e+00,2.3960571269e+01
2.1925698728e+00,2.3668306861e+01
2.1966604883e+00,2.3296681283e+01
2.2007511037e+00,2.3011066091e+01
2.2048417191e+00,2.2648706424e+01
2.2089323346e+00,2.2369661713e+01
2.2130229500e+00,2.2016419863e+01
2.2171135654e+00,2.1743862651e+01
2.2212041809e+00,2.1399587541e+01
2.2252947963e+00,2.1133430979e+01
2.2293854117e+00,2.0797968972e+01
2.2334760272e+00,2.0538122708e+01
2.2375666426e+00,2.0211318038e+01
2.2416572580e+00,1.9957688581e+01
2.2457478735e+00,1.9639383771e+01
2.2498384889e+00,1.9391874849e+01
2.2539291043e+00,1.9081911155e+01
2.2580197198e+00,1.8840424079e+01
2.2621103352e+00,1.8538641951e+01
2.2662009506e+00,1.8303075979e+01
2.2702915661e+00,1.8009315564e+01
2.2743821815e+00,1.7779568285e+01
2.2784727969e+00,1.7493669970e+01
2.2825634124e+00,1.7269637671e+01
2.2866540278e+00,1.6991442648e+01
2.2907446432e+00,1.6773020646e+01
2.2948352587e+00,1.6502371448e+01
2.2989258741e+00,1.6289454292e+01
2.3030164895e+00,1.6026195235e+01
2.3071071050e+00,1.5818676668e+01
2.3111977204e+00,1.5562654278e+01
2.3152883358e+00,1.5360426930e+01
2.3193789513e+00,1.5111491092e+01
2.3234695667e+00,1.4914446734e+01
2.3275601822e+00,1.4672455736e+01
2.3316507976e+00,1.4480488285e+01
2.3357414130e+00,1.4245325505e+01
2.3398320285e+00,1.4058359200e+01
2.3439226439e+00,1.3830000456e+01
2.3480132593e+00,1.3648060120e+01
2.3521038748e+00,1.3426795447e+01
2.3561944902e+00,1.3250963100e+01
2.3602851056e+00,1.3035951951e+01
2.3643757211e+00,1.2864591373e+01
2.3684663365e+00,1.2654227497e+01
2.3725569519e+00,1.2486323184e+01
2.3766475674e+00,1.2281432199e+01
2.3807381828e+00,1.2117667426e+01
2.3848287982e+00,1.1918677529e+01
2.3889194137e+00,1.1759145807e+01
2.3930100291e+00,1.1565965640e+01
2.3971006445e+00,1.1410528624e+01
2.4011912600e+00,1.1222970715e+01
2.4052818754e+00,1.1071498097e+01
2.4093724908e+00,1.0889402617e+01
2.4134631063e+00,1.0741791851e+01
2.4175537217e+00,1.0565012207e+01
2.4216443371e+00,1.0421165910e+01
2.4257349526e+00,1.0249554011e+01
2.4298255680e+00,1.0109372800e+01
2.4339161834e+00,9.9427793260e+00
2.4380067989e+00,9.8061632762e+00
2.4420974143e+00,9.6444407541e+00
2.4461880297e+00,9.5112910127e+00
2.4502786452e+00,9.3542951748e+00
2.4543692606e+00,9.2245144931e+00
2.4584598761e+00,9.0721045037e+00
2.4625504915e+00,8.9455973883e+00
2.4666411069e+00,8.7976357546e+00
2.4707317224e+00,8.6743085756e+00
2.4748223378e+00,8.5306609978e+00
2.4789129532e+00,8.4104220819e+00
2.4830035687e+00,8.2709572874e+00
2.4870941841e+00,8.1537169868e+00
2.4911847995e+00,8.0183065704e+00
2.4952754150e+00,7.9039773132e+00
2.4993660304e+00,7.7724956018e+00
2.5034566458e+00,7.6609919340e+00
2.5075472613e+00,7.5333158840e+00
2.5116378767e+00,7.4245545074e+00
2.5157284921e+00,7.3005636335e+00
2.5198191076e+00,7.1944634417e+00
2.5239097230e+00,7.0740397711e+00
2.5280003384e+00,6.9705218847e+00
2.5320909539e+00,6.8535499313e+00
2.5361815693e+00,6.7525377325e+00
2.5402721847e+00,6.6389044862e+00
2.5443628002e+00,6.5403236522e+00
2.5484534156e+00,6.4299185773e+00
2.5525440310e+00,6.3336971138e+00
2.5566346465e+00,6.2264121542e+00
2.5607252619e+00,6.1324804272e+00
2.5648158773e+00,6.0282100157e+00
2.5689064928e+00,5.9365007822e+00
2.5729971082e+00,5.8351418516e+00
2.5770877236e+00,5.7455902898e+00
2.5811783391e+00,5.6470422853e+00
2.5852689545e+00,5.5595860229e+00
2.5893595699e+00,5.4637509145e+00
2.5934501854e+00,5.3783300555e+00
2.5975408008e+00,5.2851123516e+00
2.6016314163e+00,5.2016695019e+00
2.6057220317e+00,5.1109762615e+00
2.6098126471e+00,5.0294565528e+00
2.6139032626e+00,4.9411973990e+00
2.6179938780e+00,4.8615485108e+00
2.6220844934e+00,4.7756356435e+00
2.6261751089e+00,4.6978078232e+00
2.6302657243e+00,4.6141560328e+00
2.6343563397e+00,4.5381021140e+00
2.6384469552e+00,4.4566287949e+00
2.6425375706e+00,4.3823042133e+00
2.6466281860e+00,4.3029293782e+00
2.6507188015e+00,4.2302921847e+00
2.6548094169e+00,4.1529384794e+00
2.6589000323e+00,4.0819493509e+00
2.6629906478e+00,4.0065420693e+00
2.6670812632e+00,3.9371643166e+00
2.6711718786e+00,3.8636314165e+00
2.6752624941e+00,3.7958309884e+00
2.6793531095e+00,3.7241031076e+00
2.6834437249e+00,3.6578485910e+00
2.6875343404e+00,3.5878590634e+00
2.6916249558e+00,3.5231216805e+00
2.6957155712e+00,3.4548065520e+00
2.6998061867e+00,3.3915601513e+00
2.7038968021e+00,3.3248581959e+00
2.7079874175e+00,3.2630792388e+00
2.7120780330e+00,3.1979319730e+00
2.7161686484e+00,3.1375995148e+00
2.7202592638e+00,3.0739512113e+00
2.7243498793e+00,3.0150468754e+00
2.7284404947e+00,2.9528445741e+00
2.7325311102e+00,2.8953525192e+00
2.7366217256e+00,2.8345460365e+00
2.7407123410e+00,2.7784529165e+00
2.7448029565e+00,2.7189948501e+00
2.7488935719e+00,2.6642897651e+00
2.7529841873e+00,2.6061354946e+00
2.7570748028e+00,2.5528099330e+00
2.7611654182e+00,2.4959176152e+00
2.7652560336e+00,2.4439653857e+00
2.7693466491e+00,2.3882959428e+00
2.7734372645e+00,2.3377130961e+00
2.7775278799e+00,2.2832301959e+00
2.7816184954e+00,2.2340149350e+00
2.7857091108e+00,2.1806849615e+00
2.7897997262e+00,2.1328375396e+00
2.7938903417e+00,2.0806295531e+00
2.7979809571e+00,2.0341521597e+00
2.8020715725e+00,1.9830378427e+00
2.8061621880e+00,1.9379344767e+00
2.8102528034e+00,1.8878880665e+00
2.8143434188e+00,1.8441643959e+00
2.8184340343e+00,1.7951626000e+00
2.8225246497e+00,1.7528258088e+00
2.8266152651e+00,1.7048477012e+00
2.8307058806e+00,1.6639063236e+00
2.8347964960e+00,1.6169332206e+00
2.8388871114e+00,1.5773969628e+00
2.8429777269e+00,1.5314122757e+00
2.8470683423e+00,1.4932918268e+00
2.8511589577e+00,1.4482808877e+00
2.8552495732e+00,1.4115877215e+00
2.8593401886e+00,1.3675375819e+00
2.8634308041e+00,1.3322837509e+00
2.8675214195e+00,1.2891829482e+00
2.8716120349e+00,1.2553808743e+00
2.8757026504e+00,1.2132191640e+00
2.8797932658e+00,1.1808814294e+00
2.8838838812e+00,1.1396494795e+00
2.8879744967e+00,1.1087886224e+00
2.8920651121e+00,1.0684776668e+00
2.8961557275e+00,1.0391059897e+00
2.9002463430e+00,9.9970743560e-01
2.9043369584e+00,9.7183683425e-01
2.9084275738e+00,9.3334181834e-01
2.9125181893e+00,9.0698364140e-01
2.9166088047e+00,8.6938253059e-01
2.9206994201e+00,8.4454748371e-01
2.9247900356e+00,8.0782931150e-01
2.9288806510e+00,7.8452742170e-01
2.9329712664e+00,7.4867925245e-01
2.9370618819e+00,7.2691991267e-01
2.9411524973e+00,6.9192612237e-01
2.9452431127e+00,6.7171824094e-01
2.9493337282e+00,6.3755970040e-01
2.9534243436e+00,6.1891198577e-01
2.9575149590e+00,5.8556512806e-01
2.9616055745e+00,5.6848654638e-01
2.9656961899e+00,5.3592229444e-01
2.9697868053e+00,5.2042274678e-01
2.9738774208e+00,4.8860526963e-01
2.9779680362e+00,4.7469654713e-01
2.9820586516e+00,4.4358180207e-01
2.9861492671e+00,4.3127889248e-01
2.9902398825e+00,4.0081289532e-01
2.9943304980e+00,3.9013573455e-01
2.9984211134e+00,3.6025247763e-01
3.0025117288e+00,3.5122826705e-01
3.0066023443e+00,3.2184717223e-01
3.0106929597e+00,3.1451342060e-01
3.0147835751e+00,2.8553616565e-01
3.0188741906e+00,2.7994466942e-01
3.0229648060e+00,2.5125115237e-01
3.0270554214e+00,2.4747320924e-01
3.0311460369e+00,2.1891630179e-01
3.0352366523e+00,2.1704957585e-01
3.0393272677e+00,1.8844814181e-01
3.0434178832e+00,1.8862579094e-01
3.0475084986e+00,1.5975517353e-01
3.0515991140e+00,1.6215815467e-01
3.0556897295e+00,1.3273691786e-01
3.0597803449e+00,1.3761086763e-01
3.0638709603e+00,1.0728194645e-01
3.0679615758e+00,1.1496081678e-01
3.0720521912e+00,8.3264343616e-02
3.0761428066e+00,9.4204132535e-02
3.0802334221e+00,6.0538140904e-02
3.0843240375e+00,7.5365705413e-02
3.0884146529e+00,3.8930396487e-02
3.0925052684e+00,5.8513727063e-02
3.0965958838e+00,1.8237908115e-02
3.1006864992e+00,4.3781774662e-02
3.1047771147e+00,-1.7532670330e-03
3.1088677301e+00,3.1396240598e-02
3.1129583455e+00,-2.1166280519e-02
3.1170489610e+00,2.1682580198e-02
3.1211395764e+00,-3.9712066715e-02
3.1252301919e+00,1.5002569892e-02
3.1293208073e+00,-5.6018461296e-02
3.1334114227e+00,1.1728101753e-02
3.1375020382e+00,-6.6877019674e-02
3.1415926536e+00,1.1720595922e-02
3.1415926536e+00,1.1720595922e-02
3.1456834090e+00,1.0841300317e-01
3.1497741731e+00,2.2198706267e-01
3.1538649463e+00,3.7422626728e-01
3.1579557294e+00,5.1953731634e-01
3.1620465229e+00,6.8991907764e-01
3.1661373275e+00,8.6529124119e-01
3.1702281440e+00,1.0590308023e+00
3.1743189732e+00,1.2630931158e+00
3.1784098159e+00,1.4796279286e+00
3.1825006729e+00,1.7094907979e+00
3.1865915453e+00,1.9472261547e+00
3.1906824341e+00,2.1999887888e+00
3.1947733403e+00,2.4568401691e+00
3.1988642651e+00,2.7296778453e+00
3.2029552096e+00,3.0033938008e+00
3.2070461754e+00,3.2936128914e+00
3.2111371636e+00,3.5819557156e+00
3.2152281758e+00,3.8870440364e+00
3.2193192137e+00,4.1878921103e+00
3.2234102788e+00,4.5055532194e+00
3.2275013730e+00,4.8169556414e+00
3.2315924983e+00,5.1451250869e+00
3.2356836566e+00,5.4653256747e+00
3.2397748501e+00,5.8021718927e+00
3.2438660813e+00,6.1296131807e+00
3.2479573525e+00,6.4735268970e+00
3.2520486664e+00,6.8068412246e+00
3.2561400259e+00,7.1564170836e+00
3.2602314339e+00,7.4944098960e+00
3.2643228937e+00,7.8484236145e+00
3.2684144086e+00,8.1900527520e+00
3.2725059824e+00,8.5474364946e+00
3.2765976188e+00,8.8917902125e+00
3.2806893222e+00,9.2516082285e+00
3.2847810968e+00,9.5978838431e+00
3.2888729474e+00,9.9593097754e+00
3.2929648790e+00,1.0306794140e+01
3.2970568970e+00,1.0669090862e+01
3.3011490070e+00,1.1017143336e+01
3.3052412152e+00,1.1379645728e+01
3.3093335280e+00,1.1727683897e+01
3.3134259524e+00,1.2089784639e+01
3.3175184958e+00,1.2437272756e+01
3.3216111659e+00,1.2798410989e+01
3.3257039711e+00,1.3144850942e+01
3.3297969205e+00,1.3504503511e+01
3.3338900235e+00,1.3849427997e+01
3.3379832903e+00,1.4207102911e+01
3.3420767317e+00,1.4550070483e+01
3.3461703592e+00,1.4905302223e+01
3.3502641851e+00,1.5245893847e+01
3.3543582226e+00,1.5598240148e+01
3.3584524856e+00,1.5936056957e+01
3.3625469890e+00,1.6285096735e+01
3.3666417487e+00,1.6619758677e+01
3.3707367816e+00,1.6965090815e+01
3.3748321058e+00,1.7296235958e+01
3.3789277406e+00,1.7637478699e+01
3.3830237063e+00,1.7964762988e+01
3.3871200250e+00,1.8301553753e+01
3.3912167198e+00,1.8624651055e+01
3.3953138158e+00,1.8956646516e+01
3.3994113392e+00,1.9275248833e+01
3.4035093184e+00,1.9602125129e+01
3.4076077835e+00,1.9915942881e+01
3.4117067665e+00,2.0237395893e+01
3.4158063017e+00,2.0546158205e+01
3.4199064255e+00,2.0861903816e+01
3.4240071766e+00,2.1165358766e+01
3.4281085967e+00,2.1475133078e+01
3.4322107297e+00,2.1773047868e+01
3.4363136228e+00,2.2076607337e+01
3.4404173260e+00,2.2368768377e+01
3.4445218929e+00,2.2665889860e+01
3.4486273804e+00,2.2952102756e+01
3.4527338492e+00,2.3242583453e+01
3.4568413641e+00,2.3522672897e+01
3.4609499940e+00,2.3806330206e+01
3.4650598124e+00,2.4080139772e+01
3.4691708977e+00,2.4356811041e+01
3.4732833333e+00,2.4624202888e+01
3.4773972083e+00,2.4893745093e+01
3.4815126173e+00,2.5154599596e+01
3.4856296616e+00,2.5416888935e+01
3.4897484486e+00,2.5671104241e+01
3.4938690932e+00,2.5926035660e+01
3.4979917175e+00,2.6173527190e+01
3.5021164519e+00,2.6421013857e+01
3.5062434350e+00,2.6661713749e+01
3.5103728147e+00,2.6901686477e+01
3.5145047486e+00,2.7135542990e+01
3.5186394043e+00,2.7367949614e+01
3.5227769606e+00,2.7594926492e+01
3.5269176080e+00,2.7819731218e+01
3.5310615491e+00,2.8039807028e+01
3.5352090001e+00,2.8256989744e+01
3.5393601908e+00,2.8470157183e+01
3.5435153662e+00,2.8679712747e+01
3.5476747872e+00,2.8885977924e+01
3.5518387316e+00,2.9087915427e+01
3.5560074949e+00,2.9287297124e+01
3.5601813921e+00,2.9481639125e+01
3.5643607581e+00,2.9674168032e+01
3.5685459497e+00,2.9860949763e+01
3.5727373465e+00,3.0046667683e+01
3.5769353523e+00,3.0225936228e+01
3.5811403970e+00,3.0404895255e+01
3.5853529378e+00,3.0576708681e+01
3.5895734611e+00,3.0748970336e+01
3.5938024842e+00,3.0913396785e+01
3.5980405571e+00,3.1079031101e+01
3.6022882647e+00,3.1236147821e+01
3.6065462287e+00,3.1395232372e+01
3.6108151099e+00,3.1545124671e+01
3.6150956104e+00,3.1697743526e+01
3.6193884762e+00,3.1840503642e+01
3.6236944994e+00,3.1986746224e+01
3.6280145215e+00,3.2122472087e+01
3.6323494353e+00,3.2262431924e+01
3.6367001888e+00,3.2391225778e+01
3.6410677874e+00,3.2524999115e+01
3.6454532975e+00,3.2646965987e+01
3.6498578499e+00,3.2774650240e+01
3.6542826430e+00,3.2889896214e+01
3.6587289462e+00,3.3011588225e+01
3.6631981039e+00,3.3120218496e+01
3.6676915393e+00,3.3236012565e+01
3.6722107579e+00,3.3338129225e+01
3.6767573515e+00,3.3448114872e+01
3.6813330029e+00,3.3543814399e+01
3.6859394889e+00,3.3648073831e+01
3.6905786855e+00,3.3737444227e+01
3.6952525713e+00,3.3836049456e+01
3.6999632320e+00,3.3919167006e+01
3.7047128642e+00,3.4012176586e+01
3.7095037797e+00,3.4089102191e+01
3.7143384091e+00,3.4176557546e+01
3.7192193058e+00,3.4247332605e+01
3.7241491490e+00,3.4329253913e+01
3.7291307470e+00,3.4393895727e+01
3.7341670402e+00,3.4470277376e+01
3.7392611028e+00,3.4528774101e+01
3.7444161452e+00,3.4599579638e+01
3.7496355146e+00,3.4651884866e+01
3.7549226953e+00,3.4717041761e+01
3.7602813084e+00,3.4763068641e+01
3.7657151099e+00,3.4822462551e+01
3.7712279881e+00,3.4862077825e+01
3.7768239595e+00,3.4915546879e+01
3.7825071631e+00,3.4948564924e+01
3.7882818533e+00,3.4995894125e+01
3.7941523909e+00,3.5022071349e+01
3.8001232321e+00,3.5062987448e+01
3.8061989154e+00,3.5082017490e+01
3.8123840458e+00,3.5116184815e+01
3.8186832769e+00,3.5127695100e+01
3.8251012903e+00,3.5154712914e+01
3.8316427717e+00,3.5158263284e+01
3.8383123846e+00,3.5177665383e+01
3.8451147401e+00,3.5172749604e+01
3.8520543648e+00,3.5184006973e+01
3.8591356641e+00,3.5170058042e+01
3.8663628833e+00,3.5172585459e+01
3.8737400652e+00,3.5148985634e+01
3.8812710047e+00,3.5142153107e+01
3.8889592010e+00,3.5108249545e+01
3.8968078071e+00,3.5091399353e+01
3.9048195769e+00,3.5046526016e+01
3.9129968120e+00,3.5018995936e+01
3.9213413059e+00,3.4962502114e+01
3.9298542892e+00,3.4923654998e+01
3.9385363749e+00,3.4854940333e+01
3.9473875052e+00,3.4804199773e+01
3.9564069003e+00,3.4722755153e+01
3.9655930117e+00,3.4659646566e+01
3.9749434789e+00,3.4565099813e+01
3.9844550926e+00,3.4489295714e+01
3.9941237642e+00,3.4381461646e+01
4.0039445038e+00,3.4292831257e+01
4.0139114068e+00,3.4171766858e+01
4.0240176504e+00,3.4070432026e+01
4.0342555013e+00,3.3936503665e+01
4.0446163338e+00,3.3822911644e+01
4.0550906613e+00,3.3676895761e+01
4.0656681779e+00,3.3551941548e+01
4.0763378132e+00,3.3395218288e+01
4.0870877986e+00,3.3260516224e+01
4.0979057436e+00,3.3095513719e+01
4.1087787230e+00,3.2954144317e+01
4.1196933725e+00,3.2785492428e+01
4.1306359919e+00,3.2644398428e+01
4.1415926536e+00,3.2483547549e+01
4.1520093203e+00,3.2348420463e+01
4.1624259869e+00,3.2199138023e+01
4.1728426536e+00,3.2058334453e+01
4.1832593203e+00,3.1903132234e+01
4.1936759869e+00,3.1756591406e+01
4.2040926536e+00,3.1596006652e+01
4.2145093203e+00,3.1444123895e+01
4.2249259869e+00,3.1278661499e+01
4.2353426536e+00,3.1121925018e+01
4.2457593203e+00,3.0952090346e+01
4.2561759869e+00,3.0790987876e+01
4.2665926536e+00,3.0617264917e+01
4.2770093203e+00,3.0452262790e+01
4.2874259869e+00,3.0275109026e+01
4.2978426536e+00,3.0106648026e+01
4.3082593203e+00,2.9926493796e+01
4.3186759869e+00,2.9754988901e+01
4.3290926536e+00,2.9572238042e+01
4.3395093203e+00,2.9398079177e+01
4.3499259869e+00,2.9213110075e+01
4.3603426536e+00,2.9036663152e+01
4.3707593203e+00,2.8849829918e+01
4.3811759869e+00,2.8671437954e+01
4.3915926536e+00,2.8483071623e+01
4.4020093203e+00,2.8303055862e+01
4.4124259869e+00,2.8113465585e+01
4.4228426536e+00,2.7932126591e+01
4.4332593203e+00,2.7741600785e+01
4.4436759869e+00,2.7559219510e+01
4.4540926536e+00,2.7368026967e+01
4.4645093203e+00,2.7184865773e+01
4.4749259869e+00,2.6993256726e+01
4.4853426536e+00,2.6809560361e+01
4.4957593203e+00,2.6617767501e+01
4.5061759869e+00,2.6433764043e+01
4.5165926536e+00,2.6242003488e+01
4.5270093203e+00,2.6057905236e+01
4.5374259869e+00,2.5866377461e+01
4.5478426536e+00,2.5682381791e+01
4.5582593203e+00,2.5491272507e+01
4.5686759869e+00,2.5307562691e+01
4.5790926536e+00,2.5117043679e+01
4.5895093203e+00,2.4933789660e+01
4.5999259869e+00,2.4744019575e+01
4.6103426536e+00,2.4561378707e+01
4.6207593203e+00,2.4372503833e+01
4.6311759869e+00,2.4190621586e+01
4.6415926536e+00,2.4002776556e+01
4.6520093203e+00,2.3821787189e+01
4.6624259869e+00,2.3635095666e+01
4.6728426536e+00,2.3455122862e+01
4.6832593203e+00,2.3269698191e+01
4.6936759869e+00,2.3090855669e+01
4.7040926536e+00,2.2906801489e+01
4.7145093203e+00,2.2729193576e+01
4.7249259869e+00,2.2546604407e+01
4.7353426536e+00,2.2370326588e+01
4.7457593203e+00,2.2189288381e+01
4.7561759869e+00,2.2014427822e+01
4.7665926536e+00,2.1835018484e+01
4.7770093203e+00,2.1661654524e+01
4.7874259869e+00,2.1483944417e+01
4.7978426536e+00,2.1312149037e+01
4.8082593203e+00,2.1136201446e+01
4.8186759869e+00,2.0966039717e+01
4.8290926536e+00,2.0791911295e+01
4.8395093203e+00,2.0623441798e+01
4.8499259869e+00,2.0451182988e+01
4.8603426536e+00,2.0284458219e+01
4.8707593203e+00,2.0114113652e+01
4.8811759869e+00,1.9949180396e+01
4.8915926536e+00,1.9780789269e+01
4.9020093203e+00,1.9617688963e+01
4.9124259869e+00,1.9451285395e+01
4.9228426536e+00,1.9290054467e+01
4.9332593203e+00,1.9125667835e+01
4.9436759869e+00,1.8966338030e+01
4.9540926536e+00,1.8803993287e+01
4.9645093203e+00,1.8646591968e+01
4.9749259869e+00,1.8486309942e+01
4.9853426536e+00,1.8330860381e+01
4.9957593203e+00,1.8172658062e+01
5.0061759869e+00,1.8019179712e+01
5.0165926536e+00,1.7863070514e+01
5.0270093203e+00,1.7711579268e+01
5.0374259869e+00,1.7557573287e+01
5.0478426536e+00,1.7408081719e+01
5.0582593203e+00,1.7256185964e+01
5.0686759869e+00,1.7108703564e+01
5.0790926536e+00,1.6958922185e+01
5.0895093203e+00,1.6813455571e+01
5.0999259869e+00,1.6665790069e+01
5.1103426536e+00,1.6522343193e+01
5.1207593203e+00,1.6376792617e+01
5.1311759869e+00,1.6235366961e+01
5.1415926536e+00,1.6091928097e+01
5.1520093203e+00,1.5952522850e+01
5.1624259869e+00,1.5811190393e+01
5.1728426536e+00,1.5673802628e+01
5.1832593203e+00,1.5534569348e+01
5.1936759869e+00,1.5399194180e+01
5.2040926536e+00,1.5262051079e+01
5.2145093203e+00,1.5128681815e+01
5.2249259869e+00,1.4993618270e+01
5.2353426536e+00,1.4862246557e+01
5.2457593203e+00,1.4729250455e+01
5.2561759869e+00,1.4599866409e+01
5.2665926536e+00,1.4468924280e+01
5.2770093203e+00,1.4341516616e+01
5.2874259869e+00,1.4212613747e+01
5.2978426536e+00,1.4087169893e+01
5.3082593203e+00,1.3960290444e+01
5.3186759869e+00,1.3836796658e+01
5.3290926536e+00,1.3711923765e+01
5.3395093203e+00,1.3590365232e+01
5.3499259869e+00,1.3467481108e+01
5.3603426536e+00,1.3347842042e+01
5.3707593203e+00,1.3226928064e+01
5.3811759869e+00,1.3109191801e+01
5.3915926536e+00,1.2990228600e+01
5.4020093203e+00,1.2874377677e+01
5.4124259869e+00,1.2757345218e+01
5.4228426536e+00,1.2643361458e+01
5.4332593203e+00,1.2528239110e+01
5.4436759869e+00,1.2416103697e+01
5.4540926536e+00,1.2302870308e+01
5.4645093203e+00,1.2192563852e+01
5.4749259869e+00,1.2081197811e+01
5.4853426536e+00,1.1972700418e+01
5.4957593203e+00,1.1863179715e+01
5.5061759869e+00,1.1756471044e+01
5.5165926536e+00,1.1648773327e+01
5.5270093203e+00,1.1543832648e+01
5.5374259869e+00,1.1437935273e+01
5.5478426536e+00,1.1334741518e+01
5.5582593203e+00,1.1230621599e+01
5.5686759869e+00,1.1129153413e+01
5.5790926536e+00,1.1026787863e+01
5.5895093203e+00,1.0927023646e+01
5.5999259869e+00,1.0826389222e+01
5.6103426536e+00,1.0728307170e+01
5.6207593203e+00,1.0629380508e+01
5.6311759869e+00,1.0532958653e+01
5.6415926536e+00,1.0435716299e+01
5.6520093203e+00,1.0340932542e+01
5.6624259869e+00,1.0245350988e+01
5.6728426536e+00,1.0152183130e+01
5.6832593203e+00,1.0058238833e+01
5.6936759869e+00,9.9666646030e+00
5.7040926536e+00,9.8743340103e+00
5.7145093203e+00,9.7843310824e+00
5.7249259869e+00,9.6935906427e+00
5.7353426536e+00,9.6051366526e+00
5.7457593203e+00,9.5159628157e+00
5.7561759869e+00,9.4290353591e+00
5.7665926536e+00,9.3414045520e+00
5.7770093203e+00,9.2559811620e+00
5.7874259869e+00,9.1698697218e+00
5.7978426536e+00,9.0859278006e+00
5.8082593203e+00,9.0013118205e+00
5.8186759869e+00,8.9188284850e+00
5.8290926536e+00,8.8356834861e+00
5.8395093203e+00,8.7546352390e+00
5.8499259869e+00,8.6729354918e+00
5.8603426536e+00,8.5932975380e+00
5.8707593203e+00,8.5130146647e+00
5.8811759869e+00,8.4347595047e+00
5.8915926536e+00,8.3558596031e+00
5.9020093203e+00,8.2789541325e+00
5.9124259869e+00,8.2013918417e+00
5.9228426536e+00,8.1257913486e+00
5.9332593203e+00,8.0494975470e+00
5.9436759869e+00,7.9751332239e+00
5.9540926536e+00,7.8999893811e+00
5.9645093203e+00,7.8267421639e+00
5.9749259869e+00,7.7525265157e+00
5.9853426536e+00,7.6801718473e+00
5.9957593203e+00,7.6064455658e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS3_T2_Wi0.6000.csv <==
s,txx
0.0000000000e+00,-4.1936858053e-02
3.2724923551e-02,1.2114420481e-01
6.5449847023e-02,-6.6175801689e-02
9.8174770495e-02,5.2152308685e-02
1.3089969397e-01,-1.4419548317e-01
1.6362461744e-01,-7.9410438534e-02
1.9634954091e-01,-2.4252023342e-01
2.2907446438e-01,-2.1750483209e-01
2.6179938785e-01,-3.1278041722e-01
2.9452431133e-01,-2.9727745548e-01
3.2724923480e-01,-2.8308954064e-01
3.5997415827e-01,-2.3821239927e-01
3.9269908174e-01,-6.1387920501e-02
4.2542400521e-01,5.8704529946e-02
4.5814892868e-01,4.6285420342e-01
4.9087385215e-01,7.1258011574e-01
5.2359877563e-01,1.4178619764e+00
5.5632369910e-01,1.8621866793e+00
5.8904862257e-01,2.9483164889e+00
6.2177354604e-01,3.6637004415e+00
6.5449846951e-01,5.2144928446e+00
6.8722339298e-01,6.2899411263e+00
7.1994831645e-01,8.3865698775e+00
7.5267323993e-01,9.9303072671e+00
7.8539816340e-01,1.2719126579e+01
8.1812308687e-01,1.4829117820e+01
8.5084801035e-01,1.8434091773e+01
8.8357293382e-01,2.1180202015e+01
9.1629785730e-01,2.5615839307e+01
9.4902278077e-01,2.9049954240e+01
9.8174770425e-01,3.4296854783e+01
1.0144726277e+00,3.8372435846e+01
1.0471975512e+00,4.4281572465e+01
1.0799224747e+00,4.8864171921e+01
1.1126473981e+00,5.5187883772e+01
1.1453723216e+00,6.0042564276e+01
1.1780972451e+00,6.6433246726e+01
1.2108221686e+00,7.1225709508e+01
1.2435470920e+00,7.7262558387e+01
1.2762720155e+00,8.1596862269e+01
1.3089969390e+00,8.6850283493e+01
1.3417218625e+00,9.0340628899e+01
1.3744467859e+00,9.4457452769e+01
1.4071717094e+00,9.6816314660e+01
1.4398966329e+00,9.9597385642e+01
1.4726215564e+00,1.0069875136e+02
1.5053464798e+00,1.0217634047e+02
1.5380714033e+00,1.0181038832e+02
1.5707963268e+00,1.0244833922e+02
1.6035212503e+00,1.0090087410e+02
1.6362461737e+00,9.9955995913e+01
1.6689710972e+00,9.6120990355e+01
1.7016960207e+00,9.3003414616e+01
1.7344209442e+00,8.7518770449e+01
1.7671458676e+00,8.3251671911e+01
1.7998707911e+00,7.7107113267e+01
1.8325957146e+00,7.2408502457e+01
1.8653206381e+00,6.6191040711e+01
1.8980455615e+00,6.1399652624e+01
1.9307704850e+00,5.5496417409e+01
1.9634954085e+00,5.0853998249e+01
1.9962203320e+00,4.5564880906e+01
2.0289452554e+00,4.1265726932e+01
2.0616701789e+00,3.6772756912e+01
2.0943951024e+00,3.2934457745e+01
2.1271200259e+00,2.9291399554e+01
2.1598449493e+00,2.5957789021e+01
2.1925698728e+00,2.3121362511e+01
2.2252947963e+00,2.0284324613e+01
2.2580197198e+00,1.8158190968e+01
2.2907446432e+00,1.5786885968e+01
2.3234695667e+00,1.4281695047e+01
2.3561944902e+00,1.2348777052e+01
2.3889194137e+00,1.1194235380e+01
2.4216443371e+00,9.6048709570e+00
2.4543692606e+00,8.7188873001e+00
2.4870941841e+00,7.3529164597e+00
2.5198191076e+00,6.7298272277e+00
2.5525440310e+00,5.6124363885e+00
2.5852689545e+00,5.1636508114e+00
2.6179938780e+00,4.2584055731e+00
2.6507188015e+00,3.8945226491e+00
2.6834437249e+00,3.1758139387e+00
2.7161686484e+00,2.8429540398e+00
2.7488935719e+00,2.2941173953e+00
2.7816184954e+00,1.9680560936e+00
2.8143434188e+00,1.5760132280e+00
2.8470683423e+00,1.2534809666e+00
2.8797932658e+00,1.0058866551e+00
2.9125181893e+00,6.9545736042e-01
2.9452431127e+00,5.7792777961e-01
2.9779680362e+00,2.8804321421e-01
3.0106929597e+00,2.8440683421e-01
3.0434178832e+00,1.5354628936e-02
3.0761428066e+00,1.0030554980e-01
3.1088677301e+00,-1.3726495719e-01
3.1415926536e+00,3.6344206253e-02
3.1415926536e+00,3.6344206253e-02
3.1743189732e+00,6.8450062074e-01
3.2070461754e+00,1.3856778383e+00
3.2397748501e+00,2.3919956411e+00
3.2725059824e+00,3.4664237390e+00
3.3052412152e+00,4.5575308384e+00
3.3379832903e+00,5.6651422169e+00
3.3707367816e+00,6.7194154252e+00
3.4035093184e+00,7.7268378784e+00
3.4363136228e+00,8.6755892511e+00
3.4691708977e+00,9.5417932933e+00
3.5021164519e+00,1.0350390721e+01
3.5352090001e+00,1.1064065868e+01
3.5685459497e+00,1.1721750224e+01
3.6022882647e+00,1.2286776744e+01
3.6367001888e+00,1.2799945732e+01
3.6722107579e+00,1.3230466034e+01
3.7095037797e+00,1.3614452667e+01
3.7496355146e+00,1.3923959585e+01
3.7941523909e+00,1.4182057897e+01
3.8451147401e+00,1.4347263588e+01
3.9048195769e+00,1.4414508794e+01
3.9749434789e+00,1.4313940736e+01
4.0550906613e+00,1.4041669984e+01
4.1415926536e+00,1.3578887104e+01
4.2249259869e+00,1.3036079419e+01
4.3082593203e+00,1.2408597402e+01
4.3915926536e+00,1.1749998183e+01
4.4749259869e+00,1.1052984618e+01
4.5582593203e+00,1.0366946339e+01
4.6415926536e+00,9.6734972551e+00
4.7249259869e+00,9.0125912585e+00
4.8082593203e+00,8.3624758683e+00
4.8915926536e+00,7.7543601547e+00
4.9749259869e+00,7.1663229434e+00
5.0582593203e+00,6.6228133910e+00
5.1415926536e+00,6.1029142529e+00
5.2249259869e+00,5.6263472098e+00
5.3082593203e+00,5.1733936830e+00
5.3915926536e+00,4.7607666267e+00
5.4749259869e+00,4.3696311519e+00
5.5582593203e+00,4.0150984529e+00
5.6415926536e+00,3.6784647601e+00
5.7249259869e+00,3.3745955134e+00
5.8082593203e+00,3.0833340869e+00
5.8915926536e+00,2.8213814305e+00
5.9749259869e+00,2.5634418534e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS3_T2_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-4.6843673781e-02
3.2724923551e-02,1.0808441594e-01
6.5449847023e-02,-6.7290064907e-02
9.8174770495e-02,5.6374567861e-02
1.3089969397e-01,-1.4159661163e-01
1.6362461744e-01,-7.7918010086e-02
1.9634954091e-01,-2.3303196883e-01
2.2907446438e-01,-2.0948851053e-01
2.6179938785e-01,-2.8563132731e-01
2.9452431133e-01,-2.6390907007e-01
3.2724923480e-01,-2.1451632509e-01
3.5997415827e-01,-1.4700460346e-01
3.9269908174e-01,8.7918240770e-02
4.2542400521e-01,2.5613847091e-01
4.5814892868e-01,7.4868209447e-01
4.9087385215e-01,1.0815938730e+00
5.2359877563e-01,1.9127913082e+00
5.5632369910e-01,2.4851500369e+00
5.8904862257e-01,3.7413690807e+00
6.2177354604e-01,4.6394036130e+00
6.5449846951e-01,6.4138399274e+00
6.8722339298e-01,7.7400271442e+00
7.1994831645e-01,1.0131354768e+01
7.5267323993e-01,1.2038847678e+01
7.8539816340e-01,1.5336790681e+01
8.1812308687e-01,1.7839120212e+01
8.5084801035e-01,2.2152466543e+01
8.8357293382e-01,2.5394277554e+01
9.1629785730e-01,3.0750705231e+01
9.4902278077e-01,3.4826674581e+01
9.8174770425e-01,4.1154042299e+01
1.0144726277e+00,4.5963097103e+01
1.0471975512e+00,5.3003129455e+01
1.0799224747e+00,5.8342818973e+01
1.1126473981e+00,6.5756526823e+01
1.1453723216e+00,7.1321220521e+01
1.1780972451e+00,7.8679267961e+01
1.2108221686e+00,8.4060807946e+01
1.2435470920e+00,9.0871070111e+01
1.2762720155e+00,9.5610666578e+01
1.3089969390e+00,1.0139918958e+02
1.3417218625e+00,1.0507775494e+02
1.3744467859e+00,1.0948655960e+02
1.4071717094e+00,1.1182088752e+02
1.4398966329e+00,1.1468842667e+02
1.4726215564e+00,1.1556941934e+02
1.5053464798e+00,1.1699566241e+02
1.5380714033e+00,1.1625522947e+02
1.5707963268e+00,1.1676014977e+02
1.6035212503e+00,1.1468059878e+02
1.6362461737e+00,1.1343179202e+02
1.6689710972e+00,1.0883387678e+02
1.7016960207e+00,1.0525661111e+02
1.7344209442e+00,9.8822134750e+01
1.7671458676e+00,9.3956569252e+01
1.7998707911e+00,8.6735031517e+01
1.8325957146e+00,8.1378548627e+01
1.8653206381e+00,7.4077124665e+01
1.8980455615e+00,6.8661614367e+01
1.9307704850e+00,6.1750981326e+01
1.9634954085e+00,5.6559880076e+01
1.9962203320e+00,5.0379207891e+01
2.0289452554e+00,4.5616897255e+01
2.0616701789e+00,4.0369471297e+01
2.0943951024e+00,3.6153261026e+01
2.1271200259e+00,3.1904657734e+01
2.1598449493e+00,2.8271887451e+01
2.1925698728e+00,2.4981140717e+01
2.2252947963e+00,2.1911760285e+01
2.2580197198e+00,1.9477325474e+01
2.2907446432e+00,1.6923761200e+01
2.3234695667e+00,1.5245301239e+01
2.3561944902e+00,1.3183805454e+01
2.3889194137e+00,1.1920929185e+01
2.4216443371e+00,1.0224781311e+01
2.4543692606e+00,9.2831102903e+00
2.4870941841e+00,7.8036883290e+00
2.5198191076e+00,7.1927756015e+00
2.5525440310e+00,5.9684782648e+00
2.5852689545e+00,5.5867332796e+00
2.6179938780e+00,4.5728418703e+00
2.6507188015e+00,4.3044702697e+00
2.6834437249e+00,3.4713717882e+00
2.7161686484e+00,3.2388344873e+00
2.7488935719e+00,2.5717186090e+00
2.7816184954e+00,2.3319926634e+00
2.8143434188e+00,1.8231276947e+00
2.8470683423e+00,1.5608422016e+00
2.8797932658e+00,1.2058568190e+00
2.9125181893e+00,9.2749157996e-01
2.9452431127e+00,7.1983558447e-01
2.9779680362e+00,4.4158932200e-01
3.0106929597e+00,3.7441599652e-01
3.0434178832e+00,9.4090921584e-02
3.0761428066e+00,1.5784517649e-01
3.1088677301e+00,-1.3656073117e-01
3.1415926536e+00,4.4304840674e-02
3.1415926536e+00,4.4304840674e-02
3.1743189732e+00,1.3983259901e+00
3.2070461754e+00,2.8520210894e+00
3.2397748501e+00,4.8510720658e+00
3.2725059824e+00,6.8775098951e+00
3.3052412152e+00,8.8186819110e+00
3.3379832903e+00,1.0647648462e+01
3.3707367816e+00,1.2345417146e+01
3.4035093184e+00,1.3872587108e+01
3.4363136228e+00,1.5289217481e+01
3.4691708977e+00,1.6520056284e+01
3.5021164519e+00,1.7650144348e+01
3.5352090001e+00,1.8599186090e+01
3.5685459497e+00,1.9461118035e+01
3.6022882647e+00,2.0156480759e+01
3.6367001888e+00,2.0784908630e+01
3.6722107579e+00,2.1265853599e+01
3.7095037797e+00,2.1700646551e+01
3.7496355146e+00,2.2000952937e+01
3.7941523909e+00,2.2261509681e+01
3.8451147401e+00,2.2358185131e+01
3.9048195769e+00,2.2375291483e+01
3.9749434789e+00,2.2113150836e+01
4.0550906613e+00,2.1717959723e+01
4.1415926536e+00,2.1003364779e+01
4.2249259869e+00,2.0278954919e+01
4.3082593203e+00,1.9375774102e+01
4.3915926536e+00,1.8496595330e+01
4.4749259869e+00,1.7504097162e+01
4.5582593203e+00,1.6573985164e+01
4.6415926536e+00,1.5584047458e+01
4.7249259869e+00,1.4671110831e+01
4.8082593203e+00,1.3734438491e+01
4.8915926536e+00,1.2876875544e+01
4.9749259869e+00,1.2018043471e+01
5.0582593203e+00,1.1234188894e+01
5.1415926536e+00,1.0461845131e+01
5.2249259869e+00,9.7576558767e+00
5.3082593203e+00,9.0710009852e+00
5.3915926536e+00,8.4448919252e+00
5.4749259869e+00,7.8373596838e+00
5.5582593203e+00,7.2829149867e+00
5.6415926536e+00,6.7435287643e+00
5.7249259869e+00,6.2503632488e+00
5.8082593203e+00,5.7625490945e+00
5.8915926536e+00,5.3156697837e+00
5.9749259869e+00,4.8530981550e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS3_T3_Wi0.6000.csv <==
s,txx
0.0000000000e+00,-1.8641883887e-02
1.6362461816e-02,6.5257960187e-02
3.2724923551e-02,-2.6166322002e-02
4.9087385287e-02,4.8169291973e-02
6.5449847023e-02,-4.9527622344e-02
8.1812308759e-02,1.3237453300e-02
9.8174770495e-02,-8.5744028994e-02
1.1453723223e-01,-3.6217308734e-02
1.3089969397e-01,-1.3162291978e-01
1.4726215570e-01,-9.5349420275e-02
1.6362461744e-01,-1.8298517592e-01
1.7998707917e-01,-1.5835587657e-01
1.9634954091e-01,-2.3432703007e-01
2.1271200265e-01,-2.1851942872e-01
2.2907446438e-01,-2.7876798758e-01
2.4543692612e-01,-2.6814203281e-01
2.6179938785e-01,-3.0808098613e-01
2.7816184959e-01,-2.9841374271e-01
2.9452431133e-01,-3.1272300394e-01
3.1088677306e-01,-2.9931116648e-01
3.2724923480e-01,-2.8184859442e-01
3.4361169653e-01,-2.5953020261e-01
3.5997415827e-01,-2.0331150040e-01
3.7633662000e-01,-1.6643759289e-01
3.9269908174e-01,-6.3665830549e-02
4.0906154348e-01,-6.0413390374e-03
4.2542400521e-01,1.5183887972e-01
4.4178646695e-01,2.3702380694e-01
4.5814892868e-01,4.5927131803e-01
4.7451139042e-01,5.7950459690e-01
4.9087385215e-01,8.7602660620e-01
5.0723631389e-01,1.0395262237e+00
5.2359877563e-01,1.4208136287e+00
5.3996123736e-01,1.6365647853e+00
5.5632369910e-01,2.1136075041e+00
5.7268616083e-01,2.3913800566e+00
5.8904862257e-01,2.9755551247e+00
6.0541108431e-01,3.3258969204e+00
6.2177354604e-01,4.0288346693e+00
6.3813600778e-01,4.4630459869e+00
6.5449846951e-01,5.2965114621e+00
6.7086093125e-01,5.8266210734e+00
6.8722339298e-01,6.8025204528e+00
7.0358585472e-01,7.4414762370e+00
7.1994831645e-01,8.5716622703e+00
7.3631077819e-01,9.3328265428e+00
7.5267323993e-01,1.0632554225e+01
7.6903570166e-01,1.1521146928e+01
7.8539816340e-01,1.2997853930e+01
8.0176062513e-01,1.4036227511e+01
8.1812308687e-01,1.5697325309e+01
8.3448554861e-01,1.6887194931e+01
8.5084801035e-01,1.8739189666e+01
8.6721047208e-01,2.0082980454e+01
8.8357293382e-01,2.2133585609e+01
8.9993539556e-01,2.3637220369e+01
9.1629785730e-01,2.5887123148e+01
9.3266031903e-01,2.7551418166e+01
9.4902278077e-01,2.9993101704e+01
9.6538524251e-01,3.1814154864e+01
9.8174770425e-01,3.4434371194e+01
9.9811016598e-01,3.6403424517e+01
1.0144726277e+00,3.9183002515e+01
1.0308350895e+00,4.1285591661e+01
1.0471975512e+00,4.4198741471e+01
1.0635600129e+00,4.6414037711e+01
1.0799224747e+00,4.9428161590e+01
1.0962849364e+00,5.1728665325e+01
1.1126473981e+00,5.4804613986e+01
1.1290098599e+00,5.7156177057e+01
1.1453723216e+00,6.0248880230e+01
1.1617347834e+00,6.2611101100e+01
1.1780972451e+00,6.5670602065e+01
1.1944597068e+00,6.7997650177e+01
1.2108221686e+00,7.0970557158e+01
1.2271846303e+00,7.3212447042e+01
1.2435470920e+00,7.6043764525e+01
1.2599095538e+00,7.8148059133e+01
1.2762720155e+00,8.0783321843e+01
1.2926344773e+00,8.2697209257e+01
1.3089969390e+00,8.5084813137e+01
1.3253594007e+00,8.6757476485e+01
1.3417218625e+00,8.8851087084e+01
1.3580843242e+00,9.0236285427e+01
1.3744467859e+00,9.1997210801e+01
1.3908092477e+00,9.3056022985e+01
1.4071717094e+00,9.4455473477e+01
1.4235341712e+00,9.5159250459e+01
1.4398966329e+00,9.6180418003e+01
1.4562590946e+00,9.6514208104e+01
1.4726215564e+00,9.7154425006e+01
1.4889840181e+00,9.7122230101e+01
1.5053464798e+00,9.7392462809e+01
1.5217089416e+00,9.7031895107e+01
1.5380714033e+00,9.6967476122e+01
1.5544338651e+00,9.6271856860e+01
1.5707963268e+00,9.6038957694e+01
1.5871587885e+00,9.5038757260e+01
1.6035212503e+00,9.4442707878e+01
1.6198837120e+00,9.2915072612e+01
1.6362461737e+00,9.1694510540e+01
1.6526086355e+00,8.9707109459e+01
1.6689710972e+00,8.8096323254e+01
1.6853335590e+00,8.5860041784e+01
1.7016960207e+00,8.4025855265e+01
1.7180584824e+00,8.1628812546e+01
1.7344209442e+00,7.9611770873e+01
1.7507834059e+00,7.7092312330e+01
1.7671458676e+00,7.4915866158e+01
1.7835083294e+00,7.2323289800e+01
1.7998707911e+00,7.0028964037e+01
1.8162332529e+00,6.7421839129e+01
1.8325957146e+00,6.5057166879e+01
1.8489581763e+00,6.2489594652e+01
1.8653206381e+00,6.0097932688e+01
1.8816830998e+00,5.7614461961e+01
1.8980455615e+00,5.5233172243e+01
1.9144080233e+00,5.2868404403e+01
1.9307704850e+00,5.0529063166e+01
1.9471329468e+00,4.8307884734e+01
1.9634954085e+00,4.6036309572e+01
1.9798578702e+00,4.3974421736e+01
1.9962203320e+00,4.1790834428e+01
2.0125827937e+00,3.9895822235e+01
2.0289452554e+00,3.7815304290e+01
2.0453077172e+00,3.6088073225e+01
2.0616701789e+00,3.4121171058e+01
2.0780326407e+00,3.2557487493e+01
2.0943951024e+00,3.0710846732e+01
2.1107575641e+00,2.9302806653e+01
2.1271200259e+00,2.7579782832e+01
2.1434824876e+00,2.6317111700e+01
2.1598449493e+00,2.4718334318e+01
2.1762074111e+00,2.3589487812e+01
2.1925698728e+00,2.2113369772e+01
2.2089323346e+00,2.1106485443e+01
2.2252947963e+00,1.9749696483e+01
2.2416572580e+00,1.8853549671e+01
2.2580197198e+00,1.7611481481e+01
2.2743821815e+00,1.6816364879e+01
2.2907446432e+00,1.5684249987e+01
2.3071071050e+00,1.4981775590e+01
2.3234695667e+00,1.3955774894e+01
2.3398320285e+00,1.3339216884e+01
2.3561944902e+00,1.2403730552e+01
2.3725569519e+00,1.1858963831e+01
2.3889194137e+00,1.1016540756e+01
2.4052818754e+00,1.0524953217e+01
2.4216443371e+00,9.7542832383e+00
2.4380067989e+00,9.3153145666e+00
2.4543692606e+00,8.6161188956e+00
2.4707317224e+00,8.2261624434e+00
2.4870941841e+00,7.5930635403e+00
2.5034566458e+00,7.2457077616e+00
2.5198191076e+00,6.6732092512e+00
2.5361815693e+00,6.3622834735e+00
2.5525440310e+00,5.8455107646e+00
2.5689064928e+00,5.5654214890e+00
2.5852689545e+00,5.0999980048e+00
2.6016314163e+00,4.8457029181e+00
2.6179938780e+00,4.4277917676e+00
2.6343563397e+00,4.1948095167e+00
2.6507188015e+00,3.8211642525e+00
2.6670812632e+00,3.6055666208e+00
2.6834437249e+00,3.2735408985e+00
2.6998061867e+00,3.0719481088e+00
2.7161686484e+00,2.7794678093e+00
2.7325311102e+00,2.5890628987e+00
2.7488935719e+00,2.3345593308e+00
2.7652560336e+00,2.1531151419e+00
2.7816184954e+00,1.9354184147e+00
2.7979809571e+00,1.7613178578e+00
2.8143434188e+00,1.5795140109e+00
2.8307058806e+00,1.4117369650e+00
2.8470683423e+00,1.2649999066e+00
2.8634308041e+00,1.1030464294e+00
2.8797932658e+00,9.9046778150e-01
2.8961557275e+00,8.3418779770e-01
2.9125181893e+00,7.5464471737e-01
2.9288806510e+00,6.0395253853e-01
2.9452431127e+00,5.5607196957e-01
2.9616055745e+00,4.1054814794e-01
2.9779680362e+00,3.9283313761e-01
2.9943304980e+00,2.5127674019e-01
3.0106929597e+00,2.6241537927e-01
3.0270554214e+00,1.2258354549e-01
3.0434178832e+00,1.6171537077e-01
3.0597803449e+00,2.0980723238e-02
3.0761428066e+00,8.7235725939e-02
3.0925052684e+00,-5.4329356432e-02
3.1088677301e+00,3.7776635921e-02
3.1252301919e+00,-9.6757658482e-02
3.1415926536e+00,2.2630223312e-02
3.1415926536e+00,2.2630223312e-02
3.1579557294e+00,2.8568045414e-01
3.1743189732e+00,5.7630206411e-01
3.1906824341e+00,9.9892890662e-01
3.2070461754e+00,1.4309066449e+00
3.2234102788e+00,1.9151638057e+00
3.2397748501e+00,2.4386828382e+00
3.2561400259e+00,2.9749293337e+00
3.2725059824e+00,3.5526074807e+00
3.2888729474e+00,4.1202930279e+00
3.3052412152e+00,4.7239203438e+00
3.3216111659e+00,5.3044139781e+00
3.3379832903e+00,5.9125054679e+00
3.3543582226e+00,6.4904276655e+00
3.3707367816e+00,7.0863484409e+00
3.3871200250e+00,7.6489769136e+00
3.4035093184e+00,8.2196533794e+00
3.4199064255e+00,8.7565656927e+00
3.4363136228e+00,9.2919393874e+00
3.4527338492e+00,9.7949872484e+00
3.4691708977e+00,1.0287823528e+01
3.4856296616e+00,1.0751167818e+01
3.5021164519e+00,1.1196900037e+01
3.5186394043e+00,1.1616938715e+01
3.5352090001e+00,1.2013417988e+01
3.5518387316e+00,1.2388577760e+01
3.5685459497e+00,1.2735723137e+01
3.5853529378e+00,1.3066147625e+01
3.6022882647e+00,1.3365529391e+01
3.6193884762e+00,1.3652695576e+01
3.6367001888e+00,1.3907066675e+01
3.6542826430e+00,1.4153320386e+01
3.6722107579e+00,1.4366029121e+01
3.6905786855e+00,1.4573968518e+01
3.7095037797e+00,1.4748174865e+01
3.7291307470e+00,1.4919694672e+01
3.7496355146e+00,1.5057104160e+01
3.7712279881e+00,1.5191822207e+01
3.7941523909e+00,1.5290581784e+01
3.8186832769e+00,1.5383404460e+01
3.8451147401e+00,1.5435196538e+01
3.8737400652e+00,1.5473621937e+01
3.9048195769e+00,1.5461594221e+01
3.9385363749e+00,1.5425699960e+01
3.9749434789e+00,1.5328002323e+01
4.0139114068e+00,1.5198927967e+01
4.0550906613e+00,1.5003341965e+01
4.0979057436e+00,1.4782328332e+01
4.1415926536e+00,1.4509273763e+01
4.1832593203e+00,1.4233905566e+01
4.2249259869e+00,1.3926871499e+01
4.2665926536e+00,1.3608823460e+01
4.3082593203e+00,1.3266161082e+01
4.3499259869e+00,1.2920588108e+01
4.3915926536e+00,1.2557106700e+01
4.4332593203e+00,1.2196593766e+01
4.4749259869e+00,1.1823818652e+01
4.5165926536e+00,1.1458226580e+01
4.5582593203e+00,1.1084946705e+01
4.5999259869e+00,1.0721768530e+01
4.6415926536e+00,1.0354523493e+01
4.6832593203e+00,9.9993038119e+00
4.7249259869e+00,9.6428217947e+00
4.7665926536e+00,9.2995355791e+00
4.8082593203e+00,8.9571065828e+00
4.8499259869e+00,8.6284822230e+00
4.8915926536e+00,8.3022691488e+00
4.9332593203e+00,7.9900579155e+00
4.9749259869e+00,7.6813520977e+00
5.0165926536e+00,7.3865498003e+00
5.0582593203e+00,7.0959784033e+00
5.0999259869e+00,6.8190055999e+00
5.1415926536e+00,6.5466980376e+00
5.1832593203e+00,6.2875448756e+00
5.2249259869e+00,6.0332647244e+00
5.2665926536e+00,5.7916058922e+00
5.3082593203e+00,5.5548538278e+00
5.3499259869e+00,5.3301382638e+00
5.3915926536e+00,5.1102303044e+00
5.4332593203e+00,4.9017492381e+00
5.4749259869e+00,4.6978729051e+00
5.5165926536e+00,4.5048082333e+00
5.5582593203e+00,4.3160563869e+00
5.5999259869e+00,4.1375086421e+00
5.6415926536e+00,3.9628853184e+00
5.6832593203e+00,3.7978747862e+00
5.7249259869e+00,3.6362552942e+00
5.7665926536e+00,3.4836774876e+00
5.8082593203e+00,3.3336775071e+00
5.8499259869e+00,3.1921674467e+00
5.8915926536e+00,3.0518148213e+00
5.9332593203e+00,2.9194188055e+00
5.9749259869e+00,2.7853904718e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS3_T3_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-1.6640678721e-02
1.6362461816e-02,6.7256779804e-02
3.2724923551e-02,-2.6653743526e-02
4.9087385287e-02,4.8571139981e-02
6.5449847023e-02,-5.0401285370e-02
8.1812308759e-02,1.2052469520e-02
9.8174770495e-02,-8.6283823926e-02
1.1453723223e-01,-3.8477964198e-02
1.3089969397e-01,-1.3067769056e-01
1.4726215570e-01,-9.6913267368e-02
1.6362461744e-01,-1.7876330926e-01
1.7998707917e-01,-1.5662405383e-01
1.9634954091e-01,-2.2401623405e-01
2.1271200265e-01,-2.0993022523e-01
2.2907446438e-01,-2.5827084304e-01
2.4543692612e-01,-2.4792312630e-01
2.6179938785e-01,-2.7176658896e-01
2.7816184959e-01,-2.6027350830e-01
2.9452431133e-01,-2.5316463777e-01
3.1088677306e-01,-2.3511909574e-01
3.2724923480e-01,-1.8955493414e-01
3.4361169653e-01,-1.5900698031e-01
3.5997415827e-01,-6.6469859729e-02
3.7633662000e-01,-1.6869713154e-02
3.9269908174e-01,1.3210375949e-01
4.0906154348e-01,2.0797683258e-01
4.2542400521e-01,4.2373059453e-01
4.4178646695e-01,5.3383556710e-01
4.5814892868e-01,8.2753817627e-01
4.7451139042e-01,9.8062956620e-01
4.9087385215e-01,1.3642144668e+00
5.0723631389e-01,1.5698872519e+00
5.2359877563e-01,2.0559745198e+00
5.3996123736e-01,2.3246922926e+00
5.5632369910e-01,2.9264785907e+00
5.7268616083e-01,3.2695788464e+00
5.8904862257e-01,4.0006898929e+00
6.0541108431e-01,4.4303650402e+00
6.2177354604e-01,5.3046926452e+00
6.3813600778e-01,5.8339733294e+00
6.5449846951e-01,6.8655847523e+00
6.7086093125e-01,7.5084129271e+00
6.8722339298e-01,8.7117452825e+00
7.0358585472e-01,9.4834833997e+00
7.1994831645e-01,1.0873186098e+01
7.3631077819e-01,1.1789606219e+01
7.5267323993e-01,1.3382459964e+01
7.6903570166e-01,1.4437922228e+01
7.8539816340e-01,1.6224080695e+01
8.0176062513e-01,1.7471162160e+01
8.1812308687e-01,1.9473311544e+01
8.3448554861e-01,2.0890058157e+01
8.5084801035e-01,2.3106585892e+01
8.6721047208e-01,2.4700904000e+01
8.8357293382e-01,2.7152434401e+01
8.9993539556e-01,2.8932776281e+01
9.1629785730e-01,3.1618397600e+01
9.3266031903e-01,3.3582810901e+01
9.4902278077e-01,3.6488418895e+01
9.6538524251e-01,3.8628904874e+01
9.8174770425e-01,4.1734813922e+01
9.9811016598e-01,4.4037980247e+01
1.0144726277e+00,4.7318305764e+01
1.0308350895e+00,4.9764006592e+01
1.0471975512e+00,5.3185175328e+01
1.0635600129e+00,5.5745660274e+01
1.0799224747e+00,5.9266239538e+01
1.0962849364e+00,6.1905982677e+01
1.1126473981e+00,6.5477251275e+01
1.1290098599e+00,6.8153201780e+01
1.1453723216e+00,7.1720115160e+01
1.1617347834e+00,7.4382375286e+01
1.1780972451e+00,7.7884969287e+01
1.1944597068e+00,8.0477987075e+01
1.2108221686e+00,8.3853264768e+01
1.2271846303e+00,8.6317569760e+01
1.2435470920e+00,8.9501820990e+01
1.2599095538e+00,9.1776267348e+01
1.2762720155e+00,9.4707712581e+01
1.2926344773e+00,9.6732149080e+01
1.3089969390e+00,9.9353768110e+01
1.3253594007e+00,1.0107202223e+02
1.3417218625e+00,1.0333441118e+02
1.3580843242e+00,1.0469745853e+02
1.3744467859e+00,1.0656155492e+02
1.3908092477e+00,1.0753075237e+02
1.4071717094e+00,1.0897027579e+02
1.4235341712e+00,1.0952056693e+02
1.4398966329e+00,1.1052394675e+02
1.4562590946e+00,1.1064713536e+02
1.4726215564e+00,1.1121888374e+02
1.4889840181e+00,1.1092790418e+02
1.5053464798e+00,1.1108473997e+02
1.5217089416e+00,1.1043327964e+02
1.5380714033e+00,1.1019804108e+02
1.5544338651e+00,1.0910511926e+02
1.5707963268e+00,1.0876224641e+02
1.5871587885e+00,1.0738245975e+02
1.6035212503e+00,1.0658475723e+02
1.6198837120e+00,1.0459052317e+02
1.6362461737e+00,1.0303663473e+02
1.6526086355e+00,1.0052339669e+02
1.6689710972e+00,9.8540271972e+01
1.6853335590e+00,9.5788961642e+01
1.7016960207e+00,9.3602389449e+01
1.7180584824e+00,9.0716487562e+01
1.7344209442e+00,8.8366149038e+01
1.7507834059e+00,8.5371269236e+01
1.7671458676e+00,8.2866555638e+01
1.7835083294e+00,7.9805167843e+01
1.7998707911e+00,7.7184473188e+01
1.8162332529e+00,7.4119486851e+01
1.8325957146e+00,7.1435125866e+01
1.8489581763e+00,6.8428837007e+01
1.8653206381e+00,6.5729764035e+01
1.8816830998e+00,6.2834142752e+01
1.8980455615e+00,6.0161868089e+01
1.9144080233e+00,5.7417317259e+01
1.9307704850e+00,5.4806306635e+01
1.9471329468e+00,5.2241915594e+01
1.9634954085e+00,4.9719839543e+01
1.9798578702e+00,4.7353822076e+01
1.9962203320e+00,4.4941756654e+01
2.0125827937e+00,4.2782517193e+01
2.0289452554e+00,4.0495510630e+01
2.0453077172e+00,3.8543267745e+01
2.0616701789e+00,3.6391138076e+01
2.0780326407e+00,3.4639758681e+01
2.0943951024e+00,3.2627926803e+01
2.1107575641e+00,3.1066720928e+01
2.1271200259e+00,2.9196993848e+01
2.1434824876e+00,2.7812341977e+01
2.1598449493e+00,2.6083619472e+01
2.1762074111e+00,2.4860391753e+01
2.1925698728e+00,2.3269291430e+01
2.2089323346e+00,2.2192109929e+01
2.2252947963e+00,2.0733540753e+01
2.2416572580e+00,1.9788049158e+01
2.2580197198e+00,1.8455748544e+01
2.2743821815e+00,1.7629700063e+01
2.2907446432e+00,1.6417613114e+01
2.3071071050e+00,1.5700363198e+01
2.3234695667e+00,1.4604325088e+01
2.3398320285e+00,1.3990885774e+01
2.3561944902e+00,1.2985553721e+01
2.3725569519e+00,1.2450607938e+01
2.3889194137e+00,1.1551232444e+01
2.4052818754e+00,1.1076293198e+01
2.4216443371e+00,1.0250606669e+01
2.4380067989e+00,9.8323261622e+00
2.4543692606e+00,9.0808428286e+00
2.4707317224e+00,8.7163932554e+00
2.4870941841e+00,8.0338328618e+00
2.5034566458e+00,7.7160712270e+00
2.5198191076e+00,7.0960366518e+00
2.5361815693e+00,6.8175177572e+00
2.5525440310e+00,6.2542969089e+00
2.5689064928e+00,6.0083218827e+00
2.5852689545e+00,5.4968322028e+00
2.6016314163e+00,5.2774274310e+00
2.6179938780e+00,4.8132134777e+00
2.6343563397e+00,4.6150830601e+00
2.6507188015e+00,4.1943937518e+00
2.6670812632e+00,4.0128662268e+00
2.6834437249e+00,3.6327027898e+00
2.6998061867e+00,3.4636849387e+00
2.7161686484e+00,3.1218123005e+00
2.7325311102e+00,2.9617847436e+00
2.7488935719e+00,2.6567027695e+00
2.7652560336e+00,2.5027648892e+00
2.7816184954e+00,2.2336303601e+00
2.7979809571e+00,2.0835802951e+00
2.8143434188e+00,1.8500715729e+00
2.8307058806e+00,1.7024915134e+00
2.8470683423e+00,1.5046126468e+00
2.8634308041e+00,1.3589140672e+00
2.8797932658e+00,1.1967473504e+00
2.8961557275e+00,1.0531118909e+00
2.9125181893e+00,9.2655422589e-01
2.9288806510e+00,7.8568290127e-01
2.9452431127e+00,6.9424953560e-01
2.9616055745e+00,5.5680768688e-01
2.9779680362e+00,4.9966632484e-01
2.9943304980e+00,3.6528383035e-01
3.0106929597e+00,3.4181941084e-01
3.0270554214e+00,2.0743862533e-01
3.0434178832e+00,2.1893367492e-01
3.0597803449e+00,7.6268027026e-02
3.0761428066e+00,1.2852224128e-01
3.0925052684e+00,-3.5225290203e-02
3.1088677301e+00,5.9947662826e-02
3.1252301919e+00,-1.2186517087e-01
3.1415926536e+00,3.3023974648e-02
3.1415926536e+00,3.3023974648e-02
3.1579557294e+00,5.9109074135e-01
3.1743189732e+00,1.2200312690e+00
3.1906824341e+00,2.1472246116e+00
3.2070461754e+00,3.2048379131e+00
3.2234102788e+00,4.2992987659e+00
3.2397748501e+00,5.5121107311e+00
3.2561400259e+00,6.6726387489e+00
3.2725059824e+00,7.9121885598e+00
3.2888729474e+00,9.0737602050e+00
3.3052412152e+00,1.0277925702e+01
3.3216111659e+00,1.1401537901e+01
3.3379832903e+00,1.2536641385e+01
3.3543582226e+00,1.3597818210e+01
3.3707367816e+00,1.4644085726e+01
3.3871200250e+00,1.5626442713e+01
3.4035093184e+00,1.6571981996e+01
3.4199064255e+00,1.7464922989e+01
3.4363136228e+00,1.8303530646e+01
3.4527338492e+00,1.9101402624e+01
3.4691708977e+00,1.9831535655e+01
3.4856296616e+00,2.0532936730e+01
3.5021164519e+00,2.1156852812e+01
3.5186394043e+00,2.1763822857e+01
3.5352090001e+00,2.2286712823e+01
3.5518387316e+00,2.2803863148e+01
3.5685459497e+00,2.3233003092e+01
3.5853529378e+00,2.3666672683e+01
3.6022882647e+00,2.4010638871e+01
3.6193884762e+00,2.4368161273e+01
3.6367001888e+00,2.4636144166e+01
3.6542826430e+00,2.4925157702e+01
3.6722107579e+00,2.5126247287e+01
3.6905786855e+00,2.5353774091e+01
3.7095037797e+00,2.5495612575e+01
3.7291307470e+00,2.5666868525e+01
3.7496355146e+00,2.5754334095e+01
3.7712279881e+00,2.5870772802e+01
3.7941523909e+00,2.5902942100e+01
3.8186832769e+00,2.5959320252e+01
3.8451147401e+00,2.5925663024e+01
3.8737400652e+00,2.5906877109e+01
3.9048195769e+00,2.5784873476e+01
3.9385363749e+00,2.5667012178e+01
3.9749434789e+00,2.5428740217e+01
4.0139114068e+00,2.5192154458e+01
4.0550906613e+00,2.4826648339e+01
4.0979057436e+00,2.4484375128e+01
4.1415926536e+00,2.4035607198e+01
4.1832593203e+00,2.3633928666e+01
4.2249259869e+00,2.3156060485e+01
4.2665926536e+00,2.2697547159e+01
4.3082593203e+00,2.2171708612e+01
4.3499259869e+00,2.1672770488e+01
4.3915926536e+00,2.1118652074e+01
4.4332593203e+00,2.0595711154e+01
4.4749259869e+00,2.0028728454e+01
4.5165926536e+00,1.9495175601e+01
4.5582593203e+00,1.8927132202e+01
4.5999259869e+00,1.8393323316e+01
4.6415926536e+00,1.7833036286e+01
4.6832593203e+00,1.7306774579e+01
4.7249259869e+00,1.6760666153e+01
4.7665926536e+00,1.6247686769e+01
4.8082593203e+00,1.5720284393e+01
4.8499259869e+00,1.5224671523e+01
4.8915926536e+00,1.4719019460e+01
4.9332593203e+00,1.4243553306e+01
4.9749259869e+00,1.3761547158e+01
5.0165926536e+00,1.3307988562e+01
5.0582593203e+00,1.2850644416e+01
5.0999259869e+00,1.2419965912e+01
5.1415926536e+00,1.1987634474e+01
5.1832593203e+00,1.1580205648e+01
5.2249259869e+00,1.1172739904e+01
5.2665926536e+00,1.0788473505e+01
5.3082593203e+00,1.0405356085e+01
5.3499259869e+00,1.0043819305e+01
5.3915926536e+00,9.6842523585e+00
5.4332593203e+00,9.3447446050e+00
5.4749259869e+00,9.0076993243e+00
5.5165926536e+00,8.6892922160e+00
5.5582593203e+00,8.3735043048e+00
5.5999259869e+00,8.0750285502e+00
5.6415926536e+00,7.7789033872e+00
5.6832593203e+00,7.4988438510e+00
5.7249259869e+00,7.2201862366e+00
5.7665926536e+00,6.9563957386e+00
5.8082593203e+00,6.6917708742e+00
5.8499259869e+00,6.4408055174e+00
5.8915926536e+00,6.1841037535e+00
5.9332593203e+00,5.9398060288e+00
5.9749259869e+00,5.6791756926e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS3_T4_Wi0.6000.csv <==
s,txx
0.0000000000e+00,-9.1085365483e-03
8.1812309476e-03,3.4155640070e-02
1.6362461816e-02,-1.0740223070e-02
2.4543692684e-02,2.9920323559e-02
3.2724923551e-02,-1.6908288018e-02
4.0906154419e-02,2.1251762670e-02
4.9087385287e-02,-2.7001762270e-02
5.7268616155e-02,8.3791557461e-03
6.5449847023e-02,-4.0742877849e-02
7.3631077891e-02,-8.4108398274e-03
8.1812308759e-02,-5.7818467740e-02
8.9993539627e-02,-2.8742121350e-02
9.8174770495e-02,-7.7861412109e-02
1.0635600136e-01,-5.2151887465e-02
1.1453723223e-01,-1.0043868373e-01
1.2271846310e-01,-7.8096764335e-02
1.3089969397e-01,-1.2504233705e-01
1.3908092483e-01,-1.0596114110e-01
1.4726215570e-01,-1.5108525612e-01
1.5544338657e-01,-1.3506202160e-01
1.6362461744e-01,-1.7789893502e-01
1.7180584831e-01,-1.6465005594e-01
1.7998707917e-01,-2.0473256124e-01
1.8816831004e-01,-1.9390822322e-01
1.9634954091e-01,-2.3075293851e-01
2.0453077178e-01,-2.2194950308e-01
2.1271200265e-01,-2.5504485600e-01
2.2089323351e-01,-2.4781438987e-01
2.2907446438e-01,-2.7661161566e-01
2.3725569525e-01,-2.7046867227e-01
2.4543692612e-01,-2.9437553164e-01
2.5361815699e-01,-2.8880161459e-01
2.6179938785e-01,-3.0717829151e-01
2.6998061872e-01,-3.0162451753e-01
2.7816184959e-01,-3.1378112053e-01
2.8634308046e-01,-3.0766956282e-01
2.9452431133e-01,-3.1286473163e-01
3.0270554219e-01,-3.0558881557e-01
3.1088677306e-01,-3.0302909750e-01
3.1906800393e-01,-2.9395326275e-01
3.2724923480e-01,-2.8279313566e-01
3.3543046567e-01,-2.7125183367e-01
3.4361169653e-01,-2.5059438174e-01
3.5179292740e-01,-2.3589045791e-01
3.5997415827e-01,-2.0478862039e-01
3.6815538914e-01,-1.8619124008e-01
3.7633662000e-01,-1.4364939838e-01
3.8451785087e-01,-1.2039176597e-01
3.9269908174e-01,-6.5367418795e-02
4.0088031261e-01,-3.6644504926e-02
4.0906154348e-01,3.1950101949e-02
4.1724277434e-01,6.6983702764e-02
4.2542400521e-01,1.5028001204e-01
4.3360523608e-01,1.9251204353e-01
4.4178646695e-01,2.9168364061e-01
4.4996769782e-01,3.4204594731e-01
4.5814892868e-01,4.5830695772e-01
4.6633015955e-01,5.1777703371e-01
4.7451139042e-01,6.5238037783e-01
4.8269262129e-01,7.2198268063e-01
4.9087385215e-01,8.7621809782e-01
4.9905508302e-01,9.5702509585e-01
5.0723631389e-01,1.1322168512e+00
5.1541754476e-01,1.2253497616e+00
5.2359877563e-01,1.4228539506e+00
5.3178000649e-01,1.5294831135e+00
5.3996123736e-01,1.7506844813e+00
5.4814246823e-01,1.8720293079e+00
5.5632369910e-01,2.1183375053e+00
5.6450492997e-01,2.2556659283e+00
5.7268616083e-01,2.5285111308e+00
5.8086739170e-01,2.6831384869e+00
5.8904862257e-01,2.9839663177e+00
5.9722985344e-01,3.1572535845e+00
6.0541108431e-01,3.4875193093e+00
6.1359231517e-01,3.6808706603e+00
6.2177354604e-01,4.0420326719e+00
6.2995477691e-01,4.2568922971e+00
6.3813600778e-01,4.6504049783e+00
6.4631723864e-01,4.8882532325e+00
6.5449846951e-01,5.3155594010e+00
6.6267970038e-01,5.5779082370e+00
6.7086093125e-01,6.0404311106e+00
6.7904216212e-01,6.3288184244e+00
6.8722339298e-01,6.8279521198e+00
6.9540462385e-01,7.1439332052e+00
7.0358585472e-01,7.6810278111e+00
7.1176708559e-01,8.0261587249e+00
7.1994831645e-01,8.6024934562e+00
7.2812954732e-01,8.9782999329e+00
7.3631077819e-01,9.5950517896e+00
7.4449200906e-01,1.0002981852e+01
7.5267323993e-01,1.0661328450e+01
7.6085447079e-01,1.1102701027e+01
7.6903570166e-01,1.1804383380e+01
7.7721693253e-01,1.2281546470e+01
7.8539816340e-01,1.3030267261e+01
7.9357939427e-01,1.3542807696e+01
8.0176062513e-01,1.4336315643e+01
8.0994185600e-01,1.4886317139e+01
8.1812308687e-01,1.5726350682e+01
8.2630431774e-01,1.6312736204e+01
8.3448554861e-01,1.7199677656e+01
8.4266677948e-01,1.7823243152e+01
8.5084801035e-01,1.8758182613e+01
8.5902924122e-01,1.9419726923e+01
8.6721047208e-01,2.0403044026e+01
8.7539170295e-01,2.1103088289e+01
8.8357293382e-01,2.2134708403e+01
8.9175416469e-01,2.2873563759e+01
8.9993539556e-01,2.3953123383e+01
9.0811662643e-01,2.4730885639e+01
9.1629785730e-01,2.5857716626e+01
9.2447908816e-01,2.6674230932e+01
9.3266031903e-01,2.7847325874e+01
9.4084154990e-01,2.8702158883e+01
9.4902278077e-01,2.9920151572e+01
9.5720401164e-01,3.0812569204e+01
9.6538524251e-01,3.2073719607e+01
9.7356647338e-01,3.3002665835e+01
9.8174770425e-01,3.4304845782e+01
9.8992893511e-01,3.5268922719e+01
9.9811016598e-01,3.6609603817e+01
1.0062913969e+00,3.7607053904e+01
1.0144726277e+00,3.8983298701e+01
1.0226538586e+00,4.0011989711e+01
1.0308350895e+00,4.1420446813e+01
1.0390163203e+00,4.2477860134e+01
1.0471975512e+00,4.3914763635e+01
1.0553787821e+00,4.4997986378e+01
1.0635600129e+00,4.6459160107e+01
1.0717412438e+00,4.7564881546e+01
1.0799224747e+00,4.9045748565e+01
1.0881037055e+00,5.0170261431e+01
1.0962849364e+00,5.1665859152e+01
1.1044661673e+00,5.2805066230e+01
1.1126473981e+00,5.4310067457e+01
1.1208286290e+00,5.5459493870e+01
1.1290098599e+00,5.6968233937e+01
1.1371910908e+00,5.8123045440e+01
1.1453723216e+00,5.9629555540e+01
1.1535535525e+00,6.0784583006e+01
1.1617347834e+00,6.2282629656e+01
1.1699160142e+00,6.3432399871e+01
1.1780972451e+00,6.4915530349e+01
1.1862784760e+00,6.6054303063e+01
1.1944597068e+00,6.7515896485e+01
1.2026409377e+00,6.8637707549e+01
1.2108221686e+00,7.0071031149e+01
1.2190033994e+00,7.1169741402e+01
1.2271846303e+00,7.2568011395e+01
1.2353658612e+00,7.3637360830e+01
1.2435470920e+00,7.4993807128e+01
1.2517283229e+00,7.6027473697e+01
1.2599095538e+00,7.7335407604e+01
1.2680907847e+00,7.8327069868e+01
1.2762720155e+00,7.9579953771e+01
1.2844532464e+00,8.0523356447e+01
1.2926344773e+00,8.1714874388e+01
1.3008157081e+00,8.2603895681e+01
1.3089969390e+00,8.3728023597e+01
1.3171781699e+00,8.4556743037e+01
1.3253594007e+00,8.5607817319e+01
1.3335406316e+00,8.6370582612e+01
1.3417218625e+00,8.7343365509e+01
1.3499030933e+00,8.8034856691e+01
1.3580843242e+00,8.8924596865e+01
1.3662655551e+00,8.9539885841e+01
1.3744467859e+00,9.0342372238e+01
1.3826280168e+00,9.0876975661e+01
1.3908092477e+00,9.1588582698e+01
1.3989904786e+00,9.2038506509e+01
1.4071717094e+00,9.2656228858e+01
1.4153529403e+00,9.3018004235e+01
1.4235341712e+00,9.3539480643e+01
1.4317154020e+00,9.3810194985e+01
1.4398966329e+00,9.4233723829e+01
1.4480778638e+00,9.4411059112e+01
1.4562590946e+00,9.4735615695e+01
1.4644403255e+00,9.4817923905e+01
1.4726215564e+00,9.5043203778e+01
1.4808027872e+00,9.5029681397e+01
1.4889840181e+00,9.5156219366e+01
1.4971652490e+00,9.5047300022e+01
1.5053464798e+00,9.5076750214e+01
1.5135277107e+00,9.4874933930e+01
1.5217089416e+00,9.4810680335e+01
1.5298901725e+00,9.4522207321e+01
1.5380714033e+00,9.4370287640e+01
1.5462526342e+00,9.4008072526e+01
1.5544338651e+00,9.3783391811e+01
1.5626150959e+00,9.3370541590e+01
1.5707963268e+00,9.3086648184e+01
1.5789775577e+00,9.2588599450e+01
1.5871587885e+00,9.2236753232e+01
1.5953400194e+00,9.1623799762e+01
1.6035212503e+00,9.1120598501e+01
1.6117024811e+00,9.0389637005e+01
1.6198837120e+00,8.9774046746e+01
1.6280649429e+00,8.8964862355e+01
1.6362461737e+00,8.8273525238e+01
1.6444274046e+00,8.7404035719e+01
1.6526086355e+00,8.6645766279e+01
1.6607898664e+00,8.5720362492e+01
1.6689710972e+00,8.4896312759e+01
1.6771523281e+00,8.3919452289e+01
1.6853335590e+00,8.3033533530e+01
1.6935147898e+00,8.2012169281e+01
1.7016960207e+00,8.1070561704e+01
1.7098772516e+00,8.0012322064e+01
1.7180584824e+00,7.9021490382e+01
1.7262397133e+00,7.7933626390e+01
1.7344209442e+00,7.6899752840e+01
1.7426021750e+00,7.5789048845e+01
1.7507834059e+00,7.4718117530e+01
1.7589646368e+00,7.3590968217e+01
1.7671458676e+00,7.2488819233e+01
1.7753270985e+00,7.1351223010e+01
1.7835083294e+00,7.0223515799e+01
1.7916895603e+00,6.9081040006e+01
1.7998707911e+00,6.7933209600e+01
1.8080520220e+00,6.6790973639e+01
1.8162332529e+00,6.5628205052e+01
1.8244144837e+00,6.4490880298e+01
1.8325957146e+00,6.3318093027e+01
1.8407769455e+00,6.2189910323e+01
1.8489581763e+00,6.1011746631e+01
1.8571394072e+00,5.9896507862e+01
1.8653206381e+00,5.8717323823e+01
1.8735018689e+00,5.7618416742e+01
1.8816830998e+00,5.6442276053e+01
1.8898643307e+00,5.5362691609e+01
1.8980455615e+00,5.4193361894e+01
1.9062267924e+00,5.3135713260e+01
1.9144080233e+00,5.1976664526e+01
1.9225892542e+00,5.0943207168e+01
1.9307704850e+00,4.9797612221e+01
1.9389517159e+00,4.8790264567e+01
1.9471329468e+00,4.7661001253e+01
1.9553141776e+00,4.6681365634e+01
1.9634954085e+00,4.5571020825e+01
1.9716766394e+00,4.4620404464e+01
1.9798578702e+00,4.3531279708e+01
1.9880391011e+00,4.2610715587e+01
1.9962203320e+00,4.1544834345e+01
2.0044015628e+00,4.0655101829e+01
2.0125827937e+00,3.9614218209e+01
2.0207640246e+00,3.8755863350e+01
2.0289452554e+00,3.7741472221e+01
2.0371264863e+00,3.6914827641e+01
2.0453077172e+00,3.5928176005e+01
2.0534889481e+00,3.5133380303e+01
2.0616701789e+00,3.4175479753e+01
2.0698514098e+00,3.3412496355e+01
2.0780326407e+00,3.2484136456e+01
2.0862138715e+00,3.1752771819e+01
2.0943951024e+00,3.0854534220e+01
2.1025763333e+00,3.0154455332e+01
2.1107575641e+00,2.9286728409e+01
2.1189387950e+00,2.8617479491e+01
2.1271200259e+00,2.7780473332e+01
2.1353012567e+00,2.7141491690e+01
2.1434824876e+00,2.6335253231e+01
2.1516637185e+00,2.5725884211e+01
2.1598449493e+00,2.4950312350e+01
2.1680261802e+00,2.4369823389e+01
2.1762074111e+00,2.3624683914e+01
2.1843886420e+00,2.3072277744e+01
2.1925698728e+00,2.2357217944e+01
2.2007511037e+00,2.1832045092e+01
2.2089323346e+00,2.1146607934e+01
2.2171135654e+00,2.0647778907e+01
2.2252947963e+00,1.9991416683e+01
2.2334760272e+00,1.9518014585e+01
2.2416572580e+00,1.8890101978e+01
2.2498384889e+00,1.8441197123e+01
2.2580197198e+00,1.7841043654e+01
2.2662009506e+00,1.7415712991e+01
2.2743821815e+00,1.6842574994e+01
2.2825634124e+00,1.6439930394e+01
2.2907446432e+00,1.5893022423e+01
2.2989258741e+00,1.5512246967e+01
2.3071071050e+00,1.4990758083e+01
2.3152883358e+00,1.4631135740e+01
2.3234695667e+00,1.4134216471e+01
2.3316507976e+00,1.3794986917e+01
2.3398320285e+00,1.3321855577e+01
2.3480132593e+00,1.3000837427e+01
2.3561944902e+00,1.2552195368e+01
2.3643757211e+00,1.2251084442e+01
2.3725569519e+00,1.1822449215e+01
2.3807381828e+00,1.1536632601e+01
2.3889194137e+00,1.1127043223e+01
2.3971006445e+00,1.0857963691e+01
2.4052818754e+00,1.0467590125e+01
2.4134631063e+00,1.0214564194e+01
2.4216443371e+00,9.8423620432e+00
2.4298255680e+00,9.6043701727e+00
2.4380067989e+00,9.2495234321e+00
2.4461880297e+00,9.0257114517e+00
2.4543692606e+00,8.6875183471e+00
2.4625504915e+00,8.4770517625e+00
2.4707317224e+00,8.1548291802e+00
2.4789129532e+00,7.9568590588e+00
2.4870941841e+00,7.6499451880e+00
2.4952754150e+00,7.4636249337e+00
2.5034566458e+00,7.1713857938e+00
2.5116378767e+00,6.9958844736e+00
2.5198191076e+00,6.7177160172e+00
2.5280003384e+00,6.5522269045e+00
2.5361815693e+00,6.2875567879e+00
2.5443628002e+00,6.1313030786e+00
2.5525440310e+00,5.8795923713e+00
2.5607252619e+00,5.7318305504e+00
2.5689064928e+00,5.4925751581e+00
2.5770877236e+00,5.3525966855e+00
2.5852689545e+00,5.1253284530e+00
2.5934501854e+00,4.9924604846e+00
2.6016314163e+00,4.7767479676e+00
2.6098126471e+00,4.6503536480e+00
2.6179938780e+00,4.4458025332e+00
2.6261751089e+00,4.3252811976e+00
2.6343563397e+00,4.1315343507e+00
2.6425375706e+00,4.0163218082e+00
2.6507188015e+00,3.8330589318e+00
2.6589000323e+00,3.7226278919e+00
2.6670812632e+00,3.5495647693e+00
2.6752624941e+00,3.4434254024e+00
2.6834437249e+00,3.2803127031e+00
2.6916249558e+00,3.1780132854e+00
2.6998061867e+00,3.0246349055e+00
2.7079874175e+00,2.9257624776e+00
2.7161686484e+00,2.7819333828e+00
2.7243498793e+00,2.6861143378e+00
2.7325311102e+00,2.5516778844e+00
2.7407123410e+00,2.4585783886e+00
2.7488935719e+00,2.3334031004e+00
2.7570748028e+00,2.2427292352e+00
2.7652560336e+00,2.1267050330e+00
2.7734372645e+00,2.0382025305e+00
2.7816184954e+00,1.9312364334e+00
2.7897997262e+00,1.8446898614e+00
2.7979809571e+00,1.7467012156e+00
2.8061621880e+00,1.6619324473e+00
2.8143434188e+00,1.5728477857e+00
2.8225246497e+00,1.4897135754e+00
2.8307058806e+00,1.4094612764e+00
2.8388871114e+00,1.3278497476e+00
2.8470683423e+00,1.2563547375e+00
2.8552495732e+00,1.1761805864e+00
2.8634308041e+00,1.1133594271e+00
2.8716120349e+00,1.0345576431e+00
2.8797932658e+00,9.8031445191e-01
2.8879744967e+00,9.0283237641e-01
2.8961557275e+00,8.5705614143e-01
2.9043369584e+00,7.8084372037e-01
2.9125181893e+00,7.4340768429e-01
2.9206994201e+00,6.6840584110e-01
2.9288806510e+00,6.3916970691e-01
2.9370618819e+00,5.6529689371e-01
2.9452431127e+00,5.4411261384e-01
2.9534243436e+00,4.7124983104e-01
2.9616055745e+00,4.5797160550e-01
2.9697868053e+00,3.8594659137e-01
2.9779680362e+00,3.8044529695e-01
2.9861492671e+00,3.0901731483e-01
2.9943304980e+00,3.1119870937e-01
3.0025117288e+00,2.4004662082e-01
3.0106929597e+00,2.4987102883e-01
3.0188741906e+00,1.7858962094e-01
3.0270554214e+00,1.9608780673e-01
3.0352366523e+00,1.2420142280e-01
3.0434178832e+00,1.4947654104e-01
3.0515991140e+00,7.6486291633e-02
3.0597803449e+00,1.0968552246e-01
3.0679615758e+00,3.5176589427e-02
3.0761428066e+00,7.6416327728e-02
3.0843240375e+00,2.5690206668e-04
3.0925052684e+00,4.9517135754e-02
3.1006864992e+00,-2.7843013640e-02
3.1088677301e+00,2.9223365477e-02
3.1170489610e+00,-4.7979516981e-02
3.1252301919e+00,1.6453222770e-02
3.1334114227e+00,-5.8291090222e-02
3.1415926536e+00,1.2928076644e-02
3.1415926536e+00,1.2928076644e-02
3.1497741731e+00,1.2758829199e-01
3.1579557294e+00,2.5883264259e-01
3.1661373275e+00,4.3742583398e-01
3.1743189732e+00,6.0152250192e-01
3.1825006729e+00,7.9617714906e-01
3.1906824341e+00,9.9151597670e-01
3.1988642651e+00,1.2077074237e+00
3.2070461754e+00,1.4305743367e+00
3.2152281758e+00,1.6664599568e+00
3.2234102788e+00,1.9122816093e+00
3.2315924983e+00,2.1651866732e+00
3.2397748501e+00,2.4296331491e+00
3.2479573525e+00,2.6966016952e+00
3.2561400259e+00,2.9758044101e+00
3.2643228937e+00,3.2539534817e+00
3.2725059824e+00,3.5445290015e+00
3.2806893222e+00,3.8312158743e+00
3.2888729474e+00,4.1302345014e+00
3.2970568970e+00,4.4231012412e+00
3.3052412152e+00,4.7280264762e+00
3.3134259524e+00,5.0249806916e+00
3.3216111659e+00,5.3335937361e+00
3.3297969205e+00,5.6327636689e+00
3.3379832903e+00,5.9430909633e+00
3.3461703592e+00,6.2427786180e+00
3.3543582226e+00,6.5530317623e+00
3.3625469890e+00,6.8516760841e+00
3.3707367816e+00,7.1602105809e+00
3.3789277406e+00,7.4563632805e+00
3.3871200250e+00,7.7616536365e+00
3.3953138158e+00,8.0539671268e+00
3.4035093184e+00,8.3545953885e+00
3.4117067665e+00,8.6418196755e+00
3.4199064255e+00,8.9364733162e+00
3.4281085967e+00,9.2174585864e+00
3.4363136228e+00,9.5049339760e+00
3.4445218929e+00,9.7786359503e+00
3.4527338492e+00,1.0057844311e+01
3.4609499940e+00,1.0323330168e+01
3.4691708977e+00,1.0593303822e+01
3.4773972083e+00,1.0849757261e+01
3.4856296616e+00,1.1109654814e+01
3.4938690932e+00,1.1356379480e+01
3.5021164519e+00,1.1605489286e+01
3.5103728147e+00,1.1841910146e+01
3.5186394043e+00,1.2079651197e+01
3.5269176080e+00,1.2305313540e+01
3.5352090001e+00,1.2531234328e+01
3.5435153662e+00,1.2745800869e+01
3.5518387316e+00,1.2959576009e+01
3.5601813921e+00,1.3162821941e+01
3.5685459497e+00,1.3364246555e+01
3.5769353523e+00,1.3556052614e+01
3.5853529378e+00,1.3745034479e+01
3.5938024842e+00,1.3925377995e+01
3.6022882647e+00,1.4101927296e+01
3.6108151099e+00,1.4270870929e+01
3.6193884762e+00,1.4435087383e+01
3.6280145215e+00,1.4592764880e+01
3.6367001888e+00,1.4744820962e+01
3.6454532975e+00,1.4891419274e+01
3.6542826430e+00,1.5031539021e+01
3.6631981039e+00,1.5167275257e+01
3.6722107579e+00,1.5295706780e+01
3.6813330029e+00,1.5420798238e+01
3.6905786855e+00,1.5537777881e+01
3.6999632320e+00,1.5652402545e+01
3.7095037797e+00,1.5758107150e+01
3.7192193058e+00,1.5862352474e+01
3.7291307470e+00,1.5956837996e+01
3.7392611028e+00,1.6050634693e+01
3.7496355146e+00,1.6133761054e+01
3.7602813084e+00,1.6216800024e+01
3.7712279881e+00,1.6288135215e+01
3.7825071631e+00,1.6359770238e+01
3.7941523909e+00,1.6418484452e+01
3.8061989154e+00,1.6477627735e+01
3.8186832769e+00,1.6522388331e+01
3.8316427717e+00,1.6567417877e+01
3.8451147401e+00,1.6596312841e+01
3.8591356641e+00,1.6625026388e+01
3.8737400652e+00,1.6635562118e+01
3.8889592010e+00,1.6645230313e+01
3.9048195769e+00,1.6634466423e+01
3.9213413059e+00,1.6622049112e+01
3.9385363749e+00,1.6586935395e+01
3.9564069003e+00,1.6549517245e+01
3.9749434789e+00,1.6487474266e+01
3.9941237642e+00,1.6422932132e+01
4.0139114068e+00,1.6332653365e+01
4.0342555013e+00,1.6240501842e+01
4.0550906613e+00,1.6122889289e+01
4.0763378132e+00,1.6005253004e+01
4.0979057436e+00,1.5864462889e+01
4.1196933725e+00,1.5727455073e+01
4.1415926536e+00,1.5573355544e+01
4.1624259869e+00,1.5428302512e+01
4.1832593203e+00,1.5271525597e+01
4.2040926536e+00,1.5113233884e+01
4.2249259869e+00,1.4944133571e+01
4.2457593203e+00,1.4774792370e+01
4.2665926536e+00,1.4595778327e+01
4.2874259869e+00,1.4417568730e+01
4.3082593203e+00,1.4230795810e+01
4.3290926536e+00,1.4045710358e+01
4.3499259869e+00,1.3853097052e+01
4.3707593203e+00,1.3662909513e+01
4.3915926536e+00,1.3466147354e+01
4.4124259869e+00,1.3272421864e+01
4.4332593203e+00,1.3072993458e+01
4.4540926536e+00,1.2877101261e+01
4.4749259869e+00,1.2676299312e+01
4.4957593203e+00,1.2479436264e+01
4.5165926536e+00,1.2278381892e+01
4.5374259869e+00,1.2081585260e+01
4.5582593203e+00,1.1881245173e+01
4.5790926536e+00,1.1685409368e+01
4.5999259869e+00,1.1486611793e+01
4.6207593203e+00,1.1292502966e+01
4.6415926536e+00,1.1095952313e+01
4.6624259869e+00,1.0904221808e+01
4.6832593203e+00,1.0710512119e+01
4.7040926536e+00,1.0521708819e+01
4.7249259869e+00,1.0331336042e+01
4.7457593203e+00,1.0145917660e+01
4.7665926536e+00,9.9592908219e+00
4.7874259869e+00,9.7776341915e+00
4.8082593203e+00,9.5950855325e+00
4.8290926536e+00,9.4174959578e+00
4.8499259869e+00,9.2392901016e+00
4.8707593203e+00,9.0660098352e+00
4.8915926536e+00,8.8923520628e+00
4.9124259869e+00,8.7235679669e+00
4.9332593203e+00,8.5546116657e+00
4.9540926536e+00,8.3904621191e+00
4.9749259869e+00,8.2263154705e+00
4.9957593203e+00,8.0668965817e+00
5.0165926536e+00,7.9076285517e+00
5.0374259869e+00,7.7529997320e+00
5.0582593203e+00,7.5986454245e+00
5.0790926536e+00,7.4488343750e+00
5.0999259869e+00,7.2993998029e+00
5.1207593203e+00,7.1544069669e+00
5.1415926536e+00,7.0098732949e+00
5.1624259869e+00,6.8696758214e+00
5.1832593203e+00,6.7300031287e+00
5.2040926536e+00,6.5945583929e+00
5.2249259869e+00,6.4596890020e+00
5.2457593203e+00,6.3289377228e+00
5.2665926536e+00,6.1987991357e+00
5.2874259869e+00,6.0726681295e+00
5.3082593203e+00,5.9471756105e+00
5.3290926536e+00,5.8255802164e+00
5.3499259869e+00,5.7046390574e+00
5.3707593203e+00,5.5874852651e+00
5.3915926536e+00,5.4709927625e+00
5.4124259869e+00,5.3581790735e+00
5.4332593203e+00,5.2460262483e+00
5.4540926536e+00,5.1374452935e+00
5.4749259869e+00,5.0295183701e+00
5.4957593203e+00,4.9250583062e+00
5.5165926536e+00,4.8212399710e+00
5.5374259869e+00,4.7207856641e+00
5.5582593203e+00,4.6209560959e+00
5.5790926536e+00,4.5243900922e+00
5.5999259869e+00,4.4284277373e+00
5.6207593203e+00,4.3356309856e+00
5.6415926536e+00,4.2434129850e+00
5.6624259869e+00,4.1542652284e+00
5.6832593203e+00,4.0656672942e+00
5.7040926536e+00,3.9800469140e+00
5.7249259869e+00,3.8949421799e+00
5.7457593203e+00,3.8127250288e+00
5.7665926536e+00,3.7309808611e+00
5.7874259869e+00,3.6520370540e+00
5.8082593203e+00,3.5735075954e+00
5.8290926536e+00,3.4976940011e+00
5.8499259869e+00,3.4222035745e+00
5.8707593203e+00,3.3493469980e+00
5.8915926536e+00,3.2766535491e+00
5.9124259869e+00,3.2065134324e+00
5.9332593203e+00,3.1362278474e+00
5.9540926536e+00,3.0684131665e+00
5.9749259869e+00,2.9998195988e+00
5.9957593203e+00,2.9336031918e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS3_T4_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-9.3842141815e-03
8.1812309476e-03,3.4667422552e-02
1.6362461816e-02,-1.1057096328e-02
2.4543692684e-02,3.0353831936e-02
3.2724923551e-02,-1.7319687993e-02
4.0906154419e-02,2.1438979919e-02
4.9087385287e-02,-2.7512370209e-02
5.7268616155e-02,8.2440465668e-03
6.5449847023e-02,-4.1300718849e-02
7.3631077891e-02,-8.8869420327e-03
8.1812308759e-02,-5.8315941001e-02
8.9993539627e-02,-2.9493730240e-02
9.8174770495e-02,-7.8140234480e-02
1.0635600136e-01,-5.3008939822e-02
1.1453723223e-01,-1.0027523249e-01
1.2271846310e-01,-7.8776802622e-02
1.3089969397e-01,-1.2412879355e-01
1.3908092483e-01,-1.0606771235e-01
1.4726215570e-01,-1.4901002178e-01
1.5544338657e-01,-1.3408116651e-01
1.6362461744e-01,-1.7412777278e-01
1.7180584831e-01,-1.6194240128e-01
1.7998707917e-01,-1.9859093328e-01
1.8816831004e-01,-1.8869706979e-01
1.9634954091e-01,-2.2140943198e-01
2.0453077178e-01,-2.1330618446e-01
2.1271200265e-01,-2.4149538643e-01
2.2089323351e-01,-2.3464211796e-01
2.2907446438e-01,-2.5766409595e-01
2.3725569525e-01,-2.5148573549e-01
2.4543692612e-01,-2.6863476273e-01
2.5361815699e-01,-2.6252444347e-01
2.6179938785e-01,-2.7303090467e-01
2.6998061872e-01,-2.6635086464e-01
2.7816184959e-01,-2.6938047650e-01
2.8634308046e-01,-2.6146184800e-01
2.9452431133e-01,-2.5611579504e-01
3.0270554219e-01,-2.4625758075e-01
3.1088677306e-01,-2.3157342656e-01
3.1906800393e-01,-2.1904074009e-01
3.2724923480e-01,-1.9399409088e-01
3.3543046567e-01,-1.7801578350e-01
3.4361169653e-01,-1.4152244984e-01
3.5179292740e-01,-1.2128842228e-01
3.5997415827e-01,-7.2206685209e-02
3.6815538914e-01,-4.6865199225e-02
3.7633662000e-01,1.6002069197e-02
3.8451785087e-01,4.7346898543e-02
3.9269908174e-01,1.2525031375e-01
4.0088031261e-01,1.6354079052e-01
4.0906154348e-01,2.5778267983e-01
4.1724277434e-01,3.0400956489e-01
4.2542400521e-01,4.1594224378e-01
4.3360523608e-01,4.7114656606e-01
4.4178646695e-01,6.0217056170e-01
4.4996769782e-01,6.6744520127e-01
4.5814892868e-01,8.1900731866e-01
4.6633015955e-01,8.9549834508e-01
4.7451139042e-01,1.0690894741e+00
4.8269262129e-01,1.1579972080e+00
4.9087385215e-01,1.3551497725e+00
4.9905508302e-01,1.4577295251e+00
5.0723631389e-01,1.6800144782e+00
5.1541754476e-01,1.7975769062e+00
5.2359877563e-01,2.0466001727e+00
5.3178000649e-01,2.1805111810e+00
5.3996123736e-01,2.4579094600e+00
5.4814246823e-01,2.6095895792e+00
5.5632369910e-01,2.9170254106e+00
5.6450492997e-01,3.0879485418e+00
5.7268616083e-01,3.4271045580e+00
5.8086739170e-01,3.6187960224e+00
5.8904862257e-01,3.9913683360e+00
5.9722985344e-01,4.2054021391e+00
6.0541108431e-01,4.6130928572e+00
6.1359231517e-01,4.8510881575e+00
6.2177354604e-01,5.2955971703e+00
6.2995477691e-01,5.5592139786e+00
6.3813600778e-01,6.0422303466e+00
6.4631723864e-01,6.3331647303e+00
6.5449846951e-01,6.8563583917e+00
6.6267970038e-01,7.1763375833e+00
6.7086093125e-01,7.7413521290e+00
6.7904216212e-01,8.0921297611e+00
6.8722339298e-01,8.7005757979e+00
6.9540462385e-01,9.0839254626e+00
7.0358585472e-01,9.7373689097e+00
7.1176708559e-01,1.0155067704e+01
7.1994831645e-01,1.0854997580e+01
7.2812954732e-01,1.1308780785e+01
7.3631077819e-01,1.2056534449e+01
7.4449200906e-01,1.2547970703e+01
7.5267323993e-01,1.3344772172e+01
7.6085447079e-01,1.3875042256e+01
7.6903570166e-01,1.4722785340e+01
7.7721693253e-01,1.5295003011e+01
7.8539816340e-01,1.6198524944e+01
7.9357939427e-01,1.6811723323e+01
8.0176062513e-01,1.7767896185e+01
8.0994185600e-01,1.8424732264e+01
8.1812308687e-01,1.9435101852e+01
8.2630431774e-01,2.0133865932e+01
8.3448554861e-01,2.1198035316e+01
8.4266677948e-01,2.1939373393e+01
8.5084801035e-01,2.3058591677e+01
8.5902924122e-01,2.3843356127e+01
8.6721047208e-01,2.5018074656e+01
8.7539170295e-01,2.5846726311e+01
8.8357293382e-01,2.7076686389e+01
8.9175416469e-01,2.7949374308e+01
8.9993539556e-01,2.9233911858e+01
9.0811662643e-01,3.0150510618e+01
9.1629785730e-01,3.1488588647e+01
9.2447908816e-01,3.2448662212e+01
9.3266031903e-01,3.3838825806e+01
9.4084154990e-01,3.4841590512e+01
9.4902278077e-01,3.6281941606e+01
9.5720401164e-01,3.7326240679e+01
9.6538524251e-01,3.8814426276e+01
9.7356647338e-01,3.9898708254e+01
9.8174770425e-01,4.1431910110e+01
9.8992893511e-01,4.2554208678e+01
9.9811016598e-01,4.4129134240e+01
1.0062913969e+00,4.5287050569e+01
1.0144726277e+00,4.6899927427e+01
1.0226538586e+00,4.8090616097e+01
1.0308350895e+00,4.9737191117e+01
1.0390163203e+00,5.0957350374e+01
1.0471975512e+00,5.2632894139e+01
1.0553787821e+00,5.3878761078e+01
1.0635600129e+00,5.5578078151e+01
1.0717412438e+00,5.6845429429e+01
1.0799224747e+00,5.8562874943e+01
1.0881037055e+00,5.9847033604e+01
1.0962849364e+00,6.1576536597e+01
1.1044661673e+00,6.2872385499e+01
1.1126473981e+00,6.4607479248e+01
1.1208286290e+00,6.5909481498e+01
1.1290098599e+00,6.7643340996e+01
1.1371910908e+00,6.8945567667e+01
1.1453723216e+00,7.0671054242e+01
1.1535535525e+00,7.1967219526e+01
1.1617347834e+00,7.3676932410e+01
1.1699160142e+00,7.4960436194e+01
1.1780972451e+00,7.6646770727e+01
1.1862784760e+00,7.7910748425e+01
1.1944597068e+00,7.9565960379e+01
1.2026409377e+00,8.0803339666e+01
1.2108221686e+00,8.2419615006e+01
1.2190033994e+00,8.3623178913e+01
1.2271846303e+00,8.5192708173e+01
1.2353658612e+00,8.6355163816e+01
1.2435470920e+00,8.7870220057e+01
1.2517283229e+00,8.8984272088e+01
1.2599095538e+00,9.0437291311e+01
1.2680907847e+00,9.1495718963e+01
1.2762720155e+00,9.2879381671e+01
1.2844532464e+00,9.3875118103e+01
1.2926344773e+00,9.5182430594e+01
1.3008157081e+00,9.6108643038e+01
1.3089969390e+00,9.7333016869e+01
1.3171781699e+00,9.8183185896e+01
1.3253594007e+00,9.9318513842e+01
1.3335406316e+00,1.0008650986e+02
1.3417218625e+00,1.0112723655e+02
1.3499030933e+00,1.0180739155e+02
1.3580843242e+00,1.0274857688e+02
1.3662655551e+00,1.0333574939e+02
1.3744467859e+00,1.0417312270e+02
1.3826280168e+00,1.0466275445e+02
1.3908092477e+00,1.0539275793e+02
1.3989904786e+00,1.0578092149e+02
1.4071717094e+00,1.0640074185e+02
1.4153529403e+00,1.0668418173e+02
1.4235341712e+00,1.0719177158e+02
1.4317154020e+00,1.0736794611e+02
1.4398966329e+00,1.0776204078e+02
1.4480778638e+00,1.0782918272e+02
1.4562590946e+00,1.0810932706e+02
1.4644403255e+00,1.0806655879e+02
1.4726215564e+00,1.0823317322e+02
1.4808027872e+00,1.0808074386e+02
1.4889840181e+00,1.0813528349e+02
1.4971652490e+00,1.0787505028e+02
1.5053464798e+00,1.0782034436e+02
1.5135277107e+00,1.0745674155e+02
1.5217089416e+00,1.0729765352e+02
1.5298901725e+00,1.0683961310e+02
1.5380714033e+00,1.0658403428e+02
1.5462526342e+00,1.0604891673e+02
1.5544338651e+00,1.0571577890e+02
1.5626150959e+00,1.0513139628e+02
1.5707963268e+00,1.0473969247e+02
1.5789775577e+00,1.0406434588e+02
1.5871587885e+00,1.0360349961e+02
1.5953400194e+00,1.0279583724e+02
1.6035212503e+00,1.0215145642e+02
1.6117024811e+00,1.0120272610e+02
1.6198837120e+00,1.0042370003e+02
1.6280649429e+00,9.9388089087e+01
1.6362461737e+00,9.8527302830e+01
1.6444274046e+00,9.7431242811e+01
1.6526086355e+00,9.6502655962e+01
1.6607898664e+00,9.5351286523e+01
1.6689710972e+00,9.4355030045e+01
1.6771523281e+00,9.3151820323e+01
1.6853335590e+00,9.2090927151e+01
1.6935147898e+00,9.0843081109e+01
1.7016960207e+00,8.9724373196e+01
1.7098772516e+00,8.8440724229e+01
1.7180584824e+00,8.7271884295e+01
1.7262397133e+00,8.5961002979e+01
1.7344209442e+00,8.4749325044e+01
1.7426021750e+00,8.3419142349e+01
1.7507834059e+00,8.2171540583e+01
1.7589646368e+00,8.0829459499e+01
1.7671458676e+00,7.9552607099e+01
1.7753270985e+00,7.8205535957e+01
1.7835083294e+00,7.6905855035e+01
1.7916895603e+00,7.5560162642e+01
1.7998707911e+00,7.4243766654e+01
1.8080520220e+00,7.2905247632e+01
1.8162332529e+00,7.1577905321e+01
1.8244144837e+00,7.0251774746e+01
1.8325957146e+00,6.8918895037e+01
1.8407769455e+00,6.7609799742e+01
1.8489581763e+00,6.6276424938e+01
1.8571394072e+00,6.4988462656e+01
1.8653206381e+00,6.3659265491e+01
1.8735018689e+00,6.2396009352e+01
1.8816830998e+00,6.1075293530e+01
1.8898643307e+00,5.9839820770e+01
1.8980455615e+00,5.8531524642e+01
1.9062267924e+00,5.7326448106e+01
1.9144080233e+00,5.6034150797e+01
1.9225892542e+00,5.4861651859e+01
1.9307704850e+00,5.3588581245e+01
1.9389517159e+00,5.2450443102e+01
1.9471329468e+00,5.1199485257e+01
1.9553141776e+00,5.0097125796e+01
1.9634954085e+00,4.8870835655e+01
1.9716766394e+00,4.7805339361e+01
1.9798578702e+00,4.6605952403e+01
1.9880391011e+00,4.5578100927e+01
1.9962203320e+00,4.4407545774e+01
2.0044015628e+00,4.3417846944e+01
2.0125827937e+00,4.2277758778e+01
2.0207640246e+00,4.1326473951e+01
2.0289452554e+00,4.0218208680e+01
2.0371264863e+00,3.9305378423e+01
2.0453077172e+00,3.8230027514e+01
2.0534889481e+00,3.7355495646e+01
2.0616701789e+00,3.6313901554e+01
2.0698514098e+00,3.5477337616e+01
2.0780326407e+00,3.4470109699e+01
2.0862138715e+00,3.3671029932e+01
2.0943951024e+00,3.2698560741e+01
2.1025763333e+00,3.1936347643e+01
2.1107575641e+00,3.0998829453e+01
2.1189387950e+00,3.0272749987e+01
2.1271200259e+00,2.9370191435e+01
2.1353012567e+00,2.8679413950e+01
2.1434824876e+00,2.7811656623e+01
2.1516637185e+00,2.7155266559e+01
2.1598449493e+00,2.6322001406e+01
2.1680261802e+00,2.5699015882e+01
2.1762074111e+00,2.4899799297e+01
2.1843886420e+00,2.4309180734e+01
2.1925698728e+00,2.3543450214e+01
2.2007511037e+00,2.2984119322e+01
2.2089323346e+00,2.2251208576e+01
2.2171135654e+00,2.1722057348e+01
2.2252947963e+00,2.1021210847e+01
2.2334760272e+00,2.0521116871e+01
2.2416572580e+00,1.9851503874e+01
2.2498384889e+00,1.9379348542e+01
2.2580197198e+00,1.8740076900e+01
2.2662009506e+00,1.8294771870e+01
2.2743821815e+00,1.7684902472e+01
2.2825634124e+00,1.7265429495e+01
2.2907446432e+00,1.6683992702e+01
2.2989258741e+00,1.6289450848e+01
2.3071071050e+00,1.5735473013e+01
2.3152883358e+00,1.5365086408e+01
2.3234695667e+00,1.4837594257e+01
2.3316507976e+00,1.4490426264e+01
2.3398320285e+00,1.3988456191e+01
2.3480132593e+00,1.3661346532e+01
2.3561944902e+00,1.3184929560e+01
2.3643757211e+00,1.2880347787e+01
2.3725569519e+00,1.2425323176e+01
2.3807381828e+00,1.2138258507e+01
2.3889194137e+00,1.1703618922e+01
2.3971006445e+00,1.1434872929e+01
2.4052818754e+00,1.1020510489e+01
2.4134631063e+00,1.0769312563e+01
2.4216443371e+00,1.0374053194e+01
2.4298255680e+00,1.0139335207e+01
2.4380067989e+00,9.7622187691e+00
2.4461880297e+00,9.5430707733e+00
2.4543692606e+00,9.1832636112e+00
2.4625504915e+00,8.9787919761e+00
2.4707317224e+00,8.6354855373e+00
2.4789129532e+00,8.4447679425e+00
2.4870941841e+00,8.1171787188e+00
2.4952754150e+00,7.9392814841e+00
2.5034566458e+00,7.6266592584e+00
2.5116378767e+00,7.4606547457e+00
2.5198191076e+00,7.1622853547e+00
2.5280003384e+00,7.0072639917e+00
2.5361815693e+00,6.7224713014e+00
2.5443628002e+00,6.5775501799e+00
2.5525440310e+00,6.3056980817e+00
2.5607252619e+00,6.1700264759e+00
2.5689064928e+00,5.9105206545e+00
2.5770877236e+00,5.7832830301e+00
2.5852689545e+00,5.5355724687e+00
2.5934501854e+00,5.4159898253e+00
2.6016314163e+00,5.1795680640e+00
2.6098126471e+00,5.0668983654e+00
2.6179938780e+00,4.8413045025e+00
2.6261751089e+00,4.7348427484e+00
2.6343563397e+00,4.5196621682e+00
2.6425375706e+00,4.4187404712e+00
2.6507188015e+00,4.2136052712e+00
2.6589000323e+00,4.1175931493e+00
2.6670812632e+00,3.9221822369e+00
2.6752624941e+00,3.8304872191e+00
2.6834437249e+00,3.6445260358e+00
2.6916249558e+00,3.5565946107e+00
2.6998061867e+00,3.3798544329e+00
2.7079874175e+00,3.2951733236e+00
2.7161686484e+00,3.1274700753e+00
2.7243498793e+00,3.0455677975e+00
2.7325311102e+00,2.8867602986e+00
2.7407123410e+00,2.8072089321e+00
2.7488935719e+00,2.6571964974e+00
2.7570748028e+00,2.5796135769e+00
2.7652560336e+00,2.4383328754e+00
2.7734372645e+00,2.3623832721e+00
2.7816184954e+00,2.2298043619e+00
2.7897997262e+00,2.1552019868e+00
2.7979809571e+00,2.0313234562e+00
2.8061621880e+00,1.9578325623e+00
2.8143434188e+00,1.8426757435e+00
2.8225246497e+00,1.7701115429e+00
2.8307058806e+00,1.6637138215e+00
2.8388871114e+00,1.5919420599e+00
2.8470683423e+00,1.4943493950e+00
2.8552495732e+00,1.4232844402e+00
2.8634308041e+00,1.3345433403e+00
2.8716120349e+00,1.2641442439e+00
2.8797932658e+00,1.1842936326e+00
2.8879744967e+00,1.1145575032e+00
2.8961557275e+00,1.0436211669e+00
2.9043369584e+00,9.7457305041e-01
2.9125181893e+00,9.1255371004e-01
2.9206994201e+00,8.4423198355e-01
2.9288806510e+00,7.9110849692e-01
2.9370618819e+00,7.2354454763e-01
2.9452431127e+00,6.7927434788e-01
2.9534243436e+00,6.1246500765e-01
2.9616055745e+00,5.7699462549e-01
2.9697868053e+00,5.1086548424e-01
2.9779680362e+00,4.8415285884e-01
2.9861492671e+00,4.1851022924e-01
2.9943304980e+00,4.0056336789e-01
3.0025117288e+00,3.3503243921e-01
3.0106929597e+00,3.2596955022e-01
3.0188741906e+00,2.5991636890e-01
3.0270554214e+00,2.6005227050e-01
3.0352366523e+00,1.9248798386e-01
3.0434178832e+00,2.0244937471e-01
3.0515991140e+00,1.3191750984e-01
3.0597803449e+00,1.5278361897e-01
3.0679615758e+00,7.7240467431e-02
3.0761428066e+00,1.1068367517e-01
3.0843240375e+00,2.7444592942e-02
3.0925052684e+00,7.5719625958e-02
3.1006864992e+00,-1.8107351487e-02
3.1088677301e+00,4.7164566587e-02
3.1170489610e+00,-5.8017485993e-02
3.1252301919e+00,2.5470774284e-02
3.1334114227e+00,-8.4253123180e-02
3.1415926536e+00,1.8826366752e-02
3.1415926536e+00,1.8826366752e-02
3.1497741731e+00,2.4493770022e-01
3.1579557294e+00,4.9644427242e-01
3.1661373275e+00,8.6836878459e-01
3.1743189732e+00,1.2622026349e+00
3.1825006729e+00,1.7058690287e+00
3.1906824341e+00,2.2053622245e+00
3.1988642651e+00,2.7188836303e+00
3.2070461754e+00,3.2935230224e+00
3.2152281758e+00,3.8609270150e+00
3.2234102788e+00,4.4867192756e+00
3.2315924983e+00,5.0917252653e+00
3.2397748501e+00,5.7501367236e+00
3.2479573525e+00,6.3793349660e+00
3.2561400259e+00,7.0565588955e+00
3.2643228937e+00,7.6996632148e+00
3.2725059824e+00,8.3855938630e+00
3.2806893222e+00,9.0348620734e+00
3.2888729474e+00,9.7220090182e+00
3.2970568970e+00,1.0371537921e+01
3.3052412152e+00,1.1054180709e+01
3.3134259524e+00,1.1699293490e+01
3.3216111659e+00,1.2372850019e+01
3.3297969205e+00,1.3009661977e+01
3.3379832903e+00,1.3670279498e+01
3.3461703592e+00,1.4295431133e+01
3.3543582226e+00,1.4939752098e+01
3.3625469890e+00,1.5550267564e+01
3.3707367816e+00,1.6175314729e+01
3.3789277406e+00,1.6768540609e+01
3.3871200250e+00,1.7371673347e+01
3.3953138158e+00,1.7945261708e+01
3.4035093184e+00,1.8524168639e+01
3.4117067665e+00,1.9076079692e+01
3.4199064255e+00,1.9628785182e+01
3.4281085967e+00,2.0157294671e+01
3.4363136228e+00,2.0682166457e+01
3.4445218929e+00,2.1185869975e+01
3.4527338492e+00,2.1681621712e+01
3.4609499940e+00,2.2159432726e+01
3.4691708977e+00,2.2625119307e+01
3.4773972083e+00,2.3076260297e+01
3.4856296616e+00,2.3511265993e+01
3.4938690932e+00,2.3935253445e+01
3.5021164519e+00,2.4339273972e+01
3.5103728147e+00,2.4735898496e+01
3.5186394043e+00,2.5108918414e+01
3.5269176080e+00,2.5478221305e+01
3.5352090001e+00,2.5820488089e+01
3.5435153662e+00,2.6162735455e+01
3.5518387316e+00,2.6474731298e+01
3.5601813921e+00,2.6790386538e+01
3.5685459497e+00,2.7072798565e+01
3.5769353523e+00,2.7362493618e+01
3.5853529378e+00,2.7616182762e+01
3.5938024842e+00,2.7880688267e+01
3.6022882647e+00,2.8106656819e+01
3.6108151099e+00,2.8346850952e+01
3.6193884762e+00,2.8546208261e+01
3.6280145215e+00,2.8763042451e+01
3.6367001888e+00,2.8936965977e+01
3.6454532975e+00,2.9131425876e+01
3.6542826430e+00,2.9281116215e+01
3.6631981039e+00,2.9454180794e+01
3.6722107579e+00,2.9580815594e+01
3.6813330029e+00,2.9733411422e+01
3.6905786855e+00,2.9838092405e+01
3.6999632320e+00,2.9971019949e+01
3.7095037797e+00,3.0054661817e+01
3.7192193058e+00,3.0168519006e+01
3.7291307470e+00,3.0231787759e+01
3.7392611028e+00,3.0326875818e+01
3.7496355146e+00,3.0370077649e+01
3.7602813084e+00,3.0446289443e+01
3.7712279881e+00,3.0469232889e+01
3.7825071631e+00,3.0525924385e+01
3.7941523909e+00,3.0527778160e+01
3.8061989154e+00,3.0563627631e+01
3.8186832769e+00,3.0542768029e+01
3.8316427717e+00,3.0555678540e+01
3.8451147401e+00,3.0509622930e+01
3.8591356641e+00,3.0496692474e+01
3.8737400652e+00,3.0422138805e+01
3.8889592010e+00,3.0379786819e+01
3.9048195769e+00,3.0272877184e+01
3.9213413059e+00,3.0197220710e+01
3.9385363749e+00,3.0054131502e+01
3.9564069003e+00,2.9941704004e+01
3.9749434789e+00,2.9759640940e+01
3.9941237642e+00,2.9608511839e+01
4.0139114068e+00,2.9387128033e+01
4.0342555013e+00,2.9198458619e+01
4.0550906613e+00,2.8941682799e+01
4.0763378132e+00,2.8721968728e+01
4.0979057436e+00,2.8440437402e+01
4.1196933725e+00,2.8205804886e+01
4.1415926536e+00,2.7924726447e+01
4.1624259869e+00,2.7688355622e+01
4.1832593203e+00,2.7417117186e+01
4.2040926536e+00,2.7162978056e+01
4.2249259869e+00,2.6874608314e+01
4.2457593203e+00,2.6604287025e+01
4.2665926536e+00,2.6302168706e+01
4.2874259869e+00,2.6018481208e+01
4.3082593203e+00,2.5705623148e+01
4.3290926536e+00,2.5411378470e+01
4.3499259869e+00,2.5090490601e+01
4.3707593203e+00,2.4788235578e+01
4.3915926536e+00,2.4461710440e+01
4.4124259869e+00,2.4153702125e+01
4.4332593203e+00,2.3823635104e+01
4.4540926536e+00,2.3511857681e+01
4.4749259869e+00,2.3180074137e+01
4.4957593203e+00,2.2866263255e+01
4.5165926536e+00,2.2534345576e+01
4.5374259869e+00,2.2220012695e+01
4.5582593203e+00,2.1889325665e+01
4.5790926536e+00,2.1575780854e+01
4.5999259869e+00,2.1247494970e+01
4.6207593203e+00,2.0935867857e+01
4.6415926536e+00,2.0610980578e+01
4.6624259869e+00,2.0302239481e+01
4.6832593203e+00,1.9981594500e+01
4.7040926536e+00,1.9676563821e+01
4.7249259869e+00,1.9360868503e+01
4.7457593203e+00,1.9060244524e+01
4.7665926536e+00,1.8750085635e+01
4.7874259869e+00,1.8454450825e+01
4.8082593203e+00,1.8150308711e+01
4.8290926536e+00,1.7860144667e+01
4.8499259869e+00,1.7562405995e+01
4.8707593203e+00,1.7278105131e+01
4.8915926536e+00,1.6987074335e+01
4.9124259869e+00,1.6708950419e+01
4.9332593203e+00,1.6424859951e+01
4.9540926536e+00,1.6153157589e+01
4.9749259869e+00,1.5876177099e+01
4.9957593203e+00,1.5611080256e+01
5.0165926536e+00,1.5341324785e+01
5.0374259869e+00,1.5082964433e+01
5.0582593203e+00,1.4820501716e+01
5.0790926536e+00,1.4568962676e+01
5.0999259869e+00,1.4313819645e+01
5.1207593203e+00,1.4069146707e+01
5.1415926536e+00,1.3821315264e+01
5.1624259869e+00,1.3583518636e+01
5.1832593203e+00,1.3342960771e+01
5.2040926536e+00,1.3112020937e+01
5.2249259869e+00,1.2878673249e+01
5.2457593203e+00,1.2654545280e+01
5.2665926536e+00,1.2428322969e+01
5.2874259869e+00,1.2210940338e+01
5.3082593203e+00,1.1991740713e+01
5.3290926536e+00,1.1781018668e+01
5.3499259869e+00,1.1568724217e+01
5.3707593203e+00,1.1364562742e+01
5.3915926536e+00,1.1159043807e+01
5.4124259869e+00,1.0961330212e+01
5.4332593203e+00,1.0762447286e+01
5.4540926536e+00,1.0571058441e+01
5.4749259869e+00,1.0378664091e+01
5.4957593203e+00,1.0193468305e+01
5.5165926536e+00,1.0007408698e+01
5.5374259869e+00,9.8282672014e+00
5.5582593203e+00,9.6483831112e+00
5.5790926536e+00,9.4751510371e+00
5.5999259869e+00,9.3012780802e+00
5.6207593203e+00,9.1338046716e+00
5.6415926536e+00,8.9657722102e+00
5.6624259869e+00,8.8038996766e+00
5.6832593203e+00,8.6415271765e+00
5.7040926536e+00,8.4850869708e+00
5.7249259869e+00,8.3281752685e+00
5.7457593203e+00,8.1769791712e+00
5.7665926536e+00,8.0252912483e+00
5.7874259869e+00,7.8791117123e+00
5.8082593203e+00,7.7323314881e+00
5.8290926536e+00,7.5908593777e+00
5.8499259869e+00,7.4485038752e+00
5.8707593203e+00,7.3112579766e+00
5.8915926536e+00,7.1724895110e+00
5.9124259869e+00,7.0386219918e+00
5.9332593203e+00,6.9018438756e+00
5.9540926536e+00,6.7697196426e+00
5.9749259869e+00,6.6317004315e+00
5.9957593203e+00,6.4979899104e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS3_T5_Wi0.6000.csv <==
s,txx
0.0000000000e+00,-4.4553903263e-03
4.0906155136e-03,1.7264070395e-02
8.1812309476e-03,-4.8041808237e-03
1.2271846382e-02,1.6229368648e-02
1.6362461816e-02,-6.3520405599e-03
2.0453077250e-02,1.4116641288e-02
2.4543692684e-02,-8.9370076389e-03
2.8634308117e-02,1.0937591727e-02
3.2724923551e-02,-1.2530533680e-02
3.6815538985e-02,6.7119850472e-03
4.0906154419e-02,-1.7107340070e-02
4.4996769853e-02,1.4635232670e-03
4.9087385287e-02,-2.2639983191e-02
5.3178000721e-02,-4.7790740128e-03
5.7268616155e-02,-2.9097372490e-02
6.1359231589e-02,-1.1981882870e-02
6.5449847023e-02,-3.6444532285e-02
6.9540462457e-02,-2.0105697622e-02
7.3631077891e-02,-4.4642287305e-02
7.7721693325e-02,-2.9106051522e-02
8.1812308759e-02,-5.3647006716e-02
8.5902924193e-02,-3.8933308621e-02
8.9993539627e-02,-6.3410504242e-02
9.4084155061e-02,-4.9532788832e-02
9.8174770495e-02,-7.3879948267e-02
1.0226538593e-01,-6.0844894890e-02
1.0635600136e-01,-8.4997767695e-02
1.1044661680e-01,-7.2805225910e-02
1.1453723223e-01,-9.6701564615e-02
1.1862784767e-01,-8.5344670454e-02
1.2271846310e-01,-1.0892404042e-01
1.2680907853e-01,-9.8389475449e-02
1.3089969397e-01,-1.2159293722e-01
1.3499030940e-01,-1.1186129026e-01
1.3908092483e-01,-1.3463099430e-01
1.4317154027e-01,-1.2567718778e-01
1.4726215570e-01,-1.4795591808e-01
1.5135277114e-01,-1.3974966607e-01
1.5544338657e-01,-1.6148036380e-01
1.5953400200e-01,-1.5398663484e-01
1.6362461744e-01,-1.7511192674e-01
1.6771523287e-01,-1.6829139117e-01
1.7180584831e-01,-1.8875314077e-01
1.7589646374e-01,-1.8256258848e-01
1.7998707917e-01,-2.0230148235e-01
1.8407769461e-01,-1.9669420176e-01
1.8816831004e-01,-2.1564937808e-01
1.9225892548e-01,-2.1057549195e-01
1.9634954091e-01,-2.2868421440e-01
2.0044015634e-01,-2.2409097076e-01
2.0453077178e-01,-2.4128834813e-01
2.0862138721e-01,-2.3712036745e-01
2.1271200265e-01,-2.5333911692e-01
2.1680261808e-01,-2.4953859793e-01
2.2089323351e-01,-2.6470884878e-01
2.2498384895e-01,-2.6121573638e-01
2.2907446438e-01,-2.7526487018e-01
2.3316507982e-01,-2.7201698942e-01
2.3725569525e-01,-2.8486951221e-01
2.4134631068e-01,-2.8180267253e-01
2.4543692612e-01,-2.9338011455e-01
2.4952754155e-01,-2.9042818822e-01
2.5361815699e-01,-3.0064902699e-01
2.5770877242e-01,-2.9774400566e-01
2.6179938785e-01,-3.0652360829e-01
2.6589000329e-01,-3.0359564124e-01
2.6998061872e-01,-3.1084622253e-01
2.7407123416e-01,-3.0782363953e-01
2.7816184959e-01,-3.1345423269e-01
2.8225246502e-01,-3.1026355414e-01
2.8634308046e-01,-3.1417999191e-01
2.9043369589e-01,-3.1074592787e-01
2.9452431133e-01,-3.1285083254e-01
2.9861492676e-01,-3.0909627215e-01
3.0270554219e-01,-3.0928905372e-01
3.0679615763e-01,-3.0513504398e-01
3.1088677306e-01,-3.0331190730e-01
3.1497738850e-01,-2.9867762281e-01
3.1906800393e-01,-2.9473158369e-01
3.2315861936e-01,-2.8953428555e-01
3.2724923480e-01,-2.8335519596e-01
3.3133985023e-01,-2.7751018114e-01
3.3543046567e-01,-2.6898476358e-01
3.3952108110e-01,-2.6240530569e-01
3.4361169653e-01,-2.5141719465e-01
3.4770231197e-01,-2.4401447793e-01
3.5179292740e-01,-2.3044426675e-01
3.5588354283e-01,-2.2212731602e-01
3.5997415827e-01,-2.0585260672e-01
3.6406477370e-01,-1.9652821520e-01
3.6815538914e-01,-1.7742366948e-01
3.7224600457e-01,-1.6699632653e-01
3.7633662000e-01,-1.4493371657e-01
3.8042723544e-01,-1.3330553664e-01
3.8451785087e-01,-1.0815379492e-01
3.8860846631e-01,-9.5224448690e-02
3.9269908174e-01,-6.6849716577e-02
3.9678969717e-01,-5.2516364821e-02
4.0088031261e-01,-2.0782040002e-02
4.0497092804e-01,-4.9392704323e-03
4.0906154348e-01,3.0293946518e-02
4.1315215891e-01,4.7754179145e-02
4.1724277434e-01,8.6628238573e-02
4.2133338978e-01,1.0581666904e-01
4.2542400521e-01,1.4847612582e-01
4.2951462065e-01,1.6950623161e-01
4.3360523608e-01,2.1609819791e-01
4.3769585151e-01,2.3908624885e-01
4.4178646695e-01,2.8976034539e-01
4.4587708238e-01,3.1482544966e-01
4.4996769782e-01,3.6973375478e-01
4.5405831325e-01,3.9699790110e-01
4.5814892868e-01,4.5629489697e-01
4.6223954412e-01,4.8588299280e-01
4.6633015955e-01,5.4972550814e-01
4.7042077499e-01,5.8176541354e-01
4.7451139042e-01,6.5031256203e-01
4.7860200585e-01,6.8493511906e-01
4.8269262129e-01,7.5834823293e-01
4.8678323672e-01,7.9568729003e-01
4.9087385215e-01,8.7412984812e-01
4.9496446759e-01,9.1432227920e-01
4.9905508302e-01,9.9795982871e-01
5.0314569846e-01,1.0411455465e+00
5.0723631389e-01,1.1301456180e+00
5.1132692932e-01,1.1764675813e+00
5.1541754476e-01,1.2709995960e+00
5.1950816019e-01,1.3206038099e+00
5.2359877563e-01,1.4208389791e+00
5.2768939106e-01,1.4738744880e+00
5.3178000649e-01,1.5799857033e+00
5.3587062193e-01,1.6366045764e+00
5.3996123736e-01,1.7487662908e+00
5.4405185280e-01,1.8091235984e+00
5.4814246823e-01,1.9275116971e+00
5.5223308366e-01,1.9917654786e+00
5.5632369910e-01,2.1165571389e+00
5.6041431453e-01,2.1848683601e+00
5.6450492997e-01,2.3162419006e+00
5.6859554540e-01,2.3887744011e+00
5.7268616083e-01,2.5269091184e+00
5.7677677627e-01,2.6038295483e+00
5.8086739170e-01,2.7489055411e+00
5.8495800714e-01,2.8303832818e+00
5.8904862257e-01,2.9825812631e+00
5.9313923800e-01,3.0687883466e+00
5.9722985344e-01,3.2282894421e+00
6.0132046887e-01,3.3194004385e+00
6.0541108431e-01,3.4863859682e+00
6.0950169974e-01,3.5825778794e+00
6.1359231517e-01,3.7572291290e+00
6.1768293061e-01,3.8586812533e+00
6.2177354604e-01,4.0411792289e+00
6.2586416147e-01,4.1480730192e+00
6.2995477691e-01,4.3385981903e+00
6.3404539234e-01,4.4511170789e+00
6.3813600778e-01,4.6498490977e+00
6.4222662321e-01,4.7681783399e+00
6.4631723864e-01,4.9752957655e+00
6.5040785408e-01,5.0996222300e+00
6.5449846951e-01,5.3153022076e+00
6.5858908495e-01,5.4458141723e+00
6.6267970038e-01,5.6702321262e+00
6.6677031581e-01,5.8071190486e+00
6.7086093125e-01,6.0404483517e+00
6.7495154668e-01,6.1839006097e+00
6.7904216212e-01,6.4263122278e+00
6.8313277755e-01,6.5765208502e+00
6.8722339298e-01,6.8281829523e+00
6.9131400842e-01,6.9853393132e+00
6.9540462385e-01,7.2464168554e+00
6.9949523929e-01,7.4107123015e+00
7.0358585472e-01,7.6813665079e+00
7.0767647015e-01,7.8529919092e+00
7.1176708559e-01,8.1333796163e+00
7.1585770102e-01,8.3125247798e+00
7.1994831645e-01,8.6027975484e+00
7.2403893189e-01,8.7896504212e+00
7.2812954732e-01,9.0899533560e+00
7.3222016276e-01,9.2846990640e+00
7.3631077819e-01,9.5951695333e+00
7.4040139362e-01,9.7979894732e+00
7.4449200906e-01,1.0118756697e+01
7.4858262449e-01,1.0329828536e+01
7.5267323993e-01,1.0661016955e+01
7.5676385536e-01,1.0880517175e+01
7.6085447079e-01,1.1222261050e+01
7.6494508623e-01,1.1450374020e+01
7.6903570166e-01,1.1802853569e+01
7.7312631710e-01,1.2039776666e+01
7.7721693253e-01,1.2403316729e+01
7.8130754796e-01,1.2649322767e+01
7.8539816340e-01,1.3024572114e+01
7.8948877883e-01,1.3279371608e+01
7.9357939427e-01,1.3665539273e+01
7.9767000970e-01,1.3929497345e+01
8.0176062513e-01,1.4326943094e+01
8.0585124057e-01,1.4599700657e+01
8.0994185600e-01,1.5008546930e+01
8.1403247144e-01,1.5290234609e+01
8.1812308687e-01,1.5710760649e+01
8.2221370231e-01,1.6001520130e+01
8.2630431774e-01,1.6433852534e+01
8.3039493318e-01,1.6733791856e+01
8.3448554861e-01,1.7177998059e+01
8.3857616404e-01,1.7487214107e+01
8.4266677948e-01,1.7943344809e+01
8.4675739491e-01,1.8261925282e+01
8.5084801035e-01,1.8730014139e+01
8.5493862578e-01,1.9058034654e+01
8.5902924122e-01,1.9538095956e+01
8.6311985665e-01,1.9875619037e+01
8.6721047208e-01,2.0367648344e+01
8.7130108752e-01,2.0714723311e+01
8.7539170295e-01,2.1218698024e+01
8.7948231839e-01,2.1575360637e+01
8.8357293382e-01,2.2091239889e+01
8.8766354926e-01,2.2457511910e+01
8.9175416469e-01,2.2985236381e+01
8.9584478012e-01,2.3361124977e+01
8.9993539556e-01,2.3900616427e+01
9.0402601099e-01,2.4286113582e+01
9.0811662643e-01,2.4837274323e+01
9.1220724186e-01,2.5232356193e+01
9.1629785730e-01,2.5795068513e+01
9.2038847273e-01,2.6199694873e+01
9.2447908816e-01,2.6773820547e+01
9.2856970360e-01,2.7187934063e+01
9.3266031903e-01,2.7773313664e+01
9.3675093447e-01,2.8196839268e+01
9.4084154990e-01,2.8793291610e+01
9.4493216534e-01,2.9226135828e+01
9.4902278077e-01,2.9833457398e+01
9.5311339621e-01,3.0275507718e+01
9.5720401164e-01,3.0893472119e+01
9.6129462707e-01,3.1344596365e+01
9.6538524251e-01,3.1972953815e+01
9.6947585794e-01,3.2432999544e+01
9.7356647338e-01,3.3071476412e+01
9.7765708881e-01,3.3540270344e+01
9.8174770425e-01,3.4188568735e+01
9.8583831968e-01,3.4665916220e+01
9.8992893511e-01,3.5323713616e+01
9.9401955055e-01,3.5809398135e+01
9.9811016598e-01,3.6476347098e+01
1.0022007814e+00,3.6970129817e+01
1.0062913969e+00,3.7645857748e+01
1.0103820123e+00,3.8147477113e+01
1.0144726277e+00,3.8831586084e+01
1.0185632432e+00,3.9340757472e+01
1.0226538586e+00,4.0032824124e+01
1.0267444740e+00,4.0549239550e+01
1.0308350895e+00,4.1248815066e+01
1.0349257049e+00,4.1772142955e+01
1.0390163203e+00,4.2478753107e+01
1.0431069358e+00,4.3008638122e+01
1.0471975512e+00,4.3721783401e+01
1.0512881666e+00,4.4257846348e+01
1.0553787821e+00,4.4977002174e+01
1.0594693975e+00,4.5518839974e+01
1.0635600129e+00,4.6243456989e+01
1.0676506284e+00,4.6790642725e+01
1.0717412438e+00,4.7520147175e+01
1.0758318592e+00,4.8072230221e+01
1.0799224747e+00,4.8806024430e+01
1.0840130901e+00,4.9362530654e+01
1.0881037055e+00,5.0099993584e+01
1.0921943210e+00,5.0660425641e+01
1.0962849364e+00,5.1400913549e+01
1.1003755518e+00,5.1964751256e+01
1.1044661673e+00,5.2707598443e+01
1.1085567827e+00,5.3274299246e+01
1.1126473981e+00,5.4018818901e+01
1.1167380136e+00,5.4587818425e+01
1.1208286290e+00,5.5333303566e+01
1.1249192444e+00,5.5904016261e+01
1.1290098599e+00,5.6649740770e+01
1.1331004753e+00,5.7221560649e+01
1.1371910908e+00,5.7966780403e+01
1.1412817062e+00,5.8539081866e+01
1.1453723216e+00,5.9283035958e+01
1.1494629371e+00,5.9855174718e+01
1.1535535525e+00,6.0597086777e+01
1.1576441679e+00,6.1168400866e+01
1.1617347834e+00,6.1907480465e+01
1.1658253988e+00,6.2477291341e+01
1.1699160142e+00,6.3212735490e+01
1.1740066297e+00,6.3780349228e+01
1.1780972451e+00,6.4511343956e+01
1.1821878605e+00,6.5076052527e+01
1.1862784760e+00,6.5801774548e+01
1.1903690914e+00,6.6362857183e+01
1.1944597068e+00,6.7082475632e+01
1.1985503223e+00,6.7639200268e+01
1.2026409377e+00,6.8351878520e+01
1.2067315531e+00,6.8903503325e+01
1.2108221686e+00,6.9608400872e+01
1.2149127840e+00,7.0154175841e+01
1.2190033994e+00,7.0850450241e+01
1.2230940149e+00,7.1389618866e+01
1.2271846303e+00,7.2076427741e+01
1.2312752457e+00,7.2608228741e+01
1.2353658612e+00,7.3284731829e+01
1.2394564766e+00,7.3808400941e+01
1.2435470920e+00,7.4473762192e+01
1.2476377075e+00,7.4988534010e+01
1.2517283229e+00,7.5641923710e+01
1.2558189383e+00,7.6147033579e+01
1.2599095538e+00,7.6787630513e+01
1.2640001692e+00,7.7282316449e+01
1.2680907847e+00,7.7909310070e+01
1.2721814001e+00,7.8392814723e+01
1.2762720155e+00,7.9005407344e+01
1.2803626310e+00,7.9476979975e+01
1.2844532464e+00,8.0074388956e+01
1.2885438618e+00,8.0533287430e+01
1.2926344773e+00,8.1114747359e+01
1.2967250927e+00,8.1560240153e+01
1.3008157081e+00,8.2125005014e+01
1.3049063236e+00,8.2556373207e+01
1.3089969390e+00,8.3103718517e+01
1.3130875544e+00,8.3520257784e+01
1.3171781699e+00,8.4049482702e+01
1.3212687853e+00,8.4450505274e+01
1.3253594007e+00,8.4960934659e+01
1.3294500162e+00,8.5345771261e+01
1.3335406316e+00,8.5836757684e+01
1.3376312470e+00,8.6204759431e+01
1.3417218625e+00,8.6675685114e+01
1.3458124779e+00,8.7026225353e+01
1.3499030933e+00,8.7476504046e+01
1.3539937088e+00,8.7808980148e+01
1.3580843242e+00,8.8238058917e+01
1.3621749396e+00,8.8551893988e+01
1.3662655551e+00,8.8959254919e+01
1.3703561705e+00,8.9253899441e+01
1.3744467859e+00,8.9639061238e+01
1.3785374014e+00,8.9913994618e+01
1.3826280168e+00,9.0276514095e+01
1.3867186322e+00,9.0531246110e+01
1.3908092477e+00,9.0870719561e+01
1.3948998631e+00,9.1104791690e+01
1.3989904786e+00,9.1420856139e+01
1.4030810940e+00,9.1633842767e+01
1.4071717094e+00,9.1926177060e+01
1.4112623249e+00,9.2117686534e+01
1.4153529403e+00,9.2386012290e+01
1.4194435557e+00,9.2555687802e+01
1.4235341712e+00,9.2799770175e+01
1.4276247866e+00,9.2947290444e+01
1.4317154020e+00,9.3166938689e+01
1.4358060175e+00,9.3292018404e+01
1.4398966329e+00,9.3487086199e+01
1.4439872483e+00,9.3589476169e+01
1.4480778638e+00,9.3759861656e+01
1.4521684792e+00,9.3839348616e+01
1.4562590946e+00,9.3984994099e+01
1.4603497101e+00,9.4041400136e+01
1.4644403255e+00,9.4162291376e+01
1.4685309409e+00,9.4195472984e+01
1.4726215564e+00,9.4291638064e+01
1.4767121718e+00,9.4301484978e+01
1.4808027872e+00,9.4372992798e+01
1.4848934027e+00,9.4359427086e+01
1.4889840181e+00,9.4406385769e+01
1.4930746335e+00,9.4369362278e+01
1.4971652490e+00,9.4391918272e+01
1.5012558644e+00,9.4331428733e+01
1.5053464798e+00,9.4329768336e+01
1.5094370953e+00,9.4245853522e+01
1.5135277107e+00,9.4220210309e+01
1.5176183261e+00,9.4112988140e+01
1.5217089416e+00,9.4063662728e+01
1.5257995570e+00,9.3933385676e+01
1.5298901725e+00,9.3860789114e+01
1.5339807879e+00,9.3707952183e+01
1.5380714033e+00,9.3612690952e+01
1.5421620188e+00,9.3438220085e+01
1.5462526342e+00,9.3321260054e+01
1.5503432496e+00,9.3126815188e+01
1.5544338651e+00,9.2989744121e+01
1.5585244805e+00,9.2778073093e+01
1.5626150959e+00,9.2624368443e+01
1.5667057114e+00,9.2402106984e+01
1.5707963268e+00,9.2230408309e+01
1.5748869422e+00,9.1985635584e+01
1.5789775577e+00,9.1799525015e+01
1.5830681731e+00,9.1529047945e+01
1.5871587885e+00,9.1308977105e+01
1.5912494040e+00,9.1010000954e+01
1.5953400194e+00,9.0761420571e+01
1.5994306348e+00,9.0440572545e+01
1.6035212503e+00,9.0170247267e+01
1.6076118657e+00,8.9831072459e+01
1.6117024811e+00,8.9540987520e+01
1.6157930966e+00,8.9184371795e+01
1.6198837120e+00,8.8874675314e+01
1.6239743274e+00,8.8501133764e+01
1.6280649429e+00,8.8172176998e+01
1.6321555583e+00,8.7782525921e+01
1.6362461737e+00,8.7435024018e+01
1.6403367892e+00,8.7030202566e+01
1.6444274046e+00,8.6664940658e+01
1.6485180200e+00,8.6245842554e+01
1.6526086355e+00,8.5863560856e+01
1.6566992509e+00,8.5431018405e+01
1.6607898664e+00,8.5032427393e+01
1.6648804818e+00,8.4587238519e+01
1.6689710972e+00,8.4173041843e+01
1.6730617127e+00,8.3715983829e+01
1.6771523281e+00,8.3286883506e+01
1.6812429435e+00,8.2818716332e+01
1.6853335590e+00,8.2375411975e+01
1.6894241744e+00,8.1896880299e+01
1.6935147898e+00,8.1440069167e+01
1.6976054053e+00,8.0951904849e+01
1.7016960207e+00,8.0482282695e+01
1.7057866361e+00,7.9985206986e+01
1.7098772516e+00,7.9503468627e+01
1.7139678670e+00,7.8998193579e+01
1.7180584824e+00,7.8505032960e+01
1.7221490979e+00,7.7992262132e+01
1.7262397133e+00,7.7488372020e+01
1.7303303287e+00,7.6968800681e+01
1.7344209442e+00,7.6454872117e+01
1.7385115596e+00,7.5929187055e+01
1.7426021750e+00,7.5405908618e+01
1.7466927905e+00,7.4874787655e+01
1.7507834059e+00,7.4342844573e+01
1.7548740213e+00,7.3806955849e+01
1.7589646368e+00,7.3267029006e+01
1.7630552522e+00,7.2727030100e+01
1.7671458676e+00,7.2179794974e+01
1.7712364831e+00,7.1636331932e+01
1.7753270985e+00,7.1082457486e+01
1.7794177139e+00,7.0536163789e+01
1.7835083294e+00,6.9976311353e+01
1.7875989448e+00,6.9427806876e+01
1.7916895603e+00,6.8862629030e+01
1.7957801757e+00,6.8312519020e+01
1.7998707911e+00,6.7742658505e+01
1.8039614066e+00,6.7191532592e+01
1.8080520220e+00,6.6617621255e+01
1.8121426374e+00,6.6066052535e+01
1.8162332529e+00,6.5488710320e+01
1.8203238683e+00,6.4937254503e+01
1.8244144837e+00,6.4357088499e+01
1.8285050992e+00,6.3806283145e+01
1.8325957146e+00,6.3223886697e+01
1.8366863300e+00,6.2674250536e+01
1.8407769455e+00,6.2090202419e+01
1.8448675609e+00,6.1542234771e+01
1.8489581763e+00,6.0957098436e+01
1.8530487918e+00,6.0411278718e+01
1.8571394072e+00,5.9825601607e+01
1.8612300226e+00,5.9282388934e+01
1.8653206381e+00,5.8696701870e+01
1.8694112535e+00,5.8156534750e+01
1.8735018689e+00,5.7571351397e+01
1.8775924844e+00,5.7034647513e+01
1.8816830998e+00,5.6450463904e+01
1.8857737152e+00,5.5917619978e+01
1.8898643307e+00,5.5334914122e+01
1.8939549461e+00,5.4806305859e+01
1.8980455615e+00,5.4225537409e+01
1.9021361770e+00,5.3701519520e+01
1.9062267924e+00,5.3123129514e+01
1.9103174078e+00,5.2604035806e+01
1.9144080233e+00,5.2028446466e+01
1.9184986387e+00,5.1514589999e+01
1.9225892542e+00,5.0942204601e+01
1.9266798696e+00,5.0433877902e+01
1.9307704850e+00,4.9865080701e+01
1.9348611005e+00,4.9362556040e+01
1.9389517159e+00,4.8797712251e+01
1.9430423313e+00,4.8301241963e+01
1.9471329468e+00,4.7740697800e+01
1.9512235622e+00,4.7250514654e+01
1.9553141776e+00,4.6694597420e+01
1.9594047931e+00,4.6210915031e+01
1.9634954085e+00,4.5659933253e+01
1.9675860239e+00,4.5182946526e+01
1.9716766394e+00,4.4637190142e+01
1.9757672548e+00,4.4167075758e+01
1.9798578702e+00,4.3626816339e+01
1.9839484857e+00,4.3163733258e+01
1.9880391011e+00,4.2629224274e+01
1.9921297165e+00,4.2173314274e+01
1.9962203320e+00,4.1644791397e+01
2.0003109474e+00,4.1196179623e+01
2.0044015628e+00,4.0673861059e+01
2.0084921783e+00,4.0232656600e+01
2.0125827937e+00,3.9716743455e+01
2.0166734091e+00,3.9283039924e+01
2.0207640246e+00,3.8773716595e+01
2.0248546400e+00,3.8347592733e+01
2.0289452554e+00,3.7845027323e+01
2.0330358709e+00,3.7426547597e+01
2.0371264863e+00,3.6930892355e+01
2.0412171017e+00,3.6520107569e+01
2.0453077172e+00,3.6031499342e+01
2.0493983326e+00,3.5628447251e+01
2.0534889481e+00,3.5147007959e+01
2.0575795635e+00,3.4751713876e+01
2.0616701789e+00,3.4277550996e+01
2.0657607944e+00,3.3890028404e+01
2.0698514098e+00,3.3423235464e+01
2.0739420252e+00,3.3043486622e+01
2.0780326407e+00,3.2584143708e+01
2.0821232561e+00,3.2212160242e+01
2.0862138715e+00,3.1760334507e+01
2.0903044870e+00,3.1396098005e+01
2.0943951024e+00,3.0951844186e+01
2.0984857178e+00,3.0595326778e+01
2.1025763333e+00,3.0158687709e+01
2.1066669487e+00,2.9809852629e+01
2.1107575641e+00,2.9380859761e+01
2.1148481796e+00,2.9039661910e+01
2.1189387950e+00,2.8618335829e+01
2.1230294104e+00,2.8284722310e+01
2.1271200259e+00,2.7871073244e+01
2.1312106413e+00,2.7544983896e+01
2.1353012567e+00,2.7139012230e+01
2.1393918722e+00,2.6820380132e+01
2.1434824876e+00,2.6422076907e+01
2.1475731030e+00,2.6110828879e+01
2.1516637185e+00,2.5720176290e+01
2.1557543339e+00,2.5416233369e+01
2.1598449493e+00,2.5033205253e+01
2.1639355648e+00,2.4736483154e+01
2.1680261802e+00,2.4361045472e+01
2.1721167956e+00,2.4071455035e+01
2.1762074111e+00,2.3703566337e+01
2.1802980265e+00,2.3421013952e+01
2.1843886420e+00,2.3060625841e+01
2.1884792574e+00,2.2785013858e+01
2.1925698728e+00,2.2432071439e+01
2.1966604883e+00,2.2163298563e+01
2.2007511037e+00,2.1817740878e+01
2.2048417191e+00,2.1555702543e+01
2.2089323346e+00,2.1217463003e+01
2.2130229500e+00,2.0962051734e+01
2.2171135654e+00,2.0631058530e+01
2.2212041809e+00,2.0382164293e+01
2.2252947963e+00,2.0058340799e+01
2.2293854117e+00,1.9815851335e+01
2.2334760272e+00,1.9499116502e+01
2.2375666426e+00,1.9262917655e+01
2.2416572580e+00,1.8953186389e+01
2.2457478735e+00,1.8723162425e+01
2.2498384889e+00,1.8420345959e+01
2.2539291043e+00,1.8196379892e+01
2.2580197198e+00,1.7900386140e+01
2.2621103352e+00,1.7682360064e+01
2.2662009506e+00,1.7393093978e+01
2.2702915661e+00,1.7180889416e+01
2.2743821815e+00,1.6898253320e+01
2.2784727969e+00,1.6691751610e+01
2.2825634124e+00,1.6415645541e+01
2.2866540278e+00,1.6214728246e+01
2.2907446432e+00,1.5945050279e+01
2.2948352587e+00,1.5749599605e+01
2.2989258741e+00,1.5486246146e+01
2.3030164895e+00,1.5296145226e+01
2.3071071050e+00,1.5039011179e+01
2.3111977204e+00,1.4854143915e+01
2.3152883358e+00,1.4603122421e+01
2.3193789513e+00,1.4423372528e+01
2.3234695667e+00,1.4178353408e+01
2.3275601822e+00,1.4003603438e+01
2.3316507976e+00,1.3764469552e+01
2.3357414130e+00,1.3594608494e+01
2.3398320285e+00,1.3361228742e+01
2.3439226439e+00,1.3196173455e+01
2.3480132593e+00,1.2968479390e+01
2.3521038748e+00,1.2808185038e+01
2.3561944902e+00,1.2586581207e+01
2.3602851056e+00,1.2431323784e+01
2.3643757211e+00,1.2214756643e+01
2.3684663365e+00,1.2063367260e+01
2.3725569519e+00,1.1851535800e+01
2.3766475674e+00,1.1704671664e+01
2.3807381828e+00,1.1497824959e+01
2.3848287982e+00,1.1355469840e+01
2.3889194137e+00,1.1153439647e+01
2.3930100291e+00,1.1015422112e+01
2.3971006445e+00,1.0818082998e+01
2.4011912600e+00,1.0684277823e+01
2.4052818754e+00,1.0491537317e+01
2.4093724908e+00,1.0361830369e+01
2.4134631063e+00,1.0173597207e+01
2.4175537217e+00,1.0047870498e+01
2.4216443371e+00,9.8640528739e+00
2.4257349526e+00,9.7421865885e+00
2.4298255680e+00,9.5626936319e+00
2.4339161834e+00,9.4445680489e+00
2.4380067989e+00,9.2693099986e+00
2.4420974143e+00,9.1548063220e+00
2.4461880297e+00,8.9836945711e+00
2.4502786452e+00,8.8726954716e+00
2.4543692606e+00,8.7056427031e+00
2.4584598761e+00,8.5980326631e+00
2.4625504915e+00,8.4349529941e+00
2.4666411069e+00,8.3306184811e+00
2.4707317224e+00,8.1714275944e+00
2.4748223378e+00,8.0702571238e+00
2.4789129532e+00,7.9148723854e+00
2.4830035687e+00,7.8167565229e+00
2.4870941841e+00,7.6650970857e+00
2.4911847995e+00,7.5699284252e+00
2.4952754150e+00,7.4219153197e+00
2.4993660304e+00,7.3295884551e+00
2.5034566458e+00,7.1851446676e+00
2.5075472613e+00,7.0955561713e+00
2.5116378767e+00,6.9546067125e+00
2.5157284921e+00,6.8676551221e+00
2.5198191076e+00,6.7301270858e+00
2.5239097230e+00,6.6457129016e+00
2.5280003384e+00,6.5115355168e+00
2.5320909539e+00,6.4295612071e+00
2.5361815693e+00,6.2986658830e+00
2.5402721847e+00,6.2190358955e+00
2.5443628002e+00,6.0913562614e+00
2.5484534156e+00,6.0139770398e+00
2.5525440310e+00,5.8894489790e+00
2.5566346465e+00,5.8142289818e+00
2.5607252619e+00,5.6927906617e+00
2.5648158773e+00,5.6196403827e+00
2.5689064928e+00,5.5012322800e+00
2.5729971082e+00,5.4300642693e+00
2.5770877236e+00,5.3146291913e+00
2.5811783391e+00,5.2453580773e+00
2.5852689545e+00,5.1328411781e+00
2.5893595699e+00,5.0653836891e+00
2.5934501854e+00,4.9557324819e+00
2.5975408008e+00,4.8900074677e+00
2.6016314163e+00,4.7831718326e+00
2.6057220317e+00,4.7191002862e+00
2.6098126471e+00,4.6150324731e+00
2.6139032626e+00,4.5525375521e+00
2.6179938780e+00,4.4511921789e+00
2.6220844934e+00,4.3901992273e+00
2.6261751089e+00,4.2915332724e+00
2.6302657243e+00,4.2319698422e+00
2.6343563397e+00,4.1359426325e+00
2.6384469552e+00,4.0777385053e+00
2.6425375706e+00,3.9843116975e+00
2.6466281860e+00,3.9273989061e+00
2.6507188015e+00,3.8365364629e+00
2.6548094169e+00,3.7808493131e+00
2.6589000323e+00,3.6925174724e+00
2.6629906478e+00,3.6379925640e+00
2.6670812632e+00,3.5521598021e+00
2.6711718786e+00,3.4987360498e+00
2.6752624941e+00,3.4153730371e+00
2.6793531095e+00,3.3629916910e+00
2.6834437249e+00,3.2820712405e+00
2.6875343404e+00,3.2306759050e+00
2.6916249558e+00,3.1521729133e+00
2.6957155712e+00,3.1017095653e+00
2.6998061867e+00,3.0256009456e+00
2.7038968021e+00,2.9760179504e+00
2.7079874175e+00,2.9022825571e+00
2.7120780330e+00,2.8535306822e+00
2.7161686484e+00,2.7821492272e+00
2.7202592638e+00,2.7341816536e+00
2.7243498793e+00,2.6651366131e+00
2.7284404947e+00,2.6179089427e+00
2.7325311102e+00,2.5511844559e+00
2.7366217256e+00,2.5046547144e+00
2.7407123410e+00,2.4402364728e+00
2.7448029565e+00,2.3943651087e+00
2.7488935719e+00,2.3322402356e+00
2.7529841873e+00,2.2869901119e+00
2.7570748028e+00,2.2271470340e+00
2.7611654182e+00,2.1824834145e+00
2.7652560336e+00,2.1249117236e+00
2.7693466491e+00,2.0808022501e+00
2.7734372645e+00,2.0254925572e+00
2.7775278799e+00,1.9819072186e+00
2.7816184954e+00,1.9288509993e+00
2.7857091108e+00,1.8857620904e+00
2.7897997262e+00,1.8349515241e+00
2.7938903417e+00,1.7923335928e+00
2.7979809571e+00,1.7437613951e+00
2.8020715725e+00,1.7015911771e+00
2.8061621880e+00,1.6552504275e+00
2.8102528034e+00,1.6135067673e+00
2.8143434188e+00,1.5693907341e+00
2.8184340343e+00,1.5280544900e+00
2.8225246497e+00,1.4861564540e+00
2.8266152651e+00,1.4452103864e+00
2.8307058806e+00,1.4055234656e+00
2.8347964960e+00,1.3649521070e+00
2.8388871114e+00,1.3274690857e+00
2.8429777269e+00,1.2872585906e+00
2.8470683423e+00,1.2519717556e+00
2.8511589577e+00,1.2121097283e+00
2.8552495732e+00,1.1790107172e+00
2.8593401886e+00,1.1394860168e+00
2.8634308041e+00,1.1085656813e+00
2.8675214195e+00,1.0693682012e+00
2.8716120349e+00,1.0406164918e+00
2.8757026504e+00,1.0017369128e+00
2.8797932658e+00,9.7514278975e-01
2.8838838812e+00,9.3657230471e-01
2.8879744967e+00,9.1212368178e-01
2.8920651121e+00,8.7385368986e-01
2.8961557275e+00,8.5153741813e-01
2.9002463430e+00,8.1355918801e-01
2.9043369584e+00,7.9336108643e-01
2.9084275738e+00,7.5566538646e-01
2.9125181893e+00,7.3757032768e-01
2.9166088047e+00,7.0014702226e-01
2.9206994201e+00,6.8413908170e-01
2.9247900356e+00,6.4697669345e-01
2.9288806510e+00,6.3303936986e-01
2.9329712664e+00,5.9612460779e-01
2.9370618819e+00,5.8424112327e-01
2.9411524973e+00,5.4755837852e-01
2.9452431127e+00,5.3771206520e-01
2.9493337282e+00,5.0124287706e-01
2.9534243436e+00,4.9341765620e-01
2.9575149590e+00,4.5714015375e-01
2.9616055745e+00,4.5132111060e-01
2.9656961899e+00,4.1520943812e-01
2.9697868053e+00,4.1138349243e-01
2.9738774208e+00,3.7540723106e-01
2.9779680362e+00,3.7356389739e-01
2.9820586516e+00,3.3768750104e-01
2.9861492671e+00,3.3781972970e-01
2.9902398825e+00,3.0200200015e-01
2.9943304980e+00,3.0410706543e-01
2.9984211134e+00,2.6830070821e-01
3.0025117288e+00,2.7238112826e-01
3.0066023443e+00,2.3653243353e-01
3.0106929597e+00,2.4259684032e-01
3.0147835751e+00,2.0664556933e-01
3.0188741906e+00,2.1470947051e-01
3.0229648060e+00,1.7858904623e-01
3.0270554214e+00,1.8867535240e-01
3.0311460369e+00,1.5231350007e-01
3.0352366523e+00,1.6445266228e-01
3.0393272677e+00,1.2777270085e-01
3.0434178832e+00,1.4200224184e-01
3.0475084986e+00,1.0492530348e-01
3.0515991140e+00,1.2128846008e-01
3.0556897295e+00,8.3737007972e-02
3.0597803449e+00,1.0228013645e-01
3.0638709603e+00,6.4183246258e-02
3.0679615758e+00,8.4951610025e-02
3.0720521912e+00,4.6252536171e-02
3.0761428066e+00,6.9284163750e-02
3.0802334221e+00,2.9950637432e-02
3.0843240375e+00,5.5268217830e-02
3.0884146529e+00,1.5305583676e-02
3.0925052684e+00,4.2906958115e-02
3.0965958838e+00,2.3735288035e-03
3.1006864992e+00,3.2222123773e-02
3.1047771147e+00,-8.7549533781e-03
3.1088677301e+00,2.3261906813e-02
3.1129583455e+00,-1.7949550421e-02
3.1170489610e+00,1.6108496067e-02
3.1211395764e+00,-2.5040776330e-02
3.1252301919e+00,1.0879822791e-02
3.1293208073e+00,-2.9835636741e-02
3.1334114227e+00,7.7203445975e-03
3.1375020382e+00,-3.2179203094e-02
3.1415926536e+00,7.0005877468e-03
3.1415926536e+00,7.0005877468e-03
3.1456834090e+00,5.9767959198e-02
3.1497741731e+00,1.2334761321e-01
3.1538649463e+00,2.0140087672e-01
3.1579557294e+00,2.7143274699e-01
3.1620465229e+00,3.5290273301e-01
3.1661373275e+00,4.3102920458e-01
3.1702281440e+00,5.1885856775e-01
3.1743189732e+00,6.0446558141e-01
3.1784098159e+00,6.9845939662e-01
3.1825006729e+00,7.9157480267e-01
3.1865915453e+00,8.9150045625e-01
3.1906824341e+00,9.9169349112e-01
3.1947733403e+00,1.0973322904e+00
3.1988642651e+00,1.2040724285e+00
3.2029552096e+00,1.3151409257e+00
3.2070461754e+00,1.4278976433e+00
3.2111371636e+00,1.5440554720e+00
3.2152281758e+00,1.6623160799e+00
3.2193192137e+00,1.7831881096e+00
3.2234102788e+00,1.9064601431e+00
3.2275013730e+00,2.0316552774e+00
3.2315924983e+00,2.1594674800e+00
3.2356836566e+00,2.2885923510e+00
3.2397748501e+00,2.4204960089e+00
3.2438660813e+00,2.5531644719e+00
3.2479573525e+00,2.6887347650e+00
3.2520486664e+00,2.8245741758e+00
3.2561400259e+00,2.9634110920e+00
3.2602314339e+00,3.1020661754e+00
3.2643228937e+00,3.2437947630e+00
3.2684144086e+00,3.3849296601e+00
3.2725059824e+00,3.5291995603e+00
3.2765976188e+00,3.6724984730e+00
3.2806893222e+00,3.8189829278e+00
3.2847810968e+00,3.9641497688e+00
3.2888729474e+00,4.1125440845e+00
3.2929648790e+00,4.2593014346e+00
3.2970568970e+00,4.4093211186e+00
3.3011490070e+00,4.5574087736e+00
3.3052412152e+00,4.7087875121e+00
3.3093335280e+00,4.8579608248e+00
3.3134259524e+00,5.0104484442e+00
3.3175184958e+00,5.1604766194e+00
3.3216111659e+00,5.3138371628e+00
3.3257039711e+00,5.4645016017e+00
3.3297969205e+00,5.6185114916e+00
3.3338900235e+00,5.7696043015e+00
3.3379832903e+00,5.9240507668e+00
3.3420767317e+00,6.0753734521e+00
3.3461703592e+00,6.2300531677e+00
3.3502641851e+00,6.3814155450e+00
3.3543582226e+00,6.5361335338e+00
3.3584524856e+00,6.6873528630e+00
3.3625469890e+00,6.8419216272e+00
3.3666417487e+00,6.9928219524e+00
3.3707367816e+00,7.1470608242e+00
3.3748321058e+00,7.2974725022e+00
3.3789277406e+00,7.4512071883e+00
3.3830237063e+00,7.6009665799e+00
3.3871200250e+00,7.7540288671e+00
3.3912167198e+00,7.9029781648e+00
3.3953138158e+00,8.0552057622e+00
3.3994113392e+00,8.2031929268e+00
3.4035093184e+00,8.3544294141e+00
3.4076077835e+00,8.5013081945e+00
3.4117067665e+00,8.6514030513e+00
3.4158063017e+00,8.7970330642e+00
3.4199064255e+00,8.9458417564e+00
3.4240071766e+00,9.0900886059e+00
3.4281085967e+00,9.2374727082e+00
3.4322107297e+00,9.3802081272e+00
3.4363136228e+00,9.5260354668e+00
3.4404173260e+00,9.6671374662e+00
3.4445218929e+00,9.8112822714e+00
3.4486273804e+00,9.9506352862e+00
3.4527338492e+00,1.0092978331e+01
3.4568413641e+00,1.0230473353e+01
3.4609499940e+00,1.0370902086e+01
3.4650598124e+00,1.0506436779e+01
3.4691708977e+00,1.0644845450e+01
3.4732833333e+00,1.0778324254e+01
3.4773972083e+00,1.0914613999e+01
3.4815126173e+00,1.1045948183e+01
3.4856296616e+00,1.1180027076e+01
3.4897484486e+00,1.1309134778e+01
3.4938690932e+00,1.1440917874e+01
3.4979917175e+00,1.1567724117e+01
3.5021164519e+00,1.1697133465e+01
3.5062434350e+00,1.1821570139e+01
3.5103728147e+00,1.1948534762e+01
3.5145047486e+00,1.2070540576e+01
3.5186394043e+00,1.2194996430e+01
3.5227769606e+00,1.2314516848e+01
3.5269176080e+00,1.2436406750e+01
3.5310615491e+00,1.2553393888e+01
3.5352090001e+00,1.2672667419e+01
3.5393601908e+00,1.2787079927e+01
3.5435153662e+00,1.2903693313e+01
3.5476747872e+00,1.3015496229e+01
3.5518387316e+00,1.3129412196e+01
3.5560074949e+00,1.3238576772e+01
3.5601813921e+00,1.3349764378e+01
3.5643607581e+00,1.3456267887e+01
3.5685459497e+00,1.3564702319e+01
3.5727373465e+00,1.3668527828e+01
3.5769353523e+00,1.3774190176e+01
3.5811403970e+00,1.3875326293e+01
3.5853529378e+00,1.3978203293e+01
3.5895734611e+00,1.4076643884e+01
3.5938024842e+00,1.4176727625e+01
3.5980405571e+00,1.4272471487e+01
3.6022882647e+00,1.4369759073e+01
3.6065462287e+00,1.4462809572e+01
3.6108151099e+00,1.4557302739e+01
3.6150956104e+00,1.4647667386e+01
3.6193884762e+00,1.4739372060e+01
3.6236944994e+00,1.4827062033e+01
3.6280145215e+00,1.4915987813e+01
3.6323494353e+00,1.5001017404e+01
3.6367001888e+00,1.5087176970e+01
3.6410677874e+00,1.5169562946e+01
3.6454532975e+00,1.5252971363e+01
3.6498578499e+00,1.5332732221e+01
3.6542826430e+00,1.5413406127e+01
3.6587289462e+00,1.5490561233e+01
3.6631981039e+00,1.5568517887e+01
3.6676915393e+00,1.5643086465e+01
3.6722107579e+00,1.5718342657e+01
3.6767573515e+00,1.5790342603e+01
3.6813330029e+00,1.5862913316e+01
3.6859394889e+00,1.5932359831e+01
3.6905786855e+00,1.6002256728e+01
3.6952525713e+00,1.6069160711e+01
3.6999632320e+00,1.6136390364e+01
3.7047128642e+00,1.6200756564e+01
3.7095037797e+00,1.6265318394e+01
3.7143384091e+00,1.6327143269e+01
3.7192193058e+00,1.6389027185e+01
3.7241491490e+00,1.6448296457e+01
3.7291307470e+00,1.6507480144e+01
3.7341670402e+00,1.6564166039e+01
3.7392611028e+00,1.6620611935e+01
3.7444161452e+00,1.6674670140e+01
3.7496355146e+00,1.6728322141e+01
3.7549226953e+00,1.6779688339e+01
3.7602813084e+00,1.6830467990e+01
3.7657151099e+00,1.6879054217e+01
3.7712279881e+00,1.6926856833e+01
3.7768239595e+00,1.6972547631e+01
3.7825071631e+00,1.7017238255e+01
3.7882818533e+00,1.7059886777e+01
3.7941523909e+00,1.7101296161e+01
3.8001232321e+00,1.7140720413e+01
3.8061989154e+00,1.7178641298e+01
3.8123840458e+00,1.7214620816e+01
3.8186832769e+00,1.7248804830e+01
3.8251012903e+00,1.7281078124e+01
3.8316427717e+00,1.7311233717e+01
3.8383123846e+00,1.7339496947e+01
3.8451147401e+00,1.7365288875e+01
3.8520543648e+00,1.7389196286e+01
3.8591356641e+00,1.7410247251e+01
3.8663628833e+00,1.7429413943e+01
3.8737400652e+00,1.7445308996e+01
3.8812710047e+00,1.7459316652e+01
3.8889592010e+00,1.7469610975e+01
3.8968078071e+00,1.7478017089e+01
3.9048195769e+00,1.7482247671e+01
3.9129968120e+00,1.7484598671e+01
3.9213413059e+00,1.7482300133e+01
3.9298542892e+00,1.7478148607e+01
3.9385363749e+00,1.7468873237e+01
3.9473875052e+00,1.7457799028e+01
3.9564069003e+00,1.7441140530e+01
3.9655930117e+00,1.7422775027e+01
3.9749434789e+00,1.7398394989e+01
3.9844550926e+00,1.7372447488e+01
3.9941237642e+00,1.7340103225e+01
4.0039445038e+00,1.7306387832e+01
4.0139114068e+00,1.7265960000e+01
4.0240176504e+00,1.7224421536e+01
4.0342555013e+00,1.7175940456e+01
4.0446163338e+00,1.7126678808e+01
4.0550906613e+00,1.7070350746e+01
4.0656681779e+00,1.7013646870e+01
4.0763378132e+00,1.6949888879e+01
4.0870877986e+00,1.6886248706e+01
4.0979057436e+00,1.6815763710e+01
4.1087787230e+00,1.6746046267e+01
4.1196933725e+00,1.6670055837e+01
4.1306359919e+00,1.6595969181e+01
4.1415926536e+00,1.6517300989e+01
4.1520093203e+00,1.6443321158e+01
4.1624259869e+00,1.6366377798e+01
4.1728426536e+00,1.6288421303e+01
4.1832593203e+00,1.6207549763e+01
4.1936759869e+00,1.6125916793e+01
4.2040926536e+00,1.6041472771e+01
4.2145093203e+00,1.5956494373e+01
4.2249259869e+00,1.5868820666e+01
4.2353426536e+00,1.5780823994e+01
4.2457593203e+00,1.5690249526e+01
4.2561759869e+00,1.5599547093e+01
4.2665926536e+00,1.5506383490e+01
4.2770093203e+00,1.5413271064e+01
4.2874259869e+00,1.5317812317e+01
4.2978426536e+00,1.5222568903e+01
4.3082593203e+00,1.5125091799e+01
4.3186759869e+00,1.5027980129e+01
4.3290926536e+00,1.4928744876e+01
4.3395093203e+00,1.4830012021e+01
4.3499259869e+00,1.4729262936e+01
4.3603426536e+00,1.4629140957e+01
4.3707593203e+00,1.4527107163e+01
4.3811759869e+00,1.4425813764e+01
4.3915926536e+00,1.4322709878e+01
4.4020093203e+00,1.4220449056e+01
4.4124259869e+00,1.4116475873e+01
4.4228426536e+00,1.4013438550e+01
4.4332593203e+00,1.3908783703e+01
4.4436759869e+00,1.3805148345e+01
4.4540926536e+00,1.3699986953e+01
4.4645093203e+00,1.3595920175e+01
4.4749259869e+00,1.3490415464e+01
4.4853426536e+00,1.3386072609e+01
4.4957593203e+00,1.3280376517e+01
4.5061759869e+00,1.3175902227e+01
4.5165926536e+00,1.3070155984e+01
4.5270093203e+00,1.2965684739e+01
4.5374259869e+00,1.2860019432e+01
4.5478426536e+00,1.2755676076e+01
4.5582593203e+00,1.2650213181e+01
4.5686759869e+00,1.2546113431e+01
4.5790926536e+00,1.2440965334e+01
4.5895093203e+00,1.2337216261e+01
4.5999259869e+00,1.2232486754e+01
4.6103426536e+00,1.2129187249e+01
4.6207593203e+00,1.2024972002e+01
4.6311759869e+00,1.1922213225e+01
4.6415926536e+00,1.1818600242e+01
4.6520093203e+00,1.1716466048e+01
4.6624259869e+00,1.1613536101e+01
4.6728426536e+00,1.1512103450e+01
4.6832593203e+00,1.1409930492e+01
4.6936759869e+00,1.1309269840e+01
4.7040926536e+00,1.1207921402e+01
4.7145093203e+00,1.1108097073e+01
4.7249259869e+00,1.1007634640e+01
4.7353426536e+00,1.0908705185e+01
4.7457593203e+00,1.0809184555e+01
4.7561759869e+00,1.0711203089e+01
4.7665926536e+00,1.0612674717e+01
4.7770093203e+00,1.0515689245e+01
4.7874259869e+00,1.0418198568e+01
4.7978426536e+00,1.0322252293e+01
4.8082593203e+00,1.0225840034e+01
4.8186759869e+00,1.0130971652e+01
4.8290926536e+00,1.0035674122e+01
4.8395093203e+00,9.9419180963e+00
4.8499259869e+00,9.8477674672e+00
4.8603426536e+00,9.7551542993e+00
4.8707593203e+00,9.6621788716e+00
4.8811759869e+00,9.5707353494e+00
4.8915926536e+00,9.4789598022e+00
4.9020093203e+00,9.3887092403e+00
4.9124259869e+00,9.2981548691e+00
4.9228426536e+00,9.2091173355e+00
4.9332593203e+00,9.1198022781e+00
4.9436759869e+00,9.0319948087e+00
4.9540926536e+00,8.9439342577e+00
4.9645093203e+00,8.8573710603e+00
4.9749259869e+00,8.7705774656e+00
4.9853426536e+00,8.6852701121e+00
4.9957593203e+00,8.5997533710e+00
5.0061759869e+00,8.5157109799e+00
5.0165926536e+00,8.4314786178e+00
5.0270093203e+00,8.3487080268e+00
5.0374259869e+00,8.2657653670e+00
5.0478426536e+00,8.1842712954e+00
5.0582593203e+00,8.1026216198e+00
5.0686759869e+00,8.0224068226e+00
5.0790926536e+00,7.9420515233e+00
5.0895093203e+00,7.8631169361e+00
5.0999259869e+00,7.7840556579e+00
5.1103426536e+00,7.7064005341e+00
5.1207593203e+00,7.6286313090e+00
5.1311759869e+00,7.5522533486e+00
5.1415926536e+00,7.4757727223e+00
5.1520093203e+00,7.4006681934e+00
5.1624259869e+00,7.3254713447e+00
5.1728426536e+00,7.2516351978e+00
5.1832593203e+00,7.1777160502e+00
5.1936759869e+00,7.1051420259e+00
5.2040926536e+00,7.0324933528e+00
5.2145093203e+00,6.9611740832e+00
5.2249259869e+00,6.8897876067e+00
5.2353426536e+00,6.8197147100e+00
5.2457593203e+00,6.7495811936e+00
5.2561759869e+00,6.6807453633e+00
5.2665926536e+00,6.6118546989e+00
5.2770093203e+00,6.5442457878e+00
5.2874259869e+00,6.4765870766e+00
5.2978426536e+00,6.4101941751e+00
5.3082593203e+00,6.3437558042e+00
5.3186759869e+00,6.2785673138e+00
5.3290926536e+00,6.2133370275e+00
5.3395093203e+00,6.1493407294e+00
5.3499259869e+00,6.0853056958e+00
5.3603426536e+00,6.0224888153e+00
5.3707593203e+00,5.9596356884e+00
5.3811759869e+00,5.8979849552e+00
5.3915926536e+00,5.8362999332e+00
5.4020093203e+00,5.7758016374e+00
5.4124259869e+00,5.7152705169e+00
5.4228426536e+00,5.6559105613e+00
5.4332593203e+00,5.5965187877e+00
5.4436759869e+00,5.5382827366e+00
5.4540926536e+00,5.4800154511e+00
5.4645093203e+00,5.4228885762e+00
5.4749259869e+00,5.3657306597e+00
5.4853426536e+00,5.3096979818e+00
5.4957593203e+00,5.2536340952e+00
5.5061759869e+00,5.1986804242e+00
5.5165926536e+00,5.1436950467e+00
5.5270093203e+00,5.0898050171e+00
5.5374259869e+00,5.0358824804e+00
5.5478426536e+00,4.9830405864e+00
5.5582593203e+00,4.9301651074e+00
5.5686759869e+00,4.8783557335e+00
5.5790926536e+00,4.8265114446e+00
5.5895093203e+00,4.7757188948e+00
5.5999259869e+00,4.7248898709e+00
5.6103426536e+00,4.6750983955e+00
5.6207593203e+00,4.6252686801e+00
5.6311759869e+00,4.5764625003e+00
5.6415926536e+00,4.5276161286e+00
5.6520093203e+00,4.4797794601e+00
5.6624259869e+00,4.4319004802e+00
5.6728426536e+00,4.3850175524e+00
5.6832593203e+00,4.3380900453e+00
5.6936759869e+00,4.2921451218e+00
5.7040926536e+00,4.2461532189e+00
5.7145093203e+00,4.2011306141e+00
5.7249259869e+00,4.1560585127e+00
5.7353426536e+00,4.1119426064e+00
5.7457593203e+00,4.0677745824e+00
5.7561759869e+00,4.0245498329e+00
5.7665926536e+00,3.9812702496e+00
5.7770093203e+00,3.9389212019e+00
5.7874259869e+00,3.8965145128e+00
5.7978426536e+00,3.8550258008e+00
5.8082593203e+00,3.8134765399e+00
5.8186759869e+00,3.7728328775e+00
5.8290926536e+00,3.7321256261e+00
5.8395093203e+00,3.6923117740e+00
5.8499259869e+00,3.6524310805e+00
5.8603426536e+00,3.6134317667e+00
5.8707593203e+00,3.5743619665e+00
5.8811759869e+00,3.5361617081e+00
5.8915926536e+00,3.4978865362e+00
5.9020093203e+00,3.4604692543e+00
5.9124259869e+00,3.4229710195e+00
5.9228426536e+00,3.3863192143e+00
5.9332593203e+00,3.3495770389e+00
5.9436759869e+00,3.3136700242e+00
5.9540926536e+00,3.2776560811e+00
5.9645093203e+00,3.2424661832e+00
5.9749259869e+00,3.2071375994e+00
5.9853426536e+00,3.1726219128e+00
5.9957593203e+00,3.1379032035e+00


==> fig/Cylinder2to1_Lineplots/Cylinder2to1_Lineplot_GLS3_T5_Wi0.7000.csv <==
s,txx
0.0000000000e+00,-4.5780036822e-03
4.0906155136e-03,1.7495113920e-02
8.1812309476e-03,-4.9227895842e-03
1.2271846382e-02,1.6441789703e-02
1.6362461816e-02,-6.5010185043e-03
2.0453077250e-02,1.4283780859e-02
2.4543692684e-02,-9.1307941148e-03
2.8634308117e-02,1.1036997363e-02
3.2724923551e-02,-1.2777435202e-02
3.6815538985e-02,6.7248038025e-03
4.0906154419e-02,-1.7409886898e-02
4.4996769853e-02,1.3754835926e-03
4.9087385287e-02,-2.2994889966e-02
5.3178000721e-02,-4.9767972217e-03
5.7268616155e-02,-2.9495699214e-02
6.1359231589e-02,-1.2291242471e-02
6.5449847023e-02,-3.6871529004e-02
6.9540462457e-02,-2.0520296898e-02
7.3631077891e-02,-4.5076794108e-02
7.7721693325e-02,-2.9609889418e-02
8.1812308759e-02,-5.4060798139e-02
8.5902924193e-02,-3.9499820092e-02
8.9993539627e-02,-6.3767512705e-02
9.4084155061e-02,-5.0124124089e-02
9.8174770495e-02,-7.4135367257e-02
1.0226538593e-01,-6.1411352102e-02
1.0635600136e-01,-8.5097068247e-02
1.1044661680e-01,-7.3284758344e-02
1.1453723223e-01,-9.6579457793e-02
1.1862784767e-01,-8.5662404457e-02
1.2271846310e-01,-1.0850341150e-01
1.2680907853e-01,-9.8457194249e-02
1.3089969397e-01,-1.2078377068e-01
1.3499030940e-01,-1.1157685648e-01
1.3908092483e-01,-1.3332930291e-01
1.4317154027e-01,-1.2492389247e-01
1.4726215570e-01,-1.4604268448e-01
1.5135277114e-01,-1.3839550311e-01
1.5544338657e-01,-1.5882049899e-01
1.5953400200e-01,-1.5188350661e-01
1.6362461744e-01,-1.7155324684e-01
1.6771523287e-01,-1.6527425542e-01
1.7180584831e-01,-1.8412536175e-01
1.7589646374e-01,-1.7844855757e-01
1.7998707917e-01,-1.9641523089e-01
1.8407769461e-01,-1.9128160557e-01
1.8816831004e-01,-2.0829521633e-01
1.9225892548e-01,-2.0364291439e-01
1.9634954091e-01,-2.1963167613e-01
2.0044015634e-01,-2.1539626847e-01
2.0453077178e-01,-2.3028498392e-01
2.0862138721e-01,-2.2639967739e-01
2.1271200265e-01,-2.4010954612e-01
2.1680261808e-01,-2.3650533919e-01
2.2089323351e-01,-2.4895381633e-01
2.2498384895e-01,-2.4555960998e-01
2.2907446438e-01,-2.5666030671e-01
2.3316507982e-01,-2.5340297891e-01
2.3725569525e-01,-2.6306559599e-01
2.4134631068e-01,-2.5987004703e-01
2.4543692612e-01,-2.6800033416e-01
2.4952754155e-01,-2.6478950903e-01
2.5361815699e-01,-2.7128924387e-01
2.5770877242e-01,-2.6798413699e-01
2.6179938785e-01,-2.7275111858e-01
2.6589000329e-01,-2.6927076445e-01
2.6998061872e-01,-2.7219881813e-01
2.7407123416e-01,-2.6846027002e-01
2.7816184959e-01,-2.6943926230e-01
2.8225246502e-01,-2.6535756092e-01
2.8634308046e-01,-2.6427342291e-01
2.9043369589e-01,-2.5976155331e-01
2.9452431133e-01,-2.5649631527e-01
2.9861492676e-01,-2.5146515248e-01
3.0270554219e-01,-2.4589698922e-01
3.0679615763e-01,-2.4025523223e-01
3.1088677306e-01,-2.3225851870e-01
3.1497738850e-01,-2.2591261487e-01
3.1906800393e-01,-2.1535798979e-01
3.2315861936e-01,-2.0821205232e-01
3.2724923480e-01,-1.9496648642e-01
3.3133985023e-01,-1.8692220844e-01
3.3543046567e-01,-1.7084907418e-01
3.3952108110e-01,-1.6180564229e-01
3.4361169653e-01,-1.4276478251e-01
3.4770231197e-01,-1.3261879219e-01
3.5179292740e-01,-1.1046658619e-01
3.5588354283e-01,-9.9111960191e-02
3.5997415827e-01,-7.3701386571e-02
3.6406477370e-01,-6.1029297283e-02
3.6815538914e-01,-3.2209993329e-02
3.7224600457e-01,-1.8108789219e-02
3.7633662000e-01,1.4272892569e-02
3.8042723544e-01,2.9917756395e-02
3.8451785087e-01,6.6018694173e-02
3.8860846631e-01,8.3324721332e-02
3.9269908174e-01,1.2330497140e-01
3.9678969717e-01,1.4239268564e-01
4.0088031261e-01,1.8641543074e-01
4.0497092804e-01,2.0740843352e-01
4.0906154348e-01,2.5563993116e-01
4.1315215891e-01,2.7866495534e-01
4.1724277434e-01,3.3127448533e-01
4.2133338978e-01,3.5646144510e-01
4.2542400521e-01,4.1362125549e-01
4.2951462065e-01,4.4110329233e-01
4.3360523608e-01,5.0298854291e-01
4.3769585151e-01,5.3290206754e-01
4.4178646695e-01,5.9969077023e-01
4.4587708238e-01,6.3217550034e-01
4.4996769782e-01,7.0404845558e-01
4.5405831325e-01,7.3924744896e-01
4.5814892868e-01,8.1638817747e-01
4.6223954412e-01,8.5444786041e-01
4.6633015955e-01,9.3704252943e-01
4.7042077499e-01,9.7811271989e-01
4.7451139042e-01,1.0663500633e+00
4.7860200585e-01,1.1105839884e+00
4.8269262129e-01,1.2046552197e+00
4.8678323672e-01,1.2522095272e+00
4.9087385215e-01,1.3523082452e+00
4.9496446759e-01,1.4033430087e+00
4.9905508302e-01,1.5096650946e+00
5.0314569846e-01,1.5643438102e+00
5.0723631389e-01,1.6770873151e+00
5.1132692932e-01,1.7355768910e+00
5.1541754476e-01,1.8549419145e+00
5.1950816019e-01,1.9174126530e+00
5.2359877563e-01,2.0436012110e+00
5.2768939106e-01,2.1102267844e+00
5.3178000649e-01,2.2434426653e+00
5.3587062193e-01,2.3144000708e+00
5.3996123736e-01,2.4548486734e+00
5.4405185280e-01,2.5303181906e+00
5.4814246823e-01,2.6782063656e+00
5.5223308366e-01,2.7583714973e+00
5.5632369910e-01,2.9139073600e+00
5.6041431453e-01,2.9989547531e+00
5.6450492997e-01,3.1623474825e+00
5.6859554540e-01,3.2524668542e+00
5.7268616083e-01,3.4239264900e+00
5.7677677627e-01,3.5193105211e+00
5.8086739170e-01,3.6990477298e+00
5.8495800714e-01,3.7998919577e+00
5.8904862257e-01,3.9881177973e+00
5.9313923800e-01,4.0946204824e+00
5.9722985344e-01,4.2915461325e+00
6.0132046887e-01,4.4039081197e+00
6.0541108431e-01,4.6097446152e+00
6.0950169974e-01,4.7281691700e+00
6.1359231517e-01,4.9431271054e+00
6.1768293061e-01,5.0678197356e+00
6.2177354604e-01,5.2921089533e+00
6.2586416147e-01,5.4232772136e+00
6.2995477691e-01,5.6571064808e+00
6.3404539234e-01,5.7949597619e+00
6.3813600778e-01,6.0385364286e+00
6.4222662321e-01,6.1832857231e+00
6.4631723864e-01,6.4368153639e+00
6.5040785408e-01,6.5886730204e+00
6.5449846951e-01,6.8523590700e+00
6.5858908495e-01,7.0115385285e+00
6.6267970038e-01,7.2855819054e+00
6.6677031581e-01,7.4522974190e+00
6.7086093125e-01,7.7368961427e+00
6.7495154668e-01,7.9113624841e+00
6.7904216212e-01,8.2067112830e+00
6.8313277755e-01,8.3891434308e+00
6.8722339298e-01,8.6954333245e+00
6.9131400842e-01,8.8860461144e+00
6.9540462385e-01,9.2034639397e+00
6.9949523929e-01,9.4024716466e+00
7.0358585472e-01,9.7311994270e+00
7.0767647015e-01,9.9388151919e+00
7.1176708559e-01,1.0279029185e+01
7.1585770102e-01,1.0495464150e+01
7.1994831645e-01,1.0847333318e+01
7.2403893189e-01,1.1072795282e+01
7.2812954732e-01,1.1436478976e+01
7.3222016276e-01,1.1671170488e+01
7.3631077819e-01,1.2046815692e+01
7.4040139362e-01,1.2290932054e+01
7.4449200906e-01,1.2678672342e+01
7.4858262449e-01,1.2932401541e+01
7.5267323993e-01,1.3332363954e+01
7.5676385536e-01,1.3595892765e+01
7.6085447079e-01,1.4008226172e+01
7.6494508623e-01,1.4281759781e+01
7.6903570166e-01,1.4706694865e+01
7.7312631710e-01,1.4990475121e+01
7.7721693253e-01,1.5428425581e+01
7.8130754796e-01,1.5722751082e+01
7.8539816340e-01,1.6174466668e+01
7.8948877883e-01,1.6478963673e+01
7.9357939427e-01,1.6943406522e+01
7.9767000970e-01,1.7258501445e+01
8.0176062513e-01,1.7735982062e+01
8.0585124057e-01,1.8061213260e+01
8.0994185600e-01,1.8551795628e+01
8.1403247144e-01,1.8887284592e+01
8.1812308687e-01,1.9391306073e+01
8.2221370231e-01,1.9737211272e+01
8.2630431774e-01,2.0254829078e+01
8.3039493318e-01,2.0611261793e+01
8.3448554861e-01,2.1142542106e+01
8.3857616404e-01,2.1509594281e+01
8.4266677948e-01,2.2054577632e+01
8.4675739491e-01,2.2432329755e+01
8.5084801035e-01,2.2991035568e+01
8.5493862578e-01,2.3379553154e+01
8.5902924122e-01,2.3951975395e+01
8.6311985665e-01,2.4351306951e+01
8.6721047208e-01,2.4937414342e+01
8.7130108752e-01,2.5347591088e+01
8.7539170295e-01,2.5947328443e+01
8.7948231839e-01,2.6368364088e+01
8.8357293382e-01,2.6981652841e+01
8.8766354926e-01,2.7413543154e+01
8.9175416469e-01,2.8040281384e+01
8.9584478012e-01,2.8483003613e+01
8.9993539556e-01,2.9123065837e+01
9.0402601099e-01,2.9576578134e+01
9.0811662643e-01,3.0229814965e+01
9.1220724186e-01,3.0694055761e+01
9.1629785730e-01,3.1360293472e+01
9.2038847273e-01,3.1835180812e+01
9.2447908816e-01,3.2514220817e+01
9.2856970360e-01,3.2999651693e+01
9.3266031903e-01,3.3691270002e+01
9.3675093447e-01,3.4187119662e+01
9.4084154990e-01,3.4891066312e+01
9.4493216534e-01,3.5397187584e+01
9.4902278077e-01,3.6113186081e+01
9.5311339621e-01,3.6629408706e+01
9.5720401164e-01,3.7357155496e+01
9.6129462707e-01,3.7883285484e+01
9.6538524251e-01,3.8622449463e+01
9.6947585794e-01,3.9158268481e+01
9.7356647338e-01,3.9908490553e+01
9.7765708881e-01,4.0453755348e+01
9.8174770425e-01,4.1214648048e+01
9.8583831968e-01,4.1769089926e+01
9.8992893511e-01,4.2540237104e+01
9.9401955055e-01,4.3103561441e+01
9.9811016598e-01,4.3884518018e+01
1.0022007814e+00,4.4456403844e+01
1.0062913969e+00,4.5246695647e+01
1.0103820123e+00,4.5826795284e+01
1.0144726277e+00,4.6625918966e+01
1.0185632432e+00,4.7213857735e+01
1.0226538586e+00,4.8021280779e+01
1.0267444740e+00,4.8616656786e+01
1.0308350895e+00,4.9431817598e+01
1.0349257049e+00,5.0034201590e+01
1.0390163203e+00,5.0856509695e+01
1.0431069358e+00,5.1465445000e+01
1.0471975512e+00,5.2294281327e+01
1.0512881666e+00,5.2909283883e+01
1.0553787821e+00,5.3744001153e+01
1.0594693975e+00,5.4364559623e+01
1.0635600129e+00,5.5204482842e+01
1.0676506284e+00,5.5830058826e+01
1.0717412438e+00,5.6674485879e+01
1.0758318592e+00,5.7304514219e+01
1.0799224747e+00,5.8152716574e+01
1.0840130901e+00,5.8786605759e+01
1.0881037055e+00,5.9637829281e+01
1.0921943210e+00,6.0274961957e+01
1.0962849364e+00,6.1128427828e+01
1.1003755518e+00,6.1768161407e+01
1.1044661673e+00,6.2623067156e+01
1.1085567827e+00,6.3264734539e+01
1.1126473981e+00,6.4120255185e+01
1.1167380136e+00,6.4763165583e+01
1.1208286290e+00,6.5618454887e+01
1.1249192444e+00,6.6261894753e+01
1.1290098599e+00,6.7116086579e+01
1.1331004753e+00,6.7759320653e+01
1.1371910908e+00,6.8611530436e+01
1.1412817062e+00,6.9253802891e+01
1.1453723216e+00,7.0103129211e+01
1.1494629371e+00,7.0743664907e+01
1.1535535525e+00,7.1589191169e+01
1.1576441679e+00,7.2227197017e+01
1.1617347834e+00,7.3067993226e+01
1.1658253988e+00,7.3702659650e+01
1.1699160142e+00,7.4537784284e+01
1.1740066297e+00,7.5168286789e+01
1.1780972451e+00,7.5996788768e+01
1.1821878605e+00,7.6622289595e+01
1.1862784760e+00,7.7443210331e+01
1.1903690914e+00,7.8062860221e+01
1.1944597068e+00,7.8875235751e+01
1.1985503223e+00,7.9488175784e+01
1.2026409377e+00,8.0291038979e+01
1.2067315531e+00,8.0896402501e+01
1.2108221686e+00,8.1688785344e+01
1.2149127840e+00,8.2285699974e+01
1.2190033994e+00,8.3066635894e+01
1.2230940149e+00,8.3654225601e+01
1.2271846303e+00,8.4422751863e+01
1.2312752457e+00,8.5000139102e+01
1.2353658612e+00,8.5755299245e+01
1.2394564766e+00,8.6321607155e+01
1.2435470920e+00,8.7062453456e+01
1.2476377075e+00,8.7616808108e+01
1.2517283229e+00,8.8342404080e+01
1.2558189383e+00,8.8883936752e+01
1.2599095538e+00,8.9593359655e+01
1.2640001692e+00,9.0121209153e+01
1.2680907847e+00,9.0813552513e+01
1.2721814001e+00,9.1326867499e+01
1.2762720155e+00,9.2001243621e+01
1.2803626310e+00,9.2499184961e+01
1.2844532464e+00,9.3154727427e+01
1.2885438618e+00,9.3636470530e+01
1.2926344773e+00,9.4272336673e+01
1.2967250927e+00,9.4737073829e+01
1.3008157081e+00,9.5352447170e+01
1.3049063236e+00,9.5799389858e+01
1.3089969390e+00,9.6393482498e+01
1.3130875544e+00,9.6821863664e+01
1.3171781699e+00,9.7393918617e+01
1.3212687853e+00,9.7802994911e+01
1.3253594007e+00,9.8352288361e+01
1.3294500162e+00,9.8741342317e+01
1.3335406316e+00,9.9267185810e+01
1.3376312470e+00,9.9635527959e+01
1.3417218625e+00,1.0013727049e+02
1.3458124779e+00,1.0048424140e+02
1.3499030933e+00,1.0096127142e+02
1.3539937088e+00,1.0128624363e+02
1.3580843242e+00,1.0173799091e+02
1.3621749396e+00,1.0204037079e+02
1.3662655551e+00,1.0246630821e+02
1.3703561705e+00,1.0274553768e+02
1.3744467859e+00,1.0314518283e+02
1.3785374014e+00,1.0340074099e+02
1.3826280168e+00,1.0377365767e+02
1.3867186322e+00,1.0400506222e+02
1.3908092477e+00,1.0435086176e+02
1.3948998631e+00,1.0455767031e+02
1.3989904786e+00,1.0487601275e+02
1.4030810940e+00,1.0505782389e+02
1.4071717094e+00,1.0534841887e+02
1.4112623249e+00,1.0550487308e+02
1.4153529403e+00,1.0576748063e+02
1.4194435557e+00,1.0589826080e+02
1.4235341712e+00,1.0613269173e+02
1.4276247866e+00,1.0623752349e+02
1.4317154020e+00,1.0644363954e+02
1.4358060175e+00,1.0652229109e+02
1.4398966329e+00,1.0670000466e+02
1.4439872483e+00,1.0675228617e+02
1.4480778638e+00,1.0690155961e+02
1.4521684792e+00,1.0692732221e+02
1.4562590946e+00,1.0704816654e+02
1.4603497101e+00,1.0704730082e+02
1.4644403255e+00,1.0713977406e+02
1.4685309409e+00,1.0711220842e+02
1.4726215564e+00,1.0717641341e+02
1.4767121718e+00,1.0712211290e+02
1.4808027872e+00,1.0715819518e+02
1.4848934027e+00,1.0707716191e+02
1.4889840181e+00,1.0708530861e+02
1.4930746335e+00,1.0697758608e+02
1.4971652490e+00,1.0695802735e+02
1.5012558644e+00,1.0682371251e+02
1.5053464798e+00,1.0677672883e+02
1.5094370953e+00,1.0661599806e+02
1.5135277107e+00,1.0654193840e+02
1.5176183261e+00,1.0635509675e+02
1.5217089416e+00,1.0625441577e+02
1.5257995570e+00,1.0604198298e+02
1.5298901725e+00,1.0591530903e+02
1.5339807879e+00,1.0567816089e+02
1.5380714033e+00,1.0552641081e+02
1.5421620188e+00,1.0526599875e+02
1.5462526342e+00,1.0509057460e+02
1.5503432496e+00,1.0480924612e+02
1.5544338651e+00,1.0461230071e+02
1.5585244805e+00,1.0431372722e+02
1.5626150959e+00,1.0409978653e+02
1.5667057114e+00,1.0379283746e+02
1.5707963268e+00,1.0355860490e+02
1.5748869422e+00,1.0322594004e+02
1.5789775577e+00,1.0297888978e+02
1.5830681731e+00,1.0261699187e+02
1.5871587885e+00,1.0232975212e+02
1.5912494040e+00,1.0193393427e+02
1.5953400194e+00,1.0161255630e+02
1.5994306348e+00,1.0119164561e+02
1.6035212503e+00,1.0084580088e+02
1.6076118657e+00,1.0040521137e+02
1.6117024811e+00,1.0003826116e+02
1.6157930966e+00,9.9579390028e+01
1.6198837120e+00,9.9191559176e+01
1.6239743274e+00,9.8714864075e+01
1.6280649429e+00,9.8306354815e+01
1.6321555583e+00,9.7812655453e+01
1.6362461737e+00,9.7384229285e+01
1.6403367892e+00,9.6874616596e+01
1.6444274046e+00,9.6427237170e+01
1.6485180200e+00,9.5902803305e+01
1.6526086355e+00,9.5437399907e+01
1.6566992509e+00,9.4899158964e+01
1.6607898664e+00,9.4416603366e+01
1.6648804818e+00,9.3865513479e+01
1.6689710972e+00,9.3366654037e+01
1.6730617127e+00,9.2803642585e+01
1.6771523281e+00,9.2289321166e+01
1.6812429435e+00,9.1715292648e+01
1.6853335590e+00,9.1186345460e+01
1.6894241744e+00,9.0602182444e+01
1.6935147898e+00,9.0059438192e+01
1.6976054053e+00,8.9466002457e+01
1.7016960207e+00,8.8910282086e+01
1.7057866361e+00,8.8308416525e+01
1.7098772516e+00,8.7740533685e+01
1.7139678670e+00,8.7131063955e+01
1.7180584824e+00,8.6551825204e+01
1.7221490979e+00,8.5935560766e+01
1.7262397133e+00,8.5345765385e+01
1.7303303287e+00,8.4723500054e+01
1.7344209442e+00,8.4123939622e+01
1.7385115596e+00,8.3496451763e+01
1.7426021750e+00,8.2887909587e+01
1.7466927905e+00,8.2255962039e+01
1.7507834059e+00,8.1639212477e+01
1.7548740213e+00,8.1003552263e+01
1.7589646368e+00,8.0379359947e+01
1.7630552522e+00,7.9740717810e+01
1.7671458676e+00,7.9109836803e+01
1.7712364831e+00,7.8468926611e+01
1.7753270985e+00,7.7832099523e+01
1.7794177139e+00,7.7189617587e+01
1.7835083294e+00,7.6547574665e+01
1.7875989448e+00,7.5904199009e+01
1.7916895603e+00,7.5257657218e+01
1.7957801757e+00,7.4614046831e+01
1.7998707911e+00,7.3963708949e+01
1.8039614066e+00,7.3320503034e+01
1.8080520220e+00,7.2667056765e+01
1.8121426374e+00,7.2024874017e+01
1.8162332529e+00,7.1368991144e+01
1.8203238683e+00,7.0728429076e+01
1.8244144837e+00,7.0070764646e+01
1.8285050992e+00,6.9432398963e+01
1.8325957146e+00,6.8773590534e+01
1.8366863300e+00,6.8137974580e+01
1.8407769455e+00,6.7478641514e+01
1.8448675609e+00,6.6846305795e+01
1.8489581763e+00,6.6187048614e+01
1.8530487918e+00,6.5558500399e+01
1.8571394072e+00,6.4899900212e+01
1.8612300226e+00,6.4275623214e+01
1.8653206381e+00,6.3618241201e+01
1.8694112535e+00,6.2998695355e+01
1.8735018689e+00,6.2343072323e+01
1.8775924844e+00,6.1728693638e+01
1.8816830998e+00,6.1075349650e+01
1.8857737152e+00,6.0466550150e+01
1.8898643307e+00,5.9815984215e+01
1.8939549461e+00,5.9213151962e+01
1.8980455615e+00,5.8565841798e+01
1.9021361770e+00,5.7969340993e+01
1.9062267924e+00,5.7325742860e+01
1.9103174078e+00,5.6735914014e+01
1.9144080233e+00,5.6096462605e+01
1.9184986387e+00,5.5513622792e+01
1.9225892542e+00,5.4878731194e+01
1.9266798696e+00,5.4303174355e+01
1.9307704850e+00,5.3673234067e+01
1.9348611005e+00,5.3105231386e+01
1.9389517159e+00,5.2480612400e+01
1.9430423313e+00,5.1920412729e+01
1.9471329468e+00,5.1301463664e+01
1.9512235622e+00,5.0749293999e+01
1.9553141776e+00,5.0136342286e+01
1.9594047931e+00,4.9592408296e+01
1.9634954085e+00,4.8985760417e+01
1.9675860239e+00,4.8450246996e+01
1.9716766394e+00,4.7850188768e+01
1.9757672548e+00,4.7323260642e+01
1.9798578702e+00,4.6730057541e+01
1.9839484857e+00,4.6211859889e+01
1.9880391011e+00,4.5625757419e+01
1.9921297165e+00,4.5116416528e+01
1.9962203320e+00,4.4537640623e+01
2.0003109474e+00,4.4037264562e+01
2.0044015628e+00,4.3466022020e+01
2.0084921783e+00,4.2974701332e+01
2.0125827937e+00,4.2411180281e+01
2.0166734091e+00,4.1928988683e+01
2.0207640246e+00,4.1373359073e+01
2.0248546400e+00,4.0900354172e+01
2.0289452554e+00,4.0352768288e+01
2.0330358709e+00,3.9888992297e+01
2.0371264863e+00,3.9349585294e+01
2.0412171017e+00,3.8895065751e+01
2.0453077172e+00,3.8363956206e+01
2.0493983326e+00,3.7918706694e+01
2.0534889481e+00,3.7395997170e+01
2.0575795635e+00,3.6960018034e+01
2.0616701789e+00,3.6445795653e+01
2.0657607944e+00,3.6019074706e+01
2.0698514098e+00,3.5513411739e+01
2.0739420252e+00,3.5095924964e+01
2.0780326407e+00,3.4598879416e+01
2.0821232561e+00,3.4190591655e+01
2.0862138715e+00,3.3702207862e+01
2.0903044870e+00,3.3303073492e+01
2.0943951024e+00,3.2823382711e+01
2.0984857178e+00,3.2433346308e+01
2.1025763333e+00,3.1962367315e+01
2.1066669487e+00,3.1581364297e+01
2.1107575641e+00,3.1119103975e+01
2.1148481796e+00,3.0747061236e+01
2.1189387950e+00,3.0293515160e+01
2.1230294104e+00,2.9930351676e+01
2.1271200259e+00,2.9485504695e+01
2.1312106413e+00,2.9131132120e+01
2.1353012567e+00,2.8694958925e+01
2.1393918722e+00,2.8349282158e+01
2.1434824876e+00,2.7921747849e+01
2.1475731030e+00,2.7584665589e+01
2.1516637185e+00,2.7165726221e+01
2.1557543339e+00,2.6837131496e+01
2.1598449493e+00,2.6426734626e+01
2.1639355648e+00,2.6106515301e+01
2.1680261802e+00,2.5704600512e+01
2.1721167956e+00,2.5392639777e+01
2.1762074111e+00,2.4999139198e+01
2.1802980265e+00,2.4695316038e+01
2.1843886420e+00,2.4310154842e+01
2.1884792574e+00,2.4014344480e+01
2.1925698728e+00,2.3637441375e+01
2.1966604883e+00,2.3349515701e+01
2.2007511037e+00,2.2980783406e+01
2.2048417191e+00,2.2700611382e+01
2.2089323346e+00,2.2339957085e+01
2.2130229500e+00,2.2067405138e+01
2.2171135654e+00,2.1714730942e+01
2.2212041809e+00,2.1449663341e+01
2.2252947963e+00,2.1104866698e+01
2.2293854117e+00,2.0847145913e+01
2.2334760272e+00,2.0510120039e+01
2.2375666426e+00,2.0259607102e+01
2.2416572580e+00,1.9930241386e+01
2.2457478735e+00,1.9686796241e+01
2.2498384889e+00,1.9364976636e+01
2.2539291043e+00,1.9128458508e+01
2.2580197198e+00,1.8814067913e+01
2.2621103352e+00,1.8584335692e+01
2.2662009506e+00,1.8277254327e+01
2.2702915661e+00,1.8054166989e+01
2.2743821815e+00,1.7754272763e+01
2.2784727969e+00,1.7537689859e+01
2.2825634124e+00,1.7244858739e+01
2.2866540278e+00,1.7034640934e+01
2.2907446432e+00,1.6748747304e+01
2.2948352587e+00,1.6544756935e+01
2.2989258741e+00,1.6265673936e+01
2.3030164895e+00,1.6067775381e+01
2.3071071050e+00,1.5795375100e+01
2.3111977204e+00,1.5603434494e+01
2.3152883358e+00,1.5337587667e+01
2.3193789513e+00,1.5151471254e+01
2.3234695667e+00,1.4892045513e+01
2.3275601822e+00,1.4711616946e+01
2.3316507976e+00,1.4458472692e+01
2.3357414130e+00,1.4283598167e+01
2.3398320285e+00,1.4036578222e+01
2.3439226439e+00,1.3867147960e+01
2.3480132593e+00,1.3626146457e+01
2.3521038748e+00,1.3462049436e+01
2.3561944902e+00,1.3227524261e+01
2.3602851056e+00,1.3069139984e+01
2.3643757211e+00,1.2839950096e+01
2.3684663365e+00,1.2685925844e+01
2.3725569519e+00,1.2461750239e+01
2.3766475674e+00,1.2312739013e+01
2.3807381828e+00,1.2093854754e+01
2.3848287982e+00,1.1949857219e+01
2.3889194137e+00,1.1736076159e+01
2.3930100291e+00,1.1596896727e+01
2.3971006445e+00,1.1388064490e+01
2.4011912600e+00,1.1253558881e+01
2.4052818754e+00,1.1049564190e+01
2.4093724908e+00,1.0919606569e+01
2.4134631063e+00,1.0720341560e+01
2.4175537217e+00,1.0594801858e+01
2.4216443371e+00,1.0400157692e+01
2.4257349526e+00,1.0278902569e+01
2.4298255680e+00,1.0088771528e+01
2.4339161834e+00,9.9716669197e+00
2.4380067989e+00,9.7859427762e+00
2.4420974143e+00,9.6728550138e+00
2.4461880297e+00,9.4914330033e+00
2.4502786452e+00,9.3822295549e+00
2.4543692606e+00,9.2050064746e+00
2.4584598761e+00,9.0995565099e+00
2.4625504915e+00,8.9264308630e+00
2.4666411069e+00,8.8246056090e+00
2.4707317224e+00,8.6554777411e+00
2.4748223378e+00,8.5571506681e+00
2.4789129532e+00,8.3919228934e+00
2.4830035687e+00,8.2969697905e+00
2.4870941841e+00,8.1355465083e+00
2.4911847995e+00,8.0438454920e+00
2.4952754150e+00,7.8861332909e+00
2.4993660304e+00,7.7975647812e+00
2.5034566458e+00,7.6434725330e+00
2.5075472613e+00,7.5579192155e+00
2.5116378767e+00,7.4073581579e+00
2.5157284921e+00,7.3247049456e+00
2.5198191076e+00,7.1775887565e+00
2.5239097230e+00,7.0977227571e+00
2.5280003384e+00,6.9539676203e+00
2.5320909539e+00,6.8767781116e+00
2.5361815693e+00,6.7363027752e+00
2.5402721847e+00,6.6616811882e+00
2.5443628002e+00,6.5244070180e+00
2.5484534156e+00,6.4522469274e+00
2.5525440310e+00,6.3180979543e+00
2.5566346465e+00,6.2482950742e+00
2.5607252619e+00,6.1171980375e+00
2.5648158773e+00,6.0496502226e+00
2.5689064928e+00,5.9215346092e+00
2.5729971082e+00,5.8561418583e+00
2.5770877236e+00,5.7309399383e+00
2.5811783391e+00,5.6676044016e+00
2.5852689545e+00,5.5452512605e+00
2.5893595699e+00,5.4838772481e+00
2.5934501854e+00,5.3643108160e+00
2.5975408008e+00,5.3048048087e+00
2.6016314163e+00,5.1879658858e+00
2.6057220317e+00,5.1302365480e+00
2.6098126471e+00,5.0160688275e+00
2.6139032626e+00,4.9600270213e+00
2.6179938780e+00,4.8484771083e+00
2.6220844934e+00,4.7940359100e+00
2.6261751089e+00,4.6850533371e+00
2.6302657243e+00,4.6321280557e+00
2.6343563397e+00,4.5256652949e+00
2.6384469552e+00,4.4741734926e+00
2.6425375706e+00,4.3701859632e+00
2.6466281860e+00,4.3200474784e+00
2.6507188015e+00,4.2184935505e+00
2.6548094169e+00,4.1696305237e+00
2.6589000323e+00,4.0704715165e+00
2.6629906478e+00,4.0228084186e+00
2.6670812632e+00,3.9260085941e+00
2.6711718786e+00,3.8794722574e+00
2.6752624941e+00,3.7849988079e+00
2.6793531095e+00,3.7395184603e+00
2.6834437249e+00,3.6473414901e+00
2.6875343404e+00,3.6028487918e+00
2.6916249558e+00,3.5129412916e+00
2.6957155712e+00,3.4693703745e+00
2.6998061867e+00,3.3817081887e+00
2.7038968021e+00,3.3389956985e+00
2.7079874175e+00,3.2535574840e+00
2.7120780330e+00,3.2116426245e+00
2.7161686484e+00,3.1284098010e+00
2.7202592638e+00,3.0872343801e+00
2.7243498793e+00,3.0061910702e+00
2.7284404947e+00,2.9656995475e+00
2.7325311102e+00,2.8868325072e+00
2.7366217256e+00,2.8469720425e+00
2.7407123410e+00,2.7702705793e+00
2.7448029565e+00,2.7309910808e+00
2.7488935719e+00,2.6564469609e+00
2.7529841873e+00,2.6177011333e+00
2.7570748028e+00,2.5453084752e+00
2.7611654182e+00,2.5070518650e+00
2.7652560336e+00,2.4368070198e+00
2.7693466491e+00,2.3989980587e+00
2.7734372645e+00,2.3308994762e+00
2.7775278799e+00,2.2934995190e+00
2.7816184954e+00,2.2275475988e+00
2.7857091108e+00,2.1905209558e+00
2.7897997262e+00,2.1267178833e+00
2.7938903417e+00,2.0900318451e+00
2.7979809571e+00,2.0283814117e+00
2.8020715725e+00,1.9920062633e+00
2.8061621880e+00,1.9325136713e+00
2.8102528034e+00,1.8964226952e+00
2.8143434188e+00,1.8390943471e+00
2.8184340343e+00,1.8032638104e+00
2.8225246497e+00,1.7481070841e+00
2.8266152651e+00,1.7125162090e+00
2.8307058806e+00,1.6595392187e+00
2.8347964960e+00,1.6241701316e+00
2.8388871114e+00,1.5733814775e+00
2.8429777269e+00,1.5382191344e+00
2.8470683423e+00,1.4896276426e+00
2.8511589577e+00,1.4546597261e+00
2.8552495732e+00,1.4082741819e+00
2.8593401886e+00,1.3734909656e+00
2.8634308041e+00,1.3293198452e+00
2.8675214195e+00,1.2947140209e+00
2.8716120349e+00,1.2527652258e+00
2.8757026504e+00,1.2183316878e+00
2.8797932658e+00,1.1786122891e+00
2.8838838812e+00,1.1443478699e+00
2.8879744967e+00,1.1068638705e+00
2.8920651121e+00,1.0727670198e+00
2.8961557275e+00,1.0375231461e+00
2.9002463430e+00,1.0035935465e+00
2.9043369584e+00,9.7059307935e-01
2.9084275738e+00,9.3683118870e-01
2.9125181893e+00,9.0607585221e-01
2.9166088047e+00,8.7248236179e-01
2.9206994201e+00,8.4397228578e-01
2.9247900356e+00,8.1054748268e-01
2.9288806510e+00,7.8428126185e-01
2.9329712664e+00,7.5102428056e-01
2.9370618819e+00,7.2699915613e-01
2.9411524973e+00,6.9390710295e-01
2.9452431127e+00,6.7211929754e-01
2.9493337282e+00,6.3918622828e-01
2.9534243436e+00,6.1963147020e-01
2.9575149590e+00,5.8684719877e-01
2.9616055745e+00,5.6952147760e-01
2.9656961899e+00,5.3687018955e-01
2.9697868053e+00,5.2177079155e-01
2.9738774208e+00,4.8922943287e-01
2.9779680362e+00,4.7635631168e-01
2.9820586516e+00,4.4389271880e-01
2.9861492671e+00,4.3325026428e-01
2.9902398825e+00,4.0082099644e-01
2.9943304980e+00,3.9242027205e-01
2.9984211134e+00,3.5996810173e-01
3.0025117288e+00,3.5382962853e-01
3.0066023443e+00,3.2128063906e-01
3.0106929597e+00,3.1743781149e-01
3.0147835751e+00,2.8469804287e-01
3.0188741906e+00,2.8320126777e-01
3.0229648060e+00,2.5015284204e-01
3.0270554214e+00,2.5107449618e-01
3.0311460369e+00,2.1757114277e-01
3.0352366523e+00,2.2101144239e-01
3.0393272677e+00,1.8687333496e-01
3.0434178832e+00,1.9296719533e-01
3.0475084986e+00,1.5797501844e-01
3.0515991140e+00,1.6689993145e-01
3.0556897295e+00,1.3078815401e-01
3.0597803449e+00,1.4277297443e-01
3.0638709603e+00,1.0522250591e-01
3.0679615758e+00,1.2055671212e-01
3.0720521912e+00,8.1187704359e-02
3.0761428066e+00,1.0022987638e-01
3.0802334221e+00,5.8596909094e-02
3.0843240375e+00,8.1779373499e-02
3.0884146529e+00,3.7374848147e-02
3.0925052684e+00,6.5197575276e-02
3.0965958838e+00,1.7476957757e-02
3.1006864992e+00,5.0477131990e-02
3.1047771147e+00,-1.0658713755e-03
3.1088677301e+00,3.7612295720e-02
3.1129583455e+00,-1.8050315770e-02
3.1170489610e+00,2.6648774216e-02
3.1211395764e+00,-3.2909657787e-02
3.1252301919e+00,1.7868560667e-02
3.1293208073e+00,-4.4412189744e-02
3.1334114227e+00,1.2055588947e-02
3.1375020382e+00,-5.0607804365e-02
3.1415926536e+00,1.0627297473e-02
3.1415926536e+00,1.0627297473e-02
3.1456834090e+00,1.0907258750e-01
3.1497741731e+00,2.2121371509e-01
3.1538649463e+00,3.7566823724e-01
3.1579557294e+00,5.1872329242e-01
3.1620465229e+00,6.8956332023e-01
3.1661373275e+00,8.6391907538e-01
3.1702281440e+00,1.0573614596e+00
3.1743189732e+00,1.2609326532e+00
3.1784098159e+00,1.4767278988e+00
3.1825006729e+00,1.7065691320e+00
3.1865915453e+00,1.9433352494e+00
3.1906824341e+00,2.1964215186e+00
3.1947733403e+00,2.4522012557e+00
3.1988642651e+00,2.7256037322e+00
3.2029552096e+00,2.9982182206e+00
3.2070461754e+00,3.2891679798e+00
3.2111371636e+00,3.5764190073e+00
3.2152281758e+00,3.8823477559e+00
3.2193192137e+00,4.1821359807e+00
3.2234102788e+00,4.5007073484e+00
3.2275013730e+00,4.8110938096e+00
3.2315924983e+00,5.1402130157e+00
3.2356836566e+00,5.4594469275e+00
3.2397748501e+00,5.7972586552e+00
3.2438660813e+00,6.1237850172e+00
3.2479573525e+00,6.4686638128e+00
3.2520486664e+00,6.8011150845e+00
3.2561400259e+00,7.1516442592e+00
3.2602314339e+00,7.4888246851e+00
3.2643228937e+00,7.8437708620e+00
3.2684144086e+00,8.1846365287e+00
3.2725059824e+00,8.5429253043e+00
3.2765976188e+00,8.8865624792e+00
3.2806893222e+00,9.2472534789e+00
3.2847810968e+00,9.5928574449e+00
3.2888729474e+00,9.9551211695e+00
3.2929648790e+00,1.0301976808e+01
3.2970568970e+00,1.0665074111e+01
3.3011490070e+00,1.1012538927e+01
3.3052412152e+00,1.1375803509e+01
3.3093335280e+00,1.1723293372e+01
3.3134259524e+00,1.2086117362e+01
3.3175184958e+00,1.2433094951e+01
3.3216111659e+00,1.2794917401e+01
3.3257039711e+00,1.3140883162e+01
3.3297969205e+00,1.3501181164e+01
3.3338900235e+00,1.3845666478e+01
3.3379832903e+00,1.4203948530e+01
3.3420767317e+00,1.4546510736e+01
3.3461703592e+00,1.4902311980e+01
3.3502641851e+00,1.5242530928e+01
3.3543582226e+00,1.5595409877e+01
3.3584524856e+00,1.5932885658e+01
3.3625469890e+00,1.6282422087e+01
3.3666417487e+00,1.6616773672e+01
3.3707367816e+00,1.6962567374e+01
3.3748321058e+00,1.7293431909e+01
3.3789277406e+00,1.7635102067e+01
3.3830237063e+00,1.7962134620e+01
3.3871200250e+00,1.8299319609e+01
3.3912167198e+00,1.8622193205e+01
3.3953138158e+00,1.8954550656e+01
3.3994113392e+00,1.9272956485e+01
3.4035093184e+00,1.9600163490e+01
3.4076077835e+00,1.9913811184e+01
3.4117067665e+00,2.0235564571e+01
3.4158063017e+00,2.0544182486e+01
3.4199064255e+00,2.0860199069e+01
3.4240071766e+00,2.1163534529e+01
3.4281085967e+00,2.1473551329e+01
3.4322107297e+00,2.1771370794e+01
3.4363136228e+00,2.2075145166e+01
3.4404173260e+00,2.2367234318e+01
3.4445218929e+00,2.2664543997e+01
3.4486273804e+00,2.2950707724e+01
3.4527338492e+00,2.3241350773e+01
3.4568413641e+00,2.3521413053e+01
3.4609499940e+00,2.3805207711e+01
3.4650598124e+00,2.4079011414e+01
3.4691708977e+00,2.4355795854e+01
3.4732833333e+00,2.4623202441e+01
3.4773972083e+00,2.4892834440e+01
3.4815126173e+00,2.5153723598e+01
3.4856296616e+00,2.5416080138e+01
3.4897484486e+00,2.5670349334e+01
3.4938690932e+00,2.5925326126e+01
3.4979917175e+00,2.6172890107e+01
3.5021164519e+00,2.6420401067e+01
3.5062434350e+00,2.6661191306e+01
3.5103728147e+00,2.6901167975e+01
3.5145047486e+00,2.7135132079e+01
3.5186394043e+00,2.7367523002e+01
3.5227769606e+00,2.7594624075e+01
3.5269176080e+00,2.7819394150e+01
3.5310615491e+00,2.8039610133e+01
3.5352090001e+00,2.8256739922e+01
3.5393601908e+00,2.8470062899e+01
3.5435153662e+00,2.8679547920e+01
3.5476747872e+00,2.8885983406e+01
3.5518387316e+00,2.9087833390e+01
3.5560074949e+00,2.9287399590e+01
3.5601813921e+00,2.9481637717e+01
3.5643607581e+00,2.9674364770e+01
3.5685459497e+00,2.9861026877e+01
3.5727373465e+00,3.0046956058e+01
3.5769353523e+00,3.0226089813e+01
3.5811403970e+00,3.0405272716e+01
3.5853529378e+00,3.0576936753e+01
3.5895734611e+00,3.0749434429e+01
3.5938024842e+00,3.0913697438e+01
3.5980405571e+00,3.1079579487e+01
3.6022882647e+00,3.1236519240e+01
3.6065462287e+00,3.1395862842e+01
3.6108151099e+00,3.1545565151e+01
3.6150956104e+00,3.1698454020e+01
3.6193884762e+00,3.1841011604e+01
3.6236944994e+00,3.1987534857e+01
3.6280145215e+00,3.2123046099e+01
3.6323494353e+00,3.2263297008e+01
3.6367001888e+00,3.2391864576e+01
3.6410677874e+00,3.2525939187e+01
3.6454532975e+00,3.2647668505e+01
3.6498578499e+00,3.2775664092e+01
3.6542826430e+00,3.2890661603e+01
3.6587289462e+00,3.3012674925e+01
3.6631981039e+00,3.3121046132e+01
3.6676915393e+00,3.3237171467e+01
3.6722107579e+00,3.3339018718e+01
3.6767573515e+00,3.3449345599e+01
3.6813330029e+00,3.3544765502e+01
3.6859394889e+00,3.3649376244e+01
3.6905786855e+00,3.3738456954e+01
3.6952525713e+00,3.3837423957e+01
3.6999632320e+00,3.3920242227e+01
3.7047128642e+00,3.4013624330e+01
3.7095037797e+00,3.4090241088e+01
3.7143384091e+00,3.4178080149e+01
3.7192193058e+00,3.4248536822e+01
3.7241491490e+00,3.4330853898e+01
3.7291307470e+00,3.4395168347e+01
3.7341670402e+00,3.4471958397e+01
3.7392611028e+00,3.4530117189e+01
3.7444161452e+00,3.4601344354e+01
3.7496355146e+00,3.4653300349e+01
3.7549226953e+00,3.4718893188e+01
3.7602813084e+00,3.4764559894e+01
3.7657151099e+00,3.4824404947e+01
3.7712279881e+00,3.4863648854e+01
3.7768239595e+00,3.4917585184e+01
3.7825071631e+00,3.4950220354e+01
3.7882818533e+00,3.4998033914e+01
3.7941523909e+00,3.5023816404e+01
3.8001232321e+00,3.5065234636e+01
3.8061989154e+00,3.5083857247e+01
3.8123840458e+00,3.5118545070e+01
3.8186832769e+00,3.5129634310e+01
3.8251012903e+00,3.5157191497e+01
3.8316427717e+00,3.5160306402e+01
3.8383123846e+00,3.5180267022e+01
3.8451147401e+00,3.5174900483e+01
3.8520543648e+00,3.5186735485e+01
3.8591356641e+00,3.5172319592e+01
3.8663628833e+00,3.5175443321e+01
3.8737400652e+00,3.5151359434e+01
3.8812710047e+00,3.5145140976e+01
3.8889592010e+00,3.5110735391e+01
3.8968078071e+00,3.5094515525e+01
3.9048195769e+00,3.5049121411e+01
3.9129968120e+00,3.5022235724e+01
3.9213413059e+00,3.4965201662e+01
3.9298542892e+00,3.4927010014e+01
3.9385363749e+00,3.4857734988e+01
3.9473875052e+00,3.4807657029e+01
3.9564069003e+00,3.4725631204e+01
3.9655930117e+00,3.4663187221e+01
3.9749434789e+00,3.4568037349e+01
3.9844550926e+00,3.4492893161e+01
3.9941237642e+00,3.4384432089e+01
4.0039445038e+00,3.4296447969e+01
4.0139114068e+00,3.4174728837e+01
4.0240176504e+00,3.4074014216e+01
4.0342555013e+00,3.3939396138e+01
4.0446163338e+00,3.3826380368e+01
4.0550906613e+00,3.3679627111e+01
4.0656681779e+00,3.3555178788e+01
4.0763378132e+00,3.3397651371e+01
4.0870877986e+00,3.3263347419e+01
4.0979057436e+00,3.3097455801e+01
4.1087787230e+00,3.2956340004e+01
4.1196933725e+00,3.2786750133e+01
4.1306359919e+00,3.2645847467e+01
4.1415926536e+00,3.2484519804e+01
4.1520093203e+00,3.2349527326e+01
4.1624259869e+00,3.2200125571e+01
4.1728426536e+00,3.2059418908e+01
4.1832593203e+00,3.1904093005e+01
4.1936759869e+00,3.1757635710e+01
4.2040926536e+00,3.1596928701e+01
4.2145093203e+00,3.1445122360e+01
4.2249259869e+00,3.1279540924e+01
4.2353426536e+00,3.1122875680e+01
4.2457593203e+00,3.0952925827e+01
4.2561759869e+00,3.0791890252e+01
4.2665926536e+00,3.0618056221e+01
4.2770093203e+00,3.0453117148e+01
4.2874259869e+00,3.0275856501e+01
4.2978426536e+00,3.0107455081e+01
4.3082593203e+00,2.9927198148e+01
4.3186759869e+00,2.9755749656e+01
4.3290926536e+00,2.9572900219e+01
4.3395093203e+00,2.9398794835e+01
4.3499259869e+00,2.9213731192e+01
4.3603426536e+00,2.9037335051e+01
4.3707593203e+00,2.8850411206e+01
4.3811759869e+00,2.8672067523e+01
4.3915926536e+00,2.8483614394e+01
4.4020093203e+00,2.8303644591e+01
4.4124259869e+00,2.8113971200e+01
4.4228426536e+00,2.7932676006e+01
4.4332593203e+00,2.7742070639e+01
4.4436759869e+00,2.7559731155e+01
4.4540926536e+00,2.7368462470e+01
4.4645093203e+00,2.7185341192e+01
4.4749259869e+00,2.6993659288e+01
4.4853426536e+00,2.6810001090e+01
4.4957593203e+00,2.6618138523e+01
4.5061759869e+00,2.6434171597e+01
4.5165926536e+00,2.6242344354e+01
4.5270093203e+00,2.6058281106e+01
4.5374259869e+00,2.5866689531e+01
4.5478426536e+00,2.5682727435e+01
4.5582593203e+00,2.5491557112e+01
4.5686759869e+00,2.5307879530e+01
4.5790926536e+00,2.5117302118e+01
4.5895093203e+00,2.4934079076e+01
4.5999259869e+00,2.4744253110e+01
4.6103426536e+00,2.4561642039e+01
4.6207593203e+00,2.4372713689e+01
4.6311759869e+00,2.4190860131e+01
4.6415926536e+00,2.4002963917e+01
4.6520093203e+00,2.3822002198e+01
4.6624259869e+00,2.3635261676e+01
4.6728426536e+00,2.3455315541e+01
4.6832593203e+00,2.3269843953e+01
4.6936759869e+00,2.3091027178e+01
4.7040926536e+00,2.2906928066e+01
4.7145093203e+00,2.2729345030e+01
4.7249259869e+00,2.2546712818e+01
4.7353426536e+00,2.2370459057e+01
4.7457593203e+00,2.2189379607e+01
4.7561759869e+00,2.2014542331e+01
4.7665926536e+00,2.1835093464e+01
4.7770093203e+00,2.1661752057e+01
4.7874259869e+00,2.1484004052e+01
4.7978426536e+00,2.1312230534e+01
4.8082593203e+00,2.1136246596e+01
4.8186759869e+00,2.0966106076e+01
4.8290926536e+00,2.0791942785e+01
4.8395093203e+00,2.0623493880e+01
4.8499259869e+00,2.0451201606e+01
4.8603426536e+00,2.0284496842e+01
4.8707593203e+00,2.0114120150e+01
4.8811759869e+00,1.9949206344e+01
4.8915926536e+00,1.9780784366e+01
4.9020093203e+00,1.9617702982e+01
4.9124259869e+00,1.9451269775e+01
4.9228426536e+00,1.9290057270e+01
4.9332593203e+00,1.9125642151e+01
4.9436759869e+00,1.8966330294e+01
4.9540926536e+00,1.8803958162e+01
4.9645093203e+00,1.8646574338e+01
4.9749259869e+00,1.8486265969e+01
4.9853426536e+00,1.8330833473e+01
4.9957593203e+00,1.8172605805e+01
5.0061759869e+00,1.8019144111e+01
5.0165926536e+00,1.7863010511e+01
5.0270093203e+00,1.7711535530e+01
5.0374259869e+00,1.7557506049e+01
5.0478426536e+00,1.7408030375e+01
5.0582593203e+00,1.7256111978e+01
5.0686759869e+00,1.7108645116e+01
5.0790926536e+00,1.6958841913e+01
5.0895093203e+00,1.6813390498e+01
5.0999259869e+00,1.6665703951e+01
5.1103426536e+00,1.6522271950e+01
5.1207593203e+00,1.6376701072e+01
5.1311759869e+00,1.6235289980e+01
5.1415926536e+00,1.6091831520e+01
5.1520093203e+00,1.5952440542e+01
5.1624259869e+00,1.5811089162e+01
5.1728426536e+00,1.5673715383e+01
5.1832593203e+00,1.5534463822e+01
5.1936759869e+00,1.5399102368e+01
5.2040926536e+00,1.5261941597e+01
5.2145093203e+00,1.5128585787e+01
5.2249259869e+00,1.4993505156e+01
5.2353426536e+00,1.4862146646e+01
5.2457593203e+00,1.4729134014e+01
5.2561759869e+00,1.4599762932e+01
5.2665926536e+00,1.4468804804e+01
5.2770093203e+00,1.4341409872e+01
5.2874259869e+00,1.4212491510e+01
5.2978426536e+00,1.4087060168e+01
5.3082593203e+00,1.3960165709e+01
5.3186759869e+00,1.3836684221e+01
5.3290926536e+00,1.3711796778e+01
5.3395093203e+00,1.3590250340e+01
5.3499259869e+00,1.3467352104e+01
5.3603426536e+00,1.3347724937e+01
5.3707593203e+00,1.3226797267e+01
5.3811759869e+00,1.3109072712e+01
5.3915926536e+00,1.2990096220e+01
5.4020093203e+00,1.2874256822e+01
5.4124259869e+00,1.2757211453e+01
5.4228426536e+00,1.2643239044e+01
5.4332593203e+00,1.2528104151e+01
5.4436759869e+00,1.2415979918e+01
5.4540926536e+00,1.2302734333e+01
5.4645093203e+00,1.2192438894e+01
5.4749259869e+00,1.2081060990e+01
5.4853426536e+00,1.1972574456e+01
5.4957593203e+00,1.1863042208e+01
5.5061759869e+00,1.1756344244e+01
5.5165926536e+00,1.1648635285e+01
5.5270093203e+00,1.1543705166e+01
5.5374259869e+00,1.1437796839e+01
5.5478426536e+00,1.1334613503e+01
5.5582593203e+00,1.1230482910e+01
5.5686759869e+00,1.1129025004e+01
5.5790926536e+00,1.1026649047e+01
5.5895093203e+00,1.0926894976e+01
5.5999259869e+00,1.0826250399e+01
5.6103426536e+00,1.0728178366e+01
5.6207593203e+00,1.0629241793e+01
5.6311759869e+00,1.0532829833e+01
5.6415926536e+00,1.0435577803e+01
5.6520093203e+00,1.0340803822e+01
5.6624259869e+00,1.0245212814e+01
5.6728426536e+00,1.0152054618e+01
5.6832593203e+00,1.0058101083e+01
5.6936759869e+00,9.9665364047e+00
5.7040926536e+00,9.8741967843e+00
5.7145093203e+00,9.7842033051e+00
5.7249259869e+00,9.6934540441e+00
5.7353426536e+00,9.6050094084e+00
5.7457593203e+00,9.5158269583e+00
5.7561759869e+00,9.4289087755e+00
5.7665926536e+00,9.3412695746e+00
5.7770093203e+00,9.2558554003e+00
5.7874259869e+00,9.1697358144e+00
5.7978426536e+00,9.0858030908e+00
5.8082593203e+00,9.0011792740e+00
5.8186759869e+00,8.9187051905e+00
5.8290926536e+00,8.8355527868e+00
5.8395093203e+00,8.7545139805e+00
5.8499259869e+00,8.6728074973e+00
5.8603426536e+00,8.5931794252e+00
5.8707593203e+00,8.5128909357e+00
5.8811759869e+00,8.4346465706e+00
5.8915926536e+00,8.3557430220e+00
5.9020093203e+00,8.2788501436e+00
5.9124259869e+00,8.2012877591e+00
5.9228426536e+00,8.1257033067e+00
5.9332593203e+00,8.0494158919e+00
5.9436759869e+00,7.9750741241e+00
5.9540926536e+00,7.8999485022e+00
5.9645093203e+00,7.8267360059e+00
5.9749259869e+00,7.7525600705e+00
5.9853426536e+00,7.6802625956e+00
5.9957593203e+00,7.6066146137e+00


==> fig/Cylinder2to1_Lineplots/References/Cylinder2to1_Lineplot_Alves2001_Wi0.7000.csv <==
s,txx
0, 0
0.09891662741403667, 0.18390804597699173
0.20018841262364584, 0.09195402298850297
0.29910504003768257, 0.18390804597700594
0.40273198304286384, 0.45977011494251485
0.506358926048045, 1.5632183908045931
0.614696184644371, 4.689655172413779
0.7136128120584078, 9.563218390804579
0.8007536504945831, 15.999999999999972
0.9067357512953365, 26.75862068965516
1.0221384832783793, 43.31034482758619
1.10456900612341, 57.471264367816076
1.2011304757418746, 74.20689655172413
1.2976919453603388, 88.18390804597699
1.3777673104097972, 97.19540229885055
1.4484220442769662, 101.97701149425285
1.5002355157795566, 102.98850574712641
1.55440414507772, 101.79310344827584
1.6509656146961844, 94.6206896551724
1.7545925577013657, 81.7471264367816
1.8487988695242574, 67.5862068965517
1.9453603391427219, 53.24137931034481
2.0466321243523313, 40.183908045977006
2.1431935939707953, 29.517241379310335
2.256241168158266, 19.95402298850574
2.3504474799811583, 14.252873563218387
2.510598210080075, 7.724137931034477
2.6519076778144126, 4.3218390804597675
2.7555346208195943, 2.666666666666657
2.8544512482336306, 1.471264367816076
3.0051813471502586, 0.2758620689654947
3.144135657089024, 0
3.2336316533207716, 4.3218390804597675
3.3984926990108333, 14.988505747126425
3.502119642016014, 19.770114942528735
3.593970796043334, 22.712643678160916
3.737635421573245, 25.01149425287356
3.8648139425341492, 25.47126436781609
4.116815826660385, 23.448275862068968
4.347621290626471, 20.505747126436773
4.606688648139424, 16.82758620689654
4.912859161563824, 13.057471264367805
5.004710315591144, 12.04597701149423

==> fig/Cylinder2to1_Lineplots/References/Cylinder2to1_Lineplot_Damanik2010_Wi0.6000.csv <==
s, txx
0.21897810218978098, -0.36363636363634555
0.45985401459854014, 0.5314685314685619
0.6277372262773722, 4.447552447552482
0.7591240875912408, 11.496503496503507
0.8467153284671534, 17.986013986014
0.8978102189781021, 23.5804195804196
0.948905109489051, 29.622377622377655
1.0072992700729928, 37.23076923076924
1.0656934306569343, 45.06293706293708
1.1532846715328469, 59.3846153846154
1.2627737226277373, 75.2727272727273
1.3576642335766427, 87.35664335664337
1.5036496350364965, 94.74125874125876
1.6423357664233578, 88.25174825174827
1.7591240875912408, 74.82517482517484
1.8321167883211675, 64.30769230769234
1.9270072992700729, 50.881118881118894
2.1386861313868617, 26.489510489510508
2.0145985401459856, 39.69230769230771
2.35036496350365, 12.391608391608415
2.6204379562043796, 4.5594405594405885
2.8905109489051095, 0.9790209790210156
3.1313868613138687, -0.02797202797199816
3.280400572246066, 3.5194805194805205
3.3948497854077253, 7.688311688311687
3.5092989985693848, 11.448051948051948
3.6466380543633763, 14.974025974025974
3.778254649499285, 16.68831168831169
3.9356223175965663, 17.38961038961039
4.124463519313305, 16.727272727272727
4.379113018597997, 14.545454545454543
4.57653791130186, 12.519480519480515
4.791130185979972, 10.415584415584412
4.945636623748212, 9.01298701298701

==> fig/Cylinder2to1_Lineplots/References/Cylinder2to1_Lineplot_Fan1999_Wi0.7000.csv <==
s, txx
-0.3568138050142913, -0.38936200706481827
-0.1955421308022227, -0.2876165081108155
0.02615899902084262, 0.1110191772441027
0.23454577644172403, -0.18057176441963918
0.46952512745285624, 1.1054224521773506
0.7230578569131643, 11.164183850069946
0.9013653985814867, 28.3182365077014
1.0191170253894026, 45.86536064371373
1.1298591966585834, 64.98940753239465
1.2209459874480144, 81.353210318593
1.3059988654798746, 93.97137444342874
1.4182946789560953, 104.61874945050445
1.4918216996845728, 106.78865768926433
1.5864854806716053, 103.6364019573483
1.716810769992302, 89.2482900902919
1.7998041688194828, 76.43630608919352
1.896635822653547, 61.45613610387484
2.0003324071698763, 45.6875709827811
2.1376310208151907, 29.919668267279476
2.341989167862006, 14.941617979855678
2.5382900541606883, 7.2573156675784105
2.935950196734459, 0.9569111184176933
3.1511657736234895, 0.07405694520224415
3.3435825544045734, 13.58143433693806
3.53583674472213, 27.975905297679077
3.6825294740379135, 34.287040817432626
3.8970946890728344, 36.95256092023796
4.179875636361007, 34.09971251597304
4.591337902727544, 25.82825388681539
4.901560507137718, 19.920390891561837
5.144253872362871, 15.785390223134371

==> fig/Cylinder2to1_Lineplots/References/Cylinder2to1_Lineplot_Knechtges2014_Wi0.7000.csv <==
s, txx
0.00521739130434784, -0.011198208286657518
0.13043478260869568, -0.16797312430011857
0.2713043478260868, -0.24636058230683489
0.4121739130434783, 0.30235162374020774
0.5582608695652171, 2.9675251959686335
0.6313043478260869, 5.632698768197088
0.7304347826086957, 11.276595744680847
0.8139130434782611, 18.958566629339316
0.8869565217391306, 27.267637178051515
0.9600000000000006, 38.08510638297872
1.0121739130434786, 45.76707726763718
1.0956521739130443, 60.19036954087347
1.1895652173913054, 77.27883538633819
1.241739130434783, 85.5879059350504
1.2939130434782613, 93.58342665173573
1.3408695652173916, 98.91377379619261
1.3669565217391306, 101.89249720044793
1.3982608695652177, 104.24412094064951
1.4869565217391312, 106.59574468085107
1.5547826086956524, 104.55767077267637
1.6017391304347828, 100.95184770436731
1.6330434782608703, 97.65957446808511
1.7478260869565219, 81.98208286674134
1.8052173913043488, 73.51623740201569
1.8730434782608696, 62.3852183650616
1.9617391304347822, 49.686450167973135
2.0295652173913044, 40.04479283314669
2.165217391304348, 26.170212765957444
2.295652173913044, 16.450167973124294
2.4521739130434788, 9.238521836506152
2.7339130434782617, 2.810750279955201
2.8747826086956536, 1.1646136618141014
3.135652173913043, -0.01119820828668594
3.2765217391304353, 9.08174692049272
3.38608695652174, 18.48824188129899
3.474782608695653, 25.464725643896983
3.605217391304348, 33.38185890257559
3.7304347826086963, 37.61478163493841
3.928695652173914, 39.49608062709967
4.142608695652175, 37.301231802911545
4.455652173913045, 31.578947368421055
4.5600000000000005, 29.46248600223963
4.815652173913044, 24.44568868980963
5.154782608695653, 18.488241881298975
5.504347826086958, 13.706606942889138
5.791304347826088, 10.649496080627088
5.947826086956523, 9.238521836506152

==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_ASS_T2.csv <==
Wi, DragCoeff
0.0000,  0.13181979E+03
0.1000,  0.13008647E+03
0.2000,  0.12670886E+03
0.3000,  0.12358370E+03
0.4000,  0.12124058E+03
0.5000,  0.11968758E+03
0.6000,  0.11880795E+03
0.7000,  0.11846261E+03
0.8000,  0.11851762E+03
0.9000,  0.11885843E+03
1.0000,  0.11940362E+03
1.1000,  0.12010813E+03
1.1200,  0.12026613E+03
1.1400,  0.12042965E+03
1.1600,  0.12059868E+03
1.1800,  0.12077321E+03
1.1900,  0.12086256E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_ASS_T3.csv <==
Wi, DragCoeff
0.0000,  0.13208124E+03
0.1000,  0.13021023E+03
0.2000,  0.12662906E+03
0.3000,  0.12332407E+03
0.4000,  0.12083223E+03
0.5000,  0.11915899E+03
0.6000,  0.11818471E+03
0.7000,  0.11778192E+03
0.8000,  0.11783457E+03
0.9000,  0.11823337E+03
1.0000,  0.11889261E+03
1.1000,  0.11975964E+03
1.2000,  0.12080122E+03
1.3000,  0.12200048E+03
1.4000,  0.12334884E+03
1.5000,  0.12484193E+03
1.6000,  0.12648000E+03
1.7000,  0.12826937E+03
1.8000,  0.13023247E+03
1.9000,  0.13241697E+03
2.0000,  0.13480658E+03
2.1000,  0.13733348E+03
2.2000,  0.13991667E+03
2.3000,  0.14250081E+03
2.4000,  0.14506354E+03
2.5000,  0.14761891E+03
2.6000,  0.15024087E+03
2.7000,  0.15303576E+03
2.8000,  0.15612186E+03
2.9000,  0.15941390E+03
3.0000,  0.16270501E+03
3.0100,  0.16303818E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_ASS_T4.csv <==
Wi, DragCoeff
0.0000,  0.13221806E+03
0.1000,  0.13028347E+03
0.2000,  0.12661765E+03
0.3000,  0.12324026E+03
0.4000,  0.12068622E+03
0.5000,  0.11895984E+03
0.6000,  0.11794224E+03
0.7000,  0.11750911E+03
0.8000,  0.11754982E+03
0.9000,  0.11795669E+03
1.0000,  0.11863548E+03
1.1000,  0.11953827E+03
1.2000,  0.12063927E+03
1.3000,  0.12192183E+03
1.4000,  0.12337383E+03
1.5000,  0.12498423E+03
1.6000,  0.12674146E+03
1.7000,  0.12863460E+03
1.8000,  0.13065501E+03
1.9000,  0.13279643E+03
2.0000,  0.13505395E+03
2.1000,  0.13742252E+03
2.2000,  0.13989573E+03
2.3000,  0.14246444E+03
2.4000,  0.14511551E+03
2.5000,  0.14783218E+03
2.5200,  0.14838208E+03
2.5400,  0.14893430E+03
2.5500,  0.14921151E+03
2.5600,  0.14948989E+03
2.5700,  0.14977144E+03
2.5800,  0.15007991E+03
2.5900,  0.15035242E+03
2.6000,  0.15062528E+03
2.6100,  0.15089851E+03
2.6200,  0.15117217E+03
2.6300,  0.15144626E+03
2.6400,  0.15172081E+03
2.6500,  0.15199585E+03
2.6600,  0.15227140E+03
2.6700,  0.15254748E+03
2.6800,  0.15282410E+03
2.6900,  0.15310129E+03
2.7000,  0.15337906E+03
2.7100,  0.15365742E+03
2.7200,  0.15393639E+03
2.7300,  0.15421598E+03
2.7400,  0.15449620E+03
2.7500,  0.15477704E+03
2.7600,  0.15505852E+03
2.7700,  0.15534062E+03
2.7800,  0.15562334E+03
2.7900,  0.15590667E+03
2.8000,  0.15619060E+03
2.8100,  0.15647511E+03
2.8200,  0.15676019E+03
2.8300,  0.15704580E+03
2.8400,  0.15733192E+03
2.8500,  0.15761854E+03
2.8600,  0.15790561E+03
2.8700,  0.15819311E+03
2.8800,  0.15848101E+03
2.8900,  0.15876928E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_ASS_T5.csv <==
Wi, DragCoeff
0.0000,  0.13228747E+03
0.1000,  0.13032239E+03
0.2000,  0.12661905E+03
0.3000,  0.12321124E+03
0.4000,  0.12063181E+03
0.5000,  0.11888347E+03
0.6000,  0.11784685E+03
0.7000,  0.11739912E+03
0.8000,  0.11743576E+03
0.9000,  0.11785392E+03
1.0000,  0.11855205E+03
1.1000,  0.11948103E+03
1.2000,  0.12061651E+03
1.3000,  0.12194140E+03
1.4000,  0.12344056E+03
1.5000,  0.12509812E+03
1.6000,  0.12689765E+03
1.7000,  0.12882498E+03
1.8000,  0.13087367E+03
1.9000,  0.13304068E+03
2.0000,  0.13531998E+03
2.1000,  0.13770369E+03
2.2000,  0.14018306E+03
2.3000,  0.14274860E+03
2.4000,  0.14539000E+03
2.5000,  0.14809597E+03
2.6000,  0.15085429E+03
2.7000,  0.15365240E+03
2.7200,  0.15421573E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS2_T2.csv <==
Wi, DragCoeff
0.0000,  0.13189025E+03
0.1000,  0.13018651E+03
0.2000,  0.12680274E+03
0.3000,  0.12367029E+03
0.4000,  0.12132346E+03
0.5000,  0.11976731E+03
0.6000,  0.11887923E+03
0.7000,  0.11851640E+03
0.8000,  0.11854045E+03
0.9000,  0.11882714E+03
1.0000,  0.11929133E+03
1.0200,  0.11940114E+03
1.0400,  0.11951598E+03
1.0600,  0.11963546E+03
1.0800,  0.11975836E+03
1.0900,  0.11981807E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS2_T3.csv <==
Wi, DragCoeff
0.0000,  0.13212002E+03
0.1000,  0.13024823E+03
0.2000,  0.12664985E+03
0.3000,  0.12333211E+03
0.4000,  0.12083400E+03
0.5000,  0.11915897E+03
0.6000,  0.11818615E+03
0.7000,  0.11778781E+03
0.8000,  0.11784657E+03
0.9000,  0.11824560E+03
1.0000,  0.11889115E+03
1.1000,  0.11973277E+03
1.2000,  0.12074079E+03
1.3000,  0.12189282E+03
1.3200,  0.12213789E+03
1.3300,  0.12226074E+03
1.3400,  0.12238357E+03
1.3500,  0.12250738E+03
1.3600,  0.12263248E+03
1.3700,  0.12275892E+03
1.3800,  0.12288667E+03
1.3900,  0.12301571E+03
1.4000,  0.12314602E+03
1.4100,  0.12327754E+03
1.4200,  0.12341025E+03
1.4300,  0.12354412E+03
1.4400,  0.12367914E+03
1.4500,  0.12381544E+03
1.4600,  0.12395337E+03
1.4700,  0.12409376E+03
1.4800,  0.12423782E+03
1.4900,  0.12438573E+03
1.5000,  0.12453507E+03
1.5100,  0.12468073E+03
1.5200,  0.12480246E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS2_T4.csv <==
Wi, DragCoeff
0.0000,  0.13223837E+03
0.1000,  0.13029872E+03
0.2000,  0.12661930E+03
0.3000,  0.12323048E+03
0.4000,  0.12066886E+03
0.5000,  0.11893813E+03
0.6000,  0.11791867E+03
0.7000,  0.11748559E+03
0.8000,  0.11752813E+03
0.9000,  0.11793696E+03
1.0000,  0.11861396E+03
1.1000,  0.11951737E+03
1.2000,  0.12062574E+03
1.3000,  0.12192018E+03
1.4000,  0.12338504E+03
1.5000,  0.12500691E+03
1.6000,  0.12677203E+03
1.6100,  0.12695506E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS2_T5.csv <==
Wi, DragCoeff
0.0000,  0.13229786E+03
0.1000,  0.13032894E+03
0.2000,  0.12661738E+03
0.3000,  0.12320222E+03
0.4000,  0.12061724E+03
0.5000,  0.11886499E+03
0.6000,  0.11782586E+03
0.7000,  0.11737685E+03
0.8000,  0.11741334E+03
0.9000,  0.11783242E+03
1.0000,  0.11853010E+03
1.1000,  0.11946402E+03
1.2000,  0.12060916E+03
1.3000,  0.12194267E+03
1.4000,  0.12344647E+03
1.5000,  0.12510623E+03
1.6000,  0.12691004E+03
1.7000,  0.12884733E+03
1.8000,  0.13090882E+03
1.9000,  0.13308420E+03
2.0000,  0.13537189E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS3_T2.csv <==
Wi, DragCoeff
0.0000,  0.13184958E+03
0.1000,  0.13022928E+03
0.2000,  0.12688985E+03
0.3000,  0.12377083E+03
0.4000,  0.12142038E+03
0.5000,  0.11984949E+03
0.6000,  0.11894097E+03
0.7000,  0.11855905E+03
0.8000,  0.11857584E+03
0.9000,  0.11888025E+03
1.0000,  0.11939296E+03
1.0200,  0.11951572E+03
1.0400,  0.11964443E+03
1.0600,  0.11977869E+03
1.0800,  0.11991771E+03
1.0900,  0.11998801E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS3_T3.csv <==
Wi, DragCoeff
0.0000,  0.13209935E+03
0.1000,  0.13027004E+03
0.2000,  0.12669504E+03
0.3000,  0.12338609E+03
0.4000,  0.12088890E+03
0.5000,  0.11920996E+03
0.6000,  0.11823011E+03
0.7000,  0.11782242E+03
0.8000,  0.11786992E+03
0.9000,  0.11825777E+03
1.0000,  0.11889597E+03
1.1000,  0.11973269E+03
1.2000,  0.12073745E+03
1.3000,  0.12189153E+03
1.3200,  0.12213600E+03
1.3400,  0.12238803E+03
1.3600,  0.12264741E+03
1.3800,  0.12291349E+03
1.4000,  0.12318575E+03
1.4200,  0.12346384E+03
1.4400,  0.12374748E+03
1.4600,  0.12403632E+03
1.4800,  0.12432968E+03
1.5000,  0.12462623E+03
1.5100,  0.12477408E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS3_T4.csv <==
Wi, DragCoeff
0.0000,  0.13222795E+03
0.1000,  0.13031000E+03
0.2000,  0.12664288E+03
0.3000,  0.12325948E+03
0.4000,  0.12069962E+03
0.5000,  0.11896834E+03
0.6000,  0.11794680E+03
0.7000,  0.11751060E+03
0.8000,  0.11754924E+03
0.9000,  0.11795410E+03
1.0000,  0.11862806E+03
1.1000,  0.11952491E+03
1.2000,  0.12062062E+03
1.3000,  0.12189874E+03
1.3200,  0.12217512E+03
1.3400,  0.12245822E+03
1.3600,  0.12274796E+03
1.3800,  0.12304425E+03
1.4000,  0.12334702E+03
1.4200,  0.12365617E+03
1.4400,  0.12397161E+03
1.4600,  0.12429326E+03
1.4800,  0.12462104E+03
1.5000,  0.12495484E+03
1.5200,  0.12529459E+03
1.5400,  0.12564021E+03
1.5600,  0.12599159E+03
1.5800,  0.12634866E+03
1.6000,  0.12671132E+03
1.6200,  0.12707940E+03
1.6400,  0.12745252E+03
1.6500,  0.12764066E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS3_T5.csv <==
Wi, DragCoeff
0.0000,  0.13229263E+03
0.1000,  0.13033471E+03
0.2000,  0.12662946E+03
0.3000,  0.12321731E+03
0.4000,  0.12063364E+03
0.5000,  0.11888166E+03
0.6000,  0.11784210E+03
0.7000,  0.11739212E+03
0.8000,  0.11742722E+03
0.9000,  0.11784458E+03
1.0000,  0.11853910E+03
1.1000,  0.11946236E+03
1.2000,  0.12059192E+03
1.3000,  0.12191062E+03
1.4000,  0.12340350E+03
1.5000,  0.12505737E+03
1.6000,  0.12686083E+03
1.7000,  0.12880448E+03
1.7200,  0.12920937E+03
1.7400,  0.12961952E+03
1.7600,  0.13003493E+03
1.7800,  0.13045554E+03
1.8000,  0.13088133E+03
1.8200,  0.13131229E+03
1.8400,  0.13174839E+03
1.8600,  0.13218963E+03
1.8800,  0.13263604E+03
1.9000,  0.13308763E+03
1.9200,  0.13354444E+03
1.9400,  0.13400653E+03
1.9600,  0.13447400E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS_T2.csv <==
Wi, DragCoeff
0.0000,  0.13189033E+03
0.1000,  0.13018663E+03
0.2000,  0.12680289E+03
0.3000,  0.12367045E+03
0.4000,  0.12132362E+03
0.5000,  0.11976745E+03
0.6000,  0.11887931E+03
0.7000,  0.11851636E+03
0.8000,  0.11854023E+03
0.9000,  0.11882671E+03
1.0000,  0.11929055E+03
1.0200,  0.11940027E+03
1.0400,  0.11951501E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS_T3.csv <==
Wi, DragCoeff
0.0000,  0.13212010E+03
0.1000,  0.13024835E+03
0.2000,  0.12665000E+03
0.3000,  0.12333230E+03
0.4000,  0.12083423E+03
0.5000,  0.11915922E+03
0.6000,  0.11818633E+03
0.7000,  0.11778772E+03
0.8000,  0.11784596E+03
0.9000,  0.11824443E+03
1.0000,  0.11888949E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS_T4.csv <==
Wi, DragCoeff
0.0000,  0.13223845E+03
0.1000,  0.13029884E+03
0.2000,  0.12661945E+03
0.3000,  0.12323068E+03
0.4000,  0.12066912E+03
0.5000,  0.11893844E+03
0.6000,  0.11791894E+03
0.7000,  0.11748554E+03
0.8000,  0.11752726E+03
0.9000,  0.11793504E+03
1.0000,  0.11861109E+03
1.1000,  0.11951332E+03
1.2000,  0.12062027E+03
1.3000,  0.12191313E+03
1.4000,  0.12337636E+03
1.5000,  0.12499674E+03
1.6000,  0.12676042E+03


==> fig/Drags/Cylinder2to1_logconf/Cylinder2to1_Drags_logconf_GLS_T5.csv <==
Wi, DragCoeff
0.0000,  0.13229794E+03
0.1000,  0.13032906E+03
0.2000,  0.12661754E+03
0.3000,  0.12320242E+03
0.4000,  0.12061750E+03
0.5000,  0.11886531E+03
0.6000,  0.11782615E+03
0.7000,  0.11737673E+03
0.8000,  0.11741191E+03
0.9000,  0.11782903E+03
1.0000,  0.11852506E+03
1.1000,  0.11945697E+03
1.2000,  0.12059981E+03
1.3000,  0.12193082E+03
1.3200,  0.12221794E+03
1.3400,  0.12251169E+03
1.3600,  0.12281207E+03
1.3800,  0.12311885E+03
1.3900,  0.12327457E+03
1.4000,  0.12343190E+03


==> fig/Drags/Cylinder2to1_ref/Cylinder2to1_Drags_Afonso2009.csv <==
Wi, DragCoeff
0.5, 118.781
0.6, 117.778
0.7, 117.350
0.8, 117.380
0.9, 117.797
1.0, 118.662
1.1, 119.740
1.2, 120.985
1.4, 124.129
1.5, 126.022
1.6, 127.759
1.7, 130.012
1.8, 132.024
1.9, 134.188
2.0, 136.580
2.2, 141.801
2.4, 146.730
2.5, 149.112

==> fig/Drags/Cylinder2to1_ref/Cylinder2to1_Drags_Alves2001.csv <==
Wi, DragCoeff
0.01, 132.336
0.025, 132.209
0.05, 131.788
0.1, 130.343
0.2, 126.618
0.3, 123.195
0.4, 120.596
0.5, 118.832
0.6, 117.786
0.7, 117.328
0.8, 117.370
0.9, 117.865
1.0, 118.56

==> fig/Drags/Cylinder2to1_ref/Cylinder2to1_Drags_Fan1999.csv <==
Wi, DragCoeff
0.0, 132.36
0.1, 130.36
0.2, 126.62
0.3, 123.19
0.4, 120.59
0.5, 118.83
0.6, 117.78
0.7, 117.32
0.8, 117.36
0.9, 117.80
1.0, 118.49

==> fig/Drags/Cylinder2to1_ref/Cylinder2to1_Drags_Hulsen2005.csv <==
Wi, DragCoeff
0.0, 132.358
0.1, 130.363
0.2, 126.6226
0.3, 123.193
0.4, 120.596
0.5, 118.836
0.6, 117.792
0.7, 117.34
0.8, 117.373
0.9, 117.787
1.0, 118.501
1.1, 119.466
1.2, 120.65
1.4, 123.587
1.6, 127.172
1.8, 131.285

==> fig/Drags/Cylinder2to1_ref/Cylinder2to1_Drags_Knechtges2014.csv <==
Wi, DragCoeff
0.1, 130.3625
0.2, 126.6254
0.3, 123.1922
0.4, 120.5931
0.5, 118.8291
0.6, 117.7798
0.7, 117.3193
0.75, 117.2747
0.8, 117.3365
0.85, 117.4925
0.88, 117.6265
0.89, 117.6774
0.9, 117.7312

==> fig/Drags/Cylinder2to1_ref/Cylinder2to1_Drags_Moreno2019.csv <==
Wi, DragCoeff
0.1, 130.30
0.5, 118.82
1.0, 118.88
1.2, 121.14
1.4, 124.14
1.6, 127.66
1.8, 131.53
2.0, 135.53
2.2, 139.62
2.4, 143.66

==> fig/FourToOneContraction/AsymptoticSlopes/AsymptoticData.formASS.Wi1.0000.Ref1.csv <==
r,u1,u2,t11,t12,t22,u1ref,u2ref,t11ref,t12ref,t22ref
-3.2188758249e+00,-1.2848498503e+00,-2.1712841935e+00,1.8472396751e+00,1.2534883368e+00,2.5442457581e-01,-1.2848498503e+00,-2.1712841935e+00,1.8472396751e+00,1.2534883368e+00,2.5442457581e-01
-2.4647300563e+00,-9.5499504139e-01,-1.8696025873e+00,1.3699527554e+00,8.5402284056e-01,-3.1303119714e-01,-8.6587997884e-01,-1.7523143221e+00,1.3444758293e+00,7.5072449105e-01,-2.4833926990e-01
-1.9970997970e+00,-6.4439981497e-01,-1.7479861875e+00,1.2062186180e+00,5.4258603354e-01,-1.2855214242e+00,-6.0608539033e-01,-1.4925197336e+00,1.0327223231e+00,4.3897098484e-01,-5.6009277612e-01
-1.6460900848e+00,-4.3160013925e-01,-1.6596300090e+00,1.0530316106e+00,3.0907399445e-01,-2.5801680033e+00,-4.1107999467e-01,-1.2975143379e+00,7.9871584834e-01,2.0496451005e-01,-7.9409925091e-01
-1.3584620719e+00,-2.6030768843e-01,-1.6178928516e+00,9.3753342665e-01,1.0382252175e-01,-2.7732695849e+00,-2.5128665420e-01,-1.1377209974e+00,6.0696383978e-01,1.3212501478e-02,-9.8585125947e-01
-1.1105064534e+00,-1.1715933179e-01,-1.6162724307e+00,8.3641108331e-01,-1.0046257896e-01,-1.8039818069e+00,-1.1353353277e-01,-9.9996787602e-01,4.4166009406e-01,-1.5209124424e-01,-1.1511550052e+00
-8.8958084103e-01,4.6236947639e-03,-1.6548370879e+00,7.4800072471e-01,-3.1168893922e-01,-1.4116603361e+00,9.2029185324e-03,-8.7723142472e-01,2.9437635250e-01,-2.9937498580e-01,-1.2984387468e+00
-6.8814382673e-01,1.0811743708e-01,-1.7472470671e+00,6.6697458827e-01,-5.5094942537e-01,-1.1789168203e+00,1.2111237092e-01,-7.6532197232e-01,1.6008500963e-01,-4.3366632867e-01,-1.4327300896e+00
-5.0133604965e-01,1.9389804652e-01,-1.9153697481e+00,5.9254883198e-01,-8.4275647699e-01,-1.0263267010e+00,2.2489446930e-01,-6.6153987395e-01,3.5546491575e-02,-5.5820484672e-01,-1.5572686077e+00
-3.2584455857e-01,2.6080437159e-01,-2.2145703330e+00,5.2868810662e-01,-1.2393593672e+00,-9.2451146820e-01,3.2238974212e-01,-5.6404460112e-01,-8.1447835813e-02,-6.7519917411e-01,-1.6742629351e+00
-1.5931129339e-01,3.0579900751e-01,-2.8156241516e+00,4.8112365588e-01,-1.9119240141e+00,-8.6308968506e-01,4.1490822278e-01,-4.7152612047e-01,-1.9247001260e-01,-7.8622135090e-01,-1.7852851118e+00
2.2204460493e-16,3.2291262088e-01,-inf,4.6313658731e-01,-inf,-8.4089611264e-01,5.0341449688e-01,-3.8301984637e-01,-2.9867754152e-01,-8.9242887982e-01,-1.8914926408e+00


==> fig/FourToOneContraction/AsymptoticSlopes/AsymptoticData.formASS.Wi1.0000.Ref2.csv <==
r,u1,u2,t11,t12,t22,u1ref,u2ref,t11ref,t12ref,t22ref
-3.9120230054e+00,-1.7046527773e+00,-2.5194278551e+00,2.3028289828e+00,1.7152757258e+00,8.7858579468e-01,-1.7046527773e+00,-2.5194278551e+00,2.3028289828e+00,1.7152757258e+00,8.7858579468e-01
-3.1899039948e+00,-1.3929424790e+00,-2.1761229849e+00,1.8421532833e+00,1.3638268953e+00,5.2115110594e-01,-1.3034755492e+00,-2.1182506270e+00,1.8214163091e+00,1.2338630521e+00,3.9717312094e-01
-2.7551952753e+00,-1.1026035007e+00,-2.0289584219e+00,1.6399052106e+00,1.0531909632e+00,-9.3395854860e-02,-1.0619707050e+00,-1.8767457828e+00,1.5316104961e+00,9.4405723906e-01,1.0736730794e-01
-2.4379980316e+00,-9.0723487507e-01,-1.9019183120e+00,1.4662588014e+00,8.4456935799e-01,-5.0649816907e-01,-8.8575001406e-01,-1.7005250919e+00,1.3201456669e+00,7.3259240992e-01,-1.0409752120e-01
-2.1850680588e+00,-7.5358349554e-01,-1.8128978109e+00,1.3442623790e+00,6.8748517729e-01,-9.0712024806e-01,-7.4523336250e-01,-1.5600084403e+00,1.1515256850e+00,5.6397242804e-01,-2.7271750308e-01
-1.9726892275e+00,-6.2586883494e-01,-1.7464730797e+00,1.2348111954e+00,5.4429084215e-01,-1.3551498218e+00,-6.2724512289e-01,-1.4420202007e+00,1.0099397975e+00,4.2238654051e-01,-4.1430339061e-01
-1.7882109044e+00,-5.1543235300e-01,-1.6947314942e+00,1.1441818414e+00,4.1995240483e-01,-1.8998463584e+00,-5.2475716564e-01,-1.3395322435e+00,8.8695424882e-01,2.9940099181e-01,-5.3728893931e-01
-1.6240820704e+00,-4.1769453977e-01,-1.6562849891e+00,1.0671611071e+00,3.0673968006e-01,-2.7621051515e+00,-4.3357448008e-01,-1.2483495579e+00,7.7753502615e-01,1.8998176914e-01,-6.4670816199e-01
-1.4754324512e+00,-3.2977734350e-01,-1.6290302448e+00,1.0000118171e+00,2.0045881631e-01,-4.8098948212e+00,-3.5099135827e-01,-1.1657664361e+00,6.7843527998e-01,9.0882022967e-02,-7.4580790815e-01
-1.3389369501e+00,-2.4978083802e-01,-1.6123513210e+00,9.4071302411e-01,9.8298286788e-02,-2.6759863572e+00,-2.7516052432e-01,-1.0899356021e+00,5.8743827924e-01,-1.1497776768e-04,-8.3680490889e-01
-1.2122242066e+00,-1.7645841476e-01,-1.6058364049e+00,8.8725723427e-01,-2.2799798032e-03,-2.1075523314e+00,-2.0476455574e-01,-1.0195396336e+00,5.0296311694e-01,-8.4590140070e-02,-9.2128007119e-01
-1.0935435935e+00,-1.0893329509e-01,-1.6096581113e+00,8.3821393651e-01,-1.0343030614e-01,-1.7836137596e+00,-1.3883088176e-01,-9.5360595957e-01,4.2384270816e-01,-1.6371054885e-01,-1.0004004800e+00
-9.8156596344e-01,-4.6608350563e-02,-1.6243130438e+00,7.9246783565e-01,-2.0714878818e-01,-1.5632156775e+00,-7.6621087302e-02,-8.9139616511e-01,3.4919095482e-01,-2.3836230219e-01,-1.0750522333e+00
-8.7525844833e-01,1.0921524942e-02,-1.6507906228e+00,7.4923940015e-01,-3.1546139712e-01,-1.3999242854e+00,-1.7561356684e-02,-8.3233643450e-01,2.7831927807e-01,-3.0923397893e-01,-1.1459239101e+00
-7.7380255646e-01,6.3907956655e-02,-1.6905917390e+00,7.0802505047e-01,-4.3057741644e-01,-1.2729524822e+00,3.8803027686e-02,-7.7597205013e-01,2.1068201683e-01,-3.7687124018e-01,-1.2135611713e+00
-6.7653875667e-01,1.1247890928e-01,-1.7459554185e+00,6.6860425674e-01,-5.5512871787e-01,-1.1712953976e+00,9.2838472016e-02,-7.2193660580e-01,1.4583948363e-01,-4.4171377337e-01,-1.2784037045e+00
-5.8292789124e-01,1.5665344285e-01,-1.8201485624e+00,6.3098204955e-01,-6.9256045978e-01,-1.0885493641e+00,1.4484450836e-01,-6.6993056945e-01,8.3432240017e-02,-5.0412101699e-01,-1.3408109481e+00
-4.9252363448e-01,1.9634803871e-01,-1.9180773526e+00,5.9543966045e-01,-8.4766045791e-01,-1.0207412034e+00,1.9506909545e-01,-6.1970598236e-01,2.3162735509e-02,-5.6439052150e-01,-1.4010804526e+00
-4.0495240698e-01,2.3137849985e-01,-2.0473946031e+00,5.6243729767e-01,-1.0278865978e+00,-9.6532666558e-01,2.4371977740e-01,-5.7105530042e-01,-3.5218082823e-02,-6.2277133983e-01,-1.4594612710e+00
-3.1989844741e-01,2.6144789062e-01,-2.2209600246e+00,5.3274893084e-01,-1.2454297370e+00,-9.2069895024e-01,2.9097197716e-01,-5.2380310066e-01,-9.1920722535e-02,-6.7947397954e-01,-1.5161639107e+00
-2.3709252970e-01,2.8614083077e-01,-2.4627574699e+00,5.0726650523e-01,-1.5239613153e+00,-8.8589395271e-01,3.3697526477e-01,-4.7779981304e-01,-1.4712466768e-01,-7.3467792468e-01,-1.5713678558e+00
-1.5630330684e-01,3.0487971116e-01,-2.8264769695e+00,4.8726686835e-01,-1.9154328360e+00,-8.6052369640e-01,3.8185816637e-01,-4.3291691145e-01,-2.0098414959e-01,-7.8853740659e-01,-1.6252273377e+00
-7.7330579875e-02,3.1692448327e-01,-3.4824533129e+00,4.7402116199e-01,-2.5920866120e+00,-8.4469120844e-01,4.2573190357e-01,-3.8904317425e-01,-2.5363263423e-01,-8.4118589124e-01,-1.6778758224e+00
8.7241325275e-13,3.2122789248e-01,-inf,4.6927757667e-01,-inf,-8.3908772530e-01,4.6869333683e-01,-3.4608174098e-01,-3.0518635415e-01,-8.9273961115e-01,-1.7294295423e+00


==> fig/FourToOneContraction/AsymptoticSlopes/AsymptoticData.formASS.Wi1.0000.Ref3.csv <==
r,u1,u2,t11,t12,t22,u1ref,u2ref,t11ref,t12ref,t22ref
-4.6051701860e+00,-2.1335466458e+00,-2.8932202696e+00,2.7869373174e+00,2.2031445769e+00,1.4667551683e+00,-2.1335466458e+00,-2.8932202696e+00,2.7869373174e+00,2.2031445769e+00,1.4667551683e+00
-3.8978925423e+00,-1.8170551801e+00,-2.5133027604e+00,2.3549776542e+00,1.8890310000e+00,1.2090263032e+00,-1.7406146215e+00,-2.5002882454e+00,2.3154188883e+00,1.7316261478e+00,9.9523673921e-01
-3.4782313493e+00,-1.5331554829e+00,-2.3497234411e+00,2.1247910982e+00,1.5666687086e+00,6.8888234262e-01,-1.5074695143e+00,-2.2671431382e+00,2.0356447596e+00,1.4518520192e+00,7.1546261056e-01
-3.1762875832e+00,-1.3442887527e+00,-2.2051140874e+00,1.9269369005e+00,1.3499644135e+00,3.7330427539e-01,-1.3397229776e+00,-2.0993966014e+00,1.8343489155e+00,1.2505561751e+00,5.1416676648e-01
-2.9388167475e+00,-1.1994778672e+00,-2.1003975723e+00,1.7974739270e+00,1.2030790607e+00,1.2962135224e-01,-1.2077947355e+00,-1.9674683593e+00,1.6760350250e+00,1.0922422846e+00,3.5585287598e-01
-2.7421023387e+00,-1.0819530048e+00,-2.0187658939e+00,1.6791359917e+00,1.0699379135e+00,-1.0184676750e-01,-1.0985089528e+00,-1.8581825767e+00,1.5448920859e+00,9.6109934542e-01,2.2470993683e-01
-2.5734932678e+00,-9.8162039501e-01,-1.9503839309e+00,1.5775492981e+00,9.5595982088e-01,-3.1364688597e-01,-1.0048372468e+00,-1.7645108707e+00,1.4324860386e+00,8.4869329815e-01,1.1230388956e-01
-2.4254379785e+00,-8.9375671564e-01,-1.8927500460e+00,1.4914180992e+00,8.5761688271e-01,-5.1441362439e-01,-9.2258430827e-01,-1.6822579321e+00,1.3337825124e+00,7.4998977193e-01,1.3600363336e-02
-2.2930655791e+00,-8.1525634108e-01,-1.8433516995e+00,1.4160089270e+00,7.6974864258e-01,-7.1187472612e-01,-8.4904408641e-01,-1.6087177103e+00,1.2455342462e+00,6.6174150569e-01,-7.4647902904e-02
-2.1730502765e+00,-7.4402952614e-01,-1.8007164896e+00,1.3494173653e+00,6.9013162047e-01,-9.1158130806e-01,-7.8236891828e-01,-1.5420425422e+00,1.1655240444e+00,5.8173130394e-01,-1.5465810465e-01
-2.0630199353e+00,-6.7867394683e-01,-1.7637149589e+00,1.2900990215e+00,6.1705875022e-01,-1.1191129351e+00,-7.2124095095e-01,-1.4809145748e+00,1.0921704836e+00,5.0837774314e-01,-2.2801166545e-01
-1.9612230764e+00,-6.1816492025e-01,-1.7315717700e+00,1.2367566053e+00,5.4912856503e-01,-1.3414347945e+00,-6.6468714044e-01,-1.4243607643e+00,1.0243059110e+00,4.4051317053e-01,-2.9587623806e-01
-1.8663296252e+00,-5.6174319934e-01,-1.7036733298e+00,1.1884174800e+00,4.8533222859e-01,-1.5878476475e+00,-6.1196855646e-01,-1.3716421803e+00,9.6104361022e-01,3.7725086975e-01,-3.5913853884e-01
-1.7773057120e+00,-5.0882655759e-01,-1.6795664559e+00,1.1443111790e+00,4.2486545391e-01,-1.8731603211e+00,-5.6251082687e-01,-1.3221844507e+00,9.0169433472e-01,3.1790159425e-01,-4.1848781434e-01
-1.6933317708e+00,-4.5896034835e-01,-1.6588960907e+00,1.1038078372e+00,3.6708006496e-01,-2.2246688539e+00,-5.1585863733e-01,-1.2755322612e+00,8.4571170727e-01,2.6191896680e-01,-4.7447044179e-01
-1.6137471253e+00,-4.1178220968e-01,-1.6413925129e+00,1.0663926754e+00,3.1144157271e-01,-2.7050838847e+00,-4.7164494541e-01,-1.2313185693e+00,7.9265527696e-01,2.0886253649e-01,-5.2752687210e-01
-1.5380114035e+00,-3.6699960474e-01,-1.6268486201e+00,1.0316343005e+00,2.5749791793e-01,-3.5325182758e+00,-4.2956954439e-01,-1.1892431683e+00,7.4216479574e-01,1.5837205527e-01,-5.7801735333e-01
-1.4656769978e+00,-3.2437332741e-01,-1.6151104526e+00,9.9916763882e-01,2.0485796784e-01,-5.2325893754e+00,-3.8938376344e-01,-1.1490573873e+00,6.9394185860e-01,1.1014911813e-01,-6.2624029047e-01
-1.3963689815e+00,-2.8370607315e-01,-1.6060671057e+00,9.6867998716e-01,1.5317647957e-01,-3.2893279019e+00,-3.5087930997e-01,-1.1105529338e+00,6.4773651443e-01,6.3943773965e-02,-6.7244563463e-01
-1.3297701827e+00,-2.4483388640e-01,-1.5996452022e+00,9.3990165011e-01,1.0214243199e-01,-2.7040595340e+00,-3.1387997727e-01,-1.0735536011e+00,6.0333731520e-01,1.9544574727e-02,-7.1684483387e-01
-1.2656099030e+00,-2.0761986768e-01,-1.5958041512e+00,9.1259896435e-01,5.1470505872e-02,-2.3582655049e+00,-2.7823537744e-01,-1.0379090013e+00,5.6056379540e-01,-2.3228945071e-02,-7.5961835366e-01
-1.2036552640e+00,-1.7194936165e-01,-1.5945334116e+00,8.8656937920e-01,8.9412170746e-04,-2.1164234183e+00,-2.4381613355e-01,-1.0034897574e+00,5.1926070274e-01,-6.4532037735e-02,-8.0092144633e-01
-1.1437044782e+00,-1.3772627973e-01,-1.5958506283e+00,8.6163776659e-01,-4.9840248837e-02,-1.9327121236e+00,-2.1051014145e-01,-9.7018376532e-01,4.7929351221e-01,-1.0449922826e-01,-8.4088863685e-01
-1.0855815534e+00,-1.0487023026e-01,-1.5998009408e+00,8.3765369322e-01,-1.0097816147e-01,-1.7860536769e+00,-1.7821962768e-01,-9.3789325155e-01,4.4054489569e-01,-1.4324784478e-01,-8.7963725337e-01
-1.0291320788e+00,-7.3314272147e-02,-1.6064571306e+00,8.1448928619e-01,-1.5276195857e-01,-1.6650210767e+00,-1.4685880842e-01,-9.0653243229e-01,4.0291191257e-01,-1.8088082790e-01,-9.1727023649e-01
-9.7421983767e-01,-4.3003137818e-02,-1.6159207321e+00,7.9203756310e-01,-2.0543551362e-01,-1.5627404309e+00,-1.1635200781e-01,-8.7602563168e-01,3.6630375185e-01,-2.1748898862e-01,-9.5387839722e-01
-9.2072406056e-01,-1.3891824773e-02,-1.6283240820e+00,7.7021103530e-01,-2.5924931411e-01,-1.4747676002e+00,-8.6632131640e-02,-8.4630575551e-01,3.3063990044e-01,-2.5315284003e-01,-9.8954224862e-01
-8.6853717720e-01,1.4055521398e-02,-1.6438334707e+00,7.4894059654e-01,-3.1446596497e-01,-1.3980730653e+00,-5.7639418665e-02,-8.1731304254e-01,2.9584864487e-01,-2.8794409560e-01,-1.0243335042e+00
-8.1756296378e-01,4.0866491118e-02,-1.6626535793e+00,7.2817450161e-01,-3.7136681545e-01,-1.3305063488e+00,-2.9320411209e-02,-7.8899403508e-01,2.6186583592e-01,-3.2192690455e-01,-1.0583163131e+00
-7.6771500415e-01,6.6561098315e-02,-1.6850335274e+00,7.0787764886e-01,-4.3025938394e-01,-1.2704917265e+00,-1.6271003020e-03,-7.6130072417e-01,2.2863386283e-01,-3.5515887764e-01,-1.0915482862e+00
-7.1891540350e-01,9.1152312537e-02,-1.7112749880e+00,6.8803075310e-01,-4.9148738681e-01,-1.2168449015e+00,2.5483788947e-02,-7.3418983492e-01,1.9610079574e-01,-3.8769194473e-01,-1.1240813533e+00
-6.7109370632e-01,1.1464644060e-01,-1.7417430599e+00,6.6863003648e-01,-5.5544182948e-01,-1.1686575041e+00,5.2051398493e-02,-7.0762222538e-01,1.6421966428e-01,-4.1957307619e-01,-1.1559624848e+00
-6.2418598087e-01,1.3704340381e-01,-1.7768808814e+00,6.4968642904e-01,-6.2257810449e-01,-1.1252211983e+00,7.8111245966e-02,-6.8156237791e-01,1.3294784731e-01,-4.5084489316e-01,-1.1872343017e+00
-5.7813404038e-01,1.5833687317e-01,-1.8172295246e+00,6.3122580621e-01,-6.9343393892e-01,-1.0859767493e+00,1.0369565735e-01,-6.5597796652e-01,1.0224655366e-01,-4.8154618681e-01,-1.2179355954e+00
-5.3288477717e-01,1.7851434808e-01,-1.8634553847e+00,6.1328792597e-01,-7.6866178603e-01,-1.0504781957e+00,1.2883413691e-01,-6.3083948696e-01,7.2080378184e-02,-5.1171236229e-01,-1.2481017709e+00
-4.8838959056e-01,1.9755705572e-01,-1.9163887952e+00,5.9592749182e-01,-8.4906037462e-01,-1.0183683149e+00,1.5355368502e-01,-6.0611993885e-01,4.2416920444e-02,-5.4137582003e-01,-1.2777652286e+00
-4.4460389319e-01,2.1543986963e-01,-1.9770793848e+00,5.7921235543e-01,-9.3564256472e-01,-9.8935985259e-01,1.7787907245e-01,-5.8179455142e-01,1.3226455527e-02,-5.7056628494e-01,-1.3069556935e+00
-4.0148668315e-01,2.3213093002e-01,-2.0468783077e+00,5.6322583511e-01,-1.0296974056e+00,-9.6322362023e-01,2.0183307803e-01,-5.5784054584e-01,-1.5518351161e-02,-5.9931109163e-01,-1.3357005002e+00
-3.5900017178e-01,2.4759144860e-01,-2.1275633424e+00,5.4806348554e-01,-1.1329485145e+00,-9.3977751005e-01,2.2543669546e-01,-5.3423692841e-01,-4.3842692076e-02,-6.2763543255e-01,-1.3640248411e+00
-3.1710945845e-01,2.6177491771e-01,-2.2215390232e+00,5.3383718394e-01,-1.2476990278e+00,-9.1888190155e-01,2.4870931398e-01,-5.1096430990e-01,-7.1769834298e-02,-6.5556257477e-01,-1.3919519834e+00
-2.7578224561e-01,2.7462691056e-01,-2.3321691502e+00,5.2066979141e-01,-1.3772555980e+00,-9.0043213815e-01,2.7166887666e-01,-4.8800474721e-01,-9.9321309523e-02,-6.8311404999e-01,-1.4195034586e+00
-2.3498858814e-01,2.8608354981e-01,-2.4643703271e+00,5.0870101395e-01,-1.5263673567e+00,-8.8435932225e-01,2.9433201970e-01,-4.6534160417e-01,-1.2651708117e-01,-7.1030982164e-01,-1.4466992302e+00
-1.9470067217e-01,2.9607164403e-01,-2.6257456670e+00,4.9808040240e-01,-1.7026274103e+00,-8.7062418430e-01,3.1671419524e-01,-4.4295942863e-01,-1.5337569182e-01,-7.3716843229e-01,-1.4735578409e+00
-1.5489261934e-01,3.0450552957e-01,-2.8290088460e+00,4.8897233858e-01,-1.9184229025e+00,-8.5922242275e-01,3.3882978015e-01,-4.2084384372e-01,-1.7991439370e-01,-7.6370713418e-01,-1.5000965428e+00
-1.1554031304e-01,3.1128876657e-01,-3.0979436089e+00,4.8155354829e-01,-2.1978070799e+00,-8.5018071517e-01,3.6069217254e-01,-3.9898145133e-01,-2.0614926457e-01,-7.8994200504e-01,-1.5263314136e+00
-7.6621243753e-02,3.1630643918e-01,-3.4858809681e+00,4.7600236354e-01,-2.5931673344e+00,-8.4356198765e-01,3.8231387770e-01,-3.7735974618e-01,-2.3209531076e-01,-8.1588805123e-01,-1.5522774598e+00
-3.8114371042e-02,3.1943375436e-01,-4.1627990097e+00,4.7253467756e-01,-3.2773193834e+00,-8.3947961781e-01,4.0370658476e-01,-3.5596703912e-01,-2.5776655924e-01,-8.4155929971e-01,-1.5779487083e+00
3.5527136788e-15,3.2051046467e-01,-inf,4.7128745614e-01,-inf,-8.3804985887e-01,4.2488123534e-01,-3.3479238854e-01,-2.8317613993e-01,-8.6696888040e-01,-1.6033582890e+00


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q2_Wi1.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
2.0689655172e+00,-8.7554987407e-05
4.1379310345e+00,-6.6114930526e-05
6.2068965517e+00,-7.4448117851e-05
8.2758620690e+00,-7.1795782424e-05
1.0344827586e+01,-7.3101595003e-05
1.2413793103e+01,-7.1976837120e-05
1.4482758621e+01,-7.3403900598e-05
1.6551724138e+01,-7.1655771655e-05
1.8620689655e+01,-7.3612780944e-05
2.0689655172e+01,-7.1557720355e-05
2.2758620690e+01,-7.3632132259e-05
2.4827586207e+01,-7.1586029713e-05
2.6896551724e+01,-7.3578095471e-05
2.8965517241e+01,-7.1652316277e-05
3.1034482759e+01,-7.3507164471e-05
3.3103448276e+01,-7.1723868955e-05
3.5172413793e+01,-7.3436974387e-05
3.7241379310e+01,-7.1791796484e-05
3.9310344828e+01,-7.3371678580e-05
4.1379310345e+01,-7.1854367686e-05
4.3448275862e+01,-7.3311798004e-05
4.5517241379e+01,-7.1911635784e-05
4.7586206897e+01,-7.3257035839e-05
4.9655172414e+01,-7.1964004092e-05
5.1724137931e+01,-7.3206969975e-05
5.3793103448e+01,-7.2012045777e-05
5.5862068966e+01,-7.3159927267e-05
5.7931034483e+01,-7.2055645730e-05
6.0000000000e+01,-7.3081356828e-05
6.2074091241e+01,-7.2265948358e-05
6.4041619885e+01,-7.3255580991e-05
6.5908060901e+01,-7.2172583040e-05
6.7678607966e+01,-7.3327836295e-05
6.9358187918e+01,-7.2141258090e-05
7.0951474461e+01,-7.3359962261e-05
7.2462901175e+01,-7.2120847148e-05
7.3896673854e+01,-7.3382926093e-05
7.5256782202e+01,-7.2108279121e-05
7.6547010945e+01,-7.3397375495e-05
7.7770950354e+01,-7.2103563586e-05
7.8932006241e+01,-7.3397922756e-05
8.0033409433e+01,-7.2103482244e-05
8.1078224765e+01,-7.3379469931e-05
8.2069359606e+01,-7.2125468558e-05
8.3009571952e+01,-7.3423827137e-05
8.3901478095e+01,-7.2424199909e-05
8.4747559911e+01,-7.4143612214e-05
8.5550171761e+01,-7.4250360264e-05
8.6311547044e+01,-7.7764986322e-05
8.7033804410e+01,-8.1052549467e-05
8.7718953659e+01,-8.8869734510e-05
8.8368901330e+01,-9.7659045520e-05
8.8985456010e+01,-1.1032503120e-04
8.9570333361e+01,-1.2077546220e-04
9.0125160901e+01,-1.2599317365e-04
9.0651482529e+01,-1.1190599626e-04
9.1150762820e+01,-6.2858421000e-05
9.1624391103e+01,5.0696183722e-05
9.2073685327e+01,2.6456117370e-04
9.2499895725e+01,6.3047468747e-04
9.2904208298e+01,1.2092603814e-03
9.3287748112e+01,2.0772804369e-03
9.3651582429e+01,3.3197038155e-03
9.3996723677e+01,5.0339109566e-03
9.4324132268e+01,7.3230220869e-03
9.4634719271e+01,1.0297275615e-02
9.4929348944e+01,1.4068582510e-02
9.5208841143e+01,1.8751226071e-02
9.5473973599e+01,2.4458192386e-02
9.5725484089e+01,3.1302168395e-02
9.5964072480e+01,3.9393822229e-02
9.6190402683e+01,4.8843325226e-02
9.6405104501e+01,5.9760066888e-02
9.6608775374e+01,7.2254279325e-02
9.6801982052e+01,8.6437263820e-02
9.6985262163e+01,1.0242241926e-01
9.7159125714e+01,1.2032502866e-01
9.7324056508e+01,1.4026204218e-01
9.7480513493e+01,1.6235068291e-01
9.7628932036e+01,1.8670653986e-01
9.7769725135e+01,2.1344054053e-01
9.7903284571e+01,2.4265516197e-01
9.8029981994e+01,2.7443963621e-01
9.8150169961e+01,3.0886440088e-01
9.8264182914e+01,3.4597481625e-01
9.8372338113e+01,3.8578444002e-01
9.8474936517e+01,4.2826811996e-01
9.8572263623e+01,4.7335533318e-01
9.8664590261e+01,5.2092424738e-01
9.8752173343e+01,5.7079707467e-01
9.8835256584e+01,6.2273730702e-01
9.8914071177e+01,6.7644940597e-01
9.8988836436e+01,7.3158141753e-01
9.9059760408e+01,7.8773080840e-01
9.9127040450e+01,8.4445356523e-01
9.9190863780e+01,9.0127629054e-01
9.9251407997e+01,9.5771070297e-01
9.9308841575e+01,1.0132696550e+00
9.9363324333e+01,1.0674835675e+00
9.9415007877e+01,1.1199160929e+00
9.9464036025e+01,1.1701778767e+00
9.9510545207e+01,1.2179374859e+00
9.9554664841e+01,1.2629288785e+00
9.9596517698e+01,1.3049551532e+00
9.9636220240e+01,1.3438886783e+00
9.9673882946e+01,1.3796680071e+00
9.9709610619e+01,1.4122922062e+00
9.9743502677e+01,1.4418133355e+00
9.9775653429e+01,1.4683278386e+00
9.9806152341e+01,1.4919675308e+00
9.9835084281e+01,1.5128907777e+00
9.9862529756e+01,1.5312742606e+00
9.9888565139e+01,1.5473057106e+00
9.9913262877e+01,1.5611775562e+00
9.9936691695e+01,1.5730820455e+00
9.9958916787e+01,1.5832065920e+00
9.9980000000e+01,1.5917322690e+00
1.0000000000e+02,1.5988387375e+00
1.0002000000e+02,1.6049744116e+00
1.0004108321e+02,1.6103710316e+00
1.0006330831e+02,1.6148636086e+00
1.0008673712e+02,1.6182675920e+00
1.0011143486e+02,1.6203818150e+00
1.0013747024e+02,1.6209887867e+00
1.0016491572e+02,1.6198571894e+00
1.0019384766e+02,1.6167450245e+00
1.0022434657e+02,1.6114041794e+00
1.0025649732e+02,1.6035862619e+00
1.0029038938e+02,1.5930497836e+00
1.0032611705e+02,1.5795685306e+00
1.0036377976e+02,1.5629408585e+00
1.0040348230e+02,1.5429994675e+00
1.0044533516e+02,1.5196210558e+00
1.0048945479e+02,1.4927351230e+00
1.0053596397e+02,1.4623311219e+00
1.0058499212e+02,1.4284631819e+00
1.0063667567e+02,1.3912517563e+00
1.0069115842e+02,1.3508817800e+00
1.0074859200e+02,1.3075972580e+00
1.0080913622e+02,1.2616925732e+00
1.0087295955e+02,1.2135011792e+00
1.0094023959e+02,1.1633826368e+00
1.0101116356e+02,1.1117091545e+00
1.0108592882e+02,1.0588527923e+00
1.0116474342e+02,1.0051744449e+00
1.0124782666e+02,9.5101530312e-01
1.0133540974e+02,8.9669144376e-01
1.0142773638e+02,8.4249125244e-01
1.0152506348e+02,7.8867600571e-01
1.0162766189e+02,7.3548193299e-01
1.0173581709e+02,6.8312480192e-01
1.0184983004e+02,6.3180322227e-01
1.0197001801e+02,5.8170464282e-01
1.0209671543e+02,5.3300604344e-01
1.0223027486e+02,4.8588009522e-01
1.0237106796e+02,4.4048999120e-01
1.0251948651e+02,3.9699696707e-01
1.0267594349e+02,3.5554661876e-01
1.0284087429e+02,3.1628155208e-01
1.0301473784e+02,2.7931644616e-01
1.0319801795e+02,2.4476178006e-01
1.0339122463e+02,2.1268402678e-01
1.0359489550e+02,1.8314802837e-01
1.0380959732e+02,1.5615718309e-01
1.0403592752e+02,1.3172306206e-01
1.0427451591e+02,1.0977847046e-01
1.0452602640e+02,9.0283465826e-02
1.0479115886e+02,7.3102036690e-02
1.0507065106e+02,5.8154167953e-02
1.0536528073e+02,4.5244935108e-02
1.0567586773e+02,3.4273024675e-02
1.0600327632e+02,2.4999449808e-02
1.0634841757e+02,1.7324068492e-02
1.0671225189e+02,1.0979836948e-02
1.0709579170e+02,5.8902332050e-03
1.0750010428e+02,1.7739145991e-03
1.0792631467e+02,-1.4026679916e-03
1.0837560890e+02,-3.9260969140e-03
1.0884923718e+02,-5.7727318736e-03
1.0934851747e+02,-7.2312280871e-03
1.0987483910e+02,-8.2124785864e-03
1.1042966664e+02,-9.0097778198e-03
1.1101454399e+02,-9.4657830885e-03
1.1163109867e+02,-9.8853809894e-03
1.1228104634e+02,-1.0044329797e-02
1.1296619559e+02,-1.0268360682e-02
1.1368845296e+02,-1.0269920649e-02
1.1444982824e+02,-1.0404951021e-02
1.1525244009e+02,-1.0326746233e-02
1.1609852191e+02,-1.0429251912e-02
1.1699042805e+02,-1.0310302716e-02
1.1793064039e+02,-1.0407194673e-02
1.1892177523e+02,-1.0265255713e-02
1.1996659057e+02,-1.0367892656e-02
1.2106799376e+02,-1.0210425780e-02
1.2222904965e+02,-1.0322843774e-02
1.2345298905e+02,-1.0153018287e-02
1.2474321780e+02,-1.0276113470e-02
1.2610332615e+02,-1.0095649142e-02
1.2753709882e+02,-1.0229018728e-02
1.2904852554e+02,-1.0039349445e-02
1.3064181208e+02,-1.0181987100e-02
1.3232139203e+02,-9.9846837487e-03
1.3409193910e+02,-1.0135145827e-02
1.3595838012e+02,-9.9322091836e-03
1.3792590876e+02,-1.0088303319e-02
1.4000000000e+02,-9.8823509965e-03
1.4206896552e+02,-1.0076512243e-02
1.4413793103e+02,-9.8686757214e-03
1.4620689655e+02,-1.0086636717e-02
1.4827586207e+02,-9.8568615147e-03
1.5034482759e+02,-1.0098973448e-02
1.5241379310e+02,-9.8436514702e-03
1.5448275862e+02,-1.0113051538e-02
1.5655172414e+02,-9.8286277229e-03
1.5862068966e+02,-1.0129061636e-02
1.6068965517e+02,-9.8115617872e-03
1.6275862069e+02,-1.0147229208e-02
1.6482758621e+02,-9.7922134250e-03
1.6689655172e+02,-1.0167808402e-02
1.6896551724e+02,-9.7703117186e-03
1.7103448276e+02,-1.0191086943e-02
1.7310344828e+02,-9.7455497766e-03
1.7517241379e+02,-1.0217391223e-02
1.7724137931e+02,-9.7175777466e-03
1.7931034483e+02,-1.0247098070e-02
1.8137931034e+02,-9.6859779873e-03
1.8344827586e+02,-1.0280695397e-02
1.8551724138e+02,-9.6501028587e-03
1.8758620690e+02,-1.0319232845e-02
1.8965517241e+02,-9.6078106357e-03
1.9172413793e+02,-1.0367817374e-02
1.9379310345e+02,-9.5456705045e-03
1.9586206897e+02,-1.0467077331e-02
1.9793103448e+02,-9.2980227348e-03
2.0000000000e+02,-1.1522870159e-02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q2_Wi2.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
2.0689655172e+00,-8.3273742666e-05
4.1379310345e+00,-6.9711291650e-05
6.2068965517e+00,-7.5268582093e-05
8.2758620690e+00,-7.4132207925e-05
1.0344827586e+01,-7.5790954425e-05
1.2413793103e+01,-7.3685485001e-05
1.4482758621e+01,-7.6478555597e-05
1.6551724138e+01,-7.3204557229e-05
1.8620689655e+01,-7.6723296308e-05
2.0689655172e+01,-7.3126471129e-05
2.2758620690e+01,-7.6699350752e-05
2.4827586207e+01,-7.3205359337e-05
2.6896551724e+01,-7.6594322385e-05
2.8965517241e+01,-7.3320584275e-05
3.1034482759e+01,-7.6477097260e-05
3.3103448276e+01,-7.3435899498e-05
3.5172413793e+01,-7.6365381411e-05
3.7241379310e+01,-7.3543403983e-05
3.9310344828e+01,-7.6262234967e-05
4.1379310345e+01,-7.3642261889e-05
4.3448275862e+01,-7.6167520215e-05
4.5517241379e+01,-7.3732992947e-05
4.7586206897e+01,-7.6080601378e-05
4.9655172414e+01,-7.3816289524e-05
5.1724137931e+01,-7.6000698867e-05
5.3793103448e+01,-7.3893307600e-05
5.5862068966e+01,-7.5925276382e-05
5.7931034483e+01,-7.3965934532e-05
6.0000000000e+01,-7.5829505526e-05
6.2074091241e+01,-7.4166481415e-05
6.4041619885e+01,-7.5986412052e-05
6.5908060901e+01,-7.4097878557e-05
6.7678607966e+01,-7.6065684460e-05
6.9358187918e+01,-7.4089429751e-05
7.0951474461e+01,-7.6094735118e-05
7.2462901175e+01,-7.4099748046e-05
7.3896673854e+01,-7.6103921389e-05
7.5256782202e+01,-7.4128168316e-05
7.6547010945e+01,-7.6096076463e-05
7.7770950354e+01,-7.4173903032e-05
7.8932006241e+01,-7.6067981755e-05
8.0033409433e+01,-7.4229393788e-05
8.1078224765e+01,-7.6007626645e-05
8.2069359606e+01,-7.4277105780e-05
8.3009571952e+01,-7.5920070646e-05
8.3901478095e+01,-7.4396887510e-05
8.4747559911e+01,-7.6108939080e-05
8.5550171761e+01,-7.5351679991e-05
8.6311547044e+01,-7.8199583166e-05
8.7033804410e+01,-8.0111075628e-05
8.7718953659e+01,-8.7024606036e-05
8.8368901330e+01,-9.5622822421e-05
8.8985456010e+01,-1.1132865719e-04
8.9570333361e+01,-1.3098577428e-04
9.0125160901e+01,-1.5752814682e-04
9.0651482529e+01,-1.8478284775e-04
9.1150762820e+01,-2.0889951229e-04
9.1624391103e+01,-2.1522152928e-04
9.2073685327e+01,-1.8705407332e-04
9.2499895725e+01,-9.4897856470e-05
9.2904208298e+01,9.6494634688e-05
9.3287748112e+01,4.3611898403e-04
9.3651582429e+01,9.8049205636e-04
9.3996723677e+01,1.7988156607e-03
9.4324132268e+01,2.9672108431e-03
9.4634719271e+01,4.5715799884e-03
9.4929348944e+01,6.7025506473e-03
9.5208841143e+01,9.4570221776e-03
9.5473973599e+01,1.2934354229e-02
9.5725484089e+01,1.7237572788e-02
9.5964072480e+01,2.2471141950e-02
9.6190402683e+01,2.8742364359e-02
9.6405104501e+01,3.6160591351e-02
9.6608775374e+01,4.4838790187e-02
9.6801982052e+01,5.4893604287e-02
9.6985262163e+01,6.6446665592e-02
9.7159125714e+01,7.9624714406e-02
9.7324056508e+01,9.4560094647e-02
9.7480513493e+01,1.1139016444e-01
9.7628932036e+01,1.3025644371e-01
9.7769725135e+01,1.5130268044e-01
9.7903284571e+01,1.7467222969e-01
9.8029981994e+01,2.0050433022e-01
9.8150169961e+01,2.2892947902e-01
9.8264182914e+01,2.6006376884e-01
9.8372338113e+01,2.9400237903e-01
9.8474936517e+01,3.3081233754e-01
9.8572263623e+01,3.7052487986e-01
9.8664590261e+01,4.1312778713e-01
9.8752173343e+01,4.5855823668e-01
9.8835256584e+01,5.0669677244e-01
9.8914071177e+01,5.5736306667e-01
9.8988836436e+01,6.1031412417e-01
9.9059760408e+01,6.6524548602e-01
9.9127040450e+01,7.2179579758e-01
9.9190863780e+01,7.7955483010e-01
9.9251407997e+01,8.3807471124e-01
9.9308841575e+01,8.9688377192e-01
9.9363324333e+01,9.5550210965e-01
9.9415007877e+01,1.0134577573e+00
9.9464036025e+01,1.0703022697e+00
9.9510545207e+01,1.1256246147e+00
9.9554664841e+01,1.1790624641e+00
9.9596517698e+01,1.2303102896e+00
9.9636220240e+01,1.2791240151e+00
9.9673882946e+01,1.3253223163e+00
9.9709610619e+01,1.3687849340e+00
9.9743502677e+01,1.4094485585e+00
9.9775653429e+01,1.4473009388e+00
9.9806152341e+01,1.4823738776e+00
9.9835084281e+01,1.5147357255e+00
9.9862529756e+01,1.5444838586e+00
9.9888565139e+01,1.5717375826e+00
9.9913262877e+01,1.5966315887e+00
9.9936691695e+01,1.6193104609e+00
9.9958916787e+01,1.6399234600e+00
9.9980000000e+01,1.6586217063e+00
1.0000000000e+02,1.6755620697e+00
1.0002000000e+02,1.6916956627e+00
1.0004108321e+02,1.7077919781e+00
1.0006330831e+02,1.7237202118e+00
1.0008673712e+02,1.7393276688e+00
1.0011143486e+02,1.7544407502e+00
1.0013747024e+02,1.7688639715e+00
1.0016491572e+02,1.7823806785e+00
1.0019384766e+02,1.7947543711e+00
1.0022434657e+02,1.8057313075e+00
1.0025649732e+02,1.8150443749e+00
1.0029038938e+02,1.8224183960e+00
1.0032611705e+02,1.8275768536e+00
1.0036377976e+02,1.8302499192e+00
1.0040348230e+02,1.8301835045e+00
1.0044533516e+02,1.8271488857e+00
1.0048945479e+02,1.8209522925e+00
1.0053596397e+02,1.8114437355e+00
1.0058499212e+02,1.7985242961e+00
1.0063667567e+02,1.7821511502e+00
1.0069115842e+02,1.7623397501e+00
1.0074859200e+02,1.7391628350e+00
1.0080913622e+02,1.7127462574e+00
1.0087295955e+02,1.6832619524e+00
1.0094023959e+02,1.6509186596e+00
1.0101116356e+02,1.6159512647e+00
1.0108592882e+02,1.5786096481e+00
1.0116474342e+02,1.5391480630e+00
1.0124782666e+02,1.4978156265e+00
1.0133540974e+02,1.4548488812e+00
1.0142773638e+02,1.4104660799e+00
1.0152506348e+02,1.3648645170e+00
1.0162766189e+02,1.3182187165e+00
1.0173581709e+02,1.2706827479e+00
1.0184983004e+02,1.2223905630e+00
1.0197001801e+02,1.1734630973e+00
1.0209671543e+02,1.1240074721e+00
1.0223027486e+02,1.0741293875e+00
1.0237106796e+02,1.0239265057e+00
1.0251948651e+02,9.7350836065e-01
1.0267594349e+02,9.2297786563e-01
1.0284087429e+02,8.7246344615e-01
1.0301473784e+02,8.2208130994e-01
1.0319801795e+02,7.7198719208e-01
1.0339122463e+02,7.2231086618e-01
1.0359489550e+02,6.7323699788e-01
1.0380959732e+02,6.2490253605e-01
1.0403592752e+02,5.7751709128e-01
1.0427451591e+02,5.3121365681e-01
1.0452602640e+02,4.8621852062e-01
1.0479115886e+02,4.4264659780e-01
1.0507065106e+02,4.0072945249e-01
1.0536528073e+02,3.6054845908e-01
1.0567586773e+02,3.2232744743e-01
1.0600327632e+02,2.8609948476e-01
1.0634841757e+02,2.5206827645e-01
1.0671225189e+02,2.2020678898e-01
1.0709579170e+02,1.9068923762e-01
1.0750010428e+02,1.6342142488e-01
1.0792631467e+02,1.3854347383e-01
1.0837560890e+02,1.1589235919e-01
1.0884923718e+02,9.5574974960e-02
1.0934851747e+02,7.7362861831e-02
1.0987483910e+02,6.1335860119e-02
1.1042966664e+02,4.7207622794e-02
1.1101454399e+02,3.5041721581e-02
1.1163109867e+02,2.4504442761e-02
1.1228104634e+02,1.5657292648e-02
1.1296619559e+02,8.1312509784e-03
1.1368845296e+02,2.0016700004e-03
1.1444982824e+02,-3.1238655240e-03
1.1525244009e+02,-7.1406143427e-03
1.1609852191e+02,-1.0454342737e-02
1.1699042805e+02,-1.2917799632e-02
1.1793064039e+02,-1.4943315495e-02
1.1892177523e+02,-1.6332000374e-02
1.1996659057e+02,-1.7499938489e-02
1.2106799376e+02,-1.8192189633e-02
1.2222904965e+02,-1.8829619019e-02
1.2345298905e+02,-1.9101286483e-02
1.2474321780e+02,-1.9436752282e-02
1.2610332615e+02,-1.9472502396e-02
1.2753709882e+02,-1.9652130453e-02
1.2904852554e+02,-1.9564843972e-02
1.3064181208e+02,-1.9673519472e-02
1.3232139203e+02,-1.9525841815e-02
1.3409193910e+02,-1.9607883473e-02
1.3595838012e+02,-1.9431675268e-02
1.3792590876e+02,-1.9505695742e-02
1.4000000000e+02,-1.9323677066e-02
1.4206896552e+02,-1.9444488610e-02
1.4413793103e+02,-1.9286709004e-02
1.4620689655e+02,-1.9437546754e-02
1.4827586207e+02,-1.9272147384e-02
1.5034482759e+02,-1.9442302713e-02
1.5241379310e+02,-1.9262007320e-02
1.5448275862e+02,-1.9450645734e-02
1.5655172414e+02,-1.9251963254e-02
1.5862068966e+02,-1.9460762187e-02
1.6068965517e+02,-1.9240943800e-02
1.6275862069e+02,-1.9472329723e-02
1.6482758621e+02,-1.9228599133e-02
1.6689655172e+02,-1.9485388629e-02
1.6896551724e+02,-1.9214725494e-02
1.7103448276e+02,-1.9500084245e-02
1.7310344828e+02,-1.9199123079e-02
1.7517241379e+02,-1.9516626525e-02
1.7724137931e+02,-1.9181535667e-02
1.7931034483e+02,-1.9535317269e-02
1.8137931034e+02,-1.9161600692e-02
1.8344827586e+02,-1.9556563567e-02
1.8551724138e+02,-1.9138926346e-02
1.8758620690e+02,-1.9580568635e-02
1.8965517241e+02,-1.9113839661e-02
1.9172413793e+02,-1.9605949133e-02
1.9379310345e+02,-1.9088606819e-02
1.9586206897e+02,-1.9640644225e-02
1.9793103448e+02,-1.8939890599e-02
2.0000000000e+02,-2.0629531660e-02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q2_Wi3.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
2.0689655172e+00,-7.8530763450e-05
4.1379310345e+00,-7.2568644133e-05
6.2068965517e+00,-7.4704476300e-05
8.2758620690e+00,-7.6978929418e-05
1.0344827586e+01,-7.7787910681e-05
1.2413793103e+01,-7.6015569203e-05
1.4482758621e+01,-7.9009356813e-05
1.6551724138e+01,-7.5371473134e-05
1.8620689655e+01,-7.9306507652e-05
2.0689655172e+01,-7.5286303124e-05
2.2758620690e+01,-7.9273301056e-05
2.4827586207e+01,-7.5376893344e-05
2.6896551724e+01,-7.9157780203e-05
2.8965517241e+01,-7.5500752027e-05
3.1034482759e+01,-7.9033415363e-05
3.3103448276e+01,-7.5622241896e-05
3.5172413793e+01,-7.8916076371e-05
3.7241379310e+01,-7.5735089113e-05
3.9310344828e+01,-7.8807712321e-05
4.1379310345e+01,-7.5839122858e-05
4.3448275862e+01,-7.8707827155e-05
4.5517241379e+01,-7.5935035395e-05
4.7586206897e+01,-7.8615710839e-05
4.9655172414e+01,-7.6023554682e-05
5.1724137931e+01,-7.8530527919e-05
5.3793103448e+01,-7.6105961073e-05
5.5862068966e+01,-7.8449523246e-05
5.7931034483e+01,-7.6185468981e-05
6.0000000000e+01,-7.8353454149e-05
6.2074091241e+01,-7.6380839486e-05
6.4041619885e+01,-7.8479138491e-05
6.5908060901e+01,-7.6354799603e-05
6.7678607966e+01,-7.8548613430e-05
6.9358187918e+01,-7.6389807317e-05
7.0951474461e+01,-7.8562145112e-05
7.2462901175e+01,-7.6444255128e-05
7.3896673854e+01,-7.8553028826e-05
7.5256782202e+01,-7.6516128985e-05
7.6547010945e+01,-7.8528610650e-05
7.7770950354e+01,-7.6603523816e-05
7.8932006241e+01,-7.8489214875e-05
8.0033409433e+01,-7.6697112832e-05
8.1078224765e+01,-7.8419418394e-05
8.2069359606e+01,-7.6755066749e-05
8.3009571952e+01,-7.8258484119e-05
8.3901478095e+01,-7.6701056679e-05
8.4747559911e+01,-7.8002145263e-05
8.5550171761e+01,-7.6773185660e-05
8.6311547044e+01,-7.8510349406e-05
8.7033804410e+01,-7.9041700037e-05
8.7718953659e+01,-8.3933522023e-05
8.8368901330e+01,-9.0759797503e-05
8.8985456010e+01,-1.0564518833e-04
8.9570333361e+01,-1.2803094102e-04
9.0125160901e+01,-1.6422921260e-04
9.0651482529e+01,-2.1421891290e-04
9.1150762820e+01,-2.8218807418e-04
9.1624391103e+01,-3.6501487729e-04
9.2073685327e+01,-4.6010859341e-04
9.2499895725e+01,-5.5557638442e-04
9.2904208298e+01,-6.3607976208e-04
9.3287748112e+01,-6.7499580663e-04
9.3651582429e+01,-6.3917887776e-04
9.3996723677e+01,-4.8340636192e-04
9.4324132268e+01,-1.5469821426e-04
9.4634719271e+01,4.1104806050e-04
9.4929348944e+01,1.2850498418e-03
9.5208841143e+01,2.5474059433e-03
9.5473973599e+01,4.2837275067e-03
9.5725484089e+01,6.5861562902e-03
9.5964072480e+01,9.5510687883e-03
9.6190402683e+01,1.3280056637e-02
9.6405104501e+01,1.7878878888e-02
9.6608775374e+01,2.3458690020e-02
9.6801982052e+01,3.0135991748e-02
9.6985262163e+01,3.8033933063e-02
9.7159125714e+01,4.7282668567e-02
9.7324056508e+01,5.8020247678e-02
9.7480513493e+01,7.0392622544e-02
9.7628932036e+01,8.4553516762e-02
9.7769725135e+01,1.0066331838e-01
9.7903284571e+01,1.1888731826e-01
9.8029981994e+01,1.3939281869e-01
9.8150169961e+01,1.6234523562e-01
9.8264182914e+01,1.8790297849e-01
9.8372338113e+01,2.1621121382e-01
9.8474936517e+01,2.4739454549e-01
9.8572263623e+01,2.8154886382e-01
9.8664590261e+01,3.1873268732e-01
9.8752173343e+01,3.5895850446e-01
9.8835256584e+01,4.0218473311e-01
9.8914071177e+01,4.4830903124e-01
9.8988836436e+01,4.9716373238e-01
9.9059760408e+01,5.4851410793e-01
9.9127040450e+01,6.0206004282e-01
9.9190863780e+01,6.5744142464e-01
9.9251407997e+01,7.1424721978e-01
9.9308841575e+01,7.7202782455e-01
9.9363324333e+01,8.3030991475e-01
9.9415007877e+01,8.8861273075e-01
9.9464036025e+01,9.4646457761e-01
9.9510545207e+01,1.0034183196e+00
9.9554664841e+01,1.0590648021e+00
9.9596517698e+01,1.1130434077e+00
9.9636220240e+01,1.1650492979e+00
9.9673882946e+01,1.2148372436e+00
9.9709610619e+01,1.2622222610e+00
9.9743502677e+01,1.3070775021e+00
9.9775653429e+01,1.3493299922e+00
9.9806152341e+01,1.3889548564e+00
9.9835084281e+01,1.4259686573e+00
9.9862529756e+01,1.4604223786e+00
9.9888565139e+01,1.4923945183e+00
9.9913262877e+01,1.5219845503e+00
9.9936691695e+01,1.5493071294e+00
9.9958916787e+01,1.5744867584e+00
9.9980000000e+01,1.5976540034e+00
1.0000000000e+02,1.6189494019e+00
1.0002000000e+02,1.6395439915e+00
1.0004108321e+02,1.6604493228e+00
1.0006330831e+02,1.6815549353e+00
1.0008673712e+02,1.7027282322e+00
1.0011143486e+02,1.7238142700e+00
1.0013747024e+02,1.7446343849e+00
1.0016491572e+02,1.7649861112e+00
1.0019384766e+02,1.7846437690e+00
1.0022434657e+02,1.8033602561e+00
1.0025649732e+02,1.8208701332e+00
1.0029038938e+02,1.8368941975e+00
1.0032611705e+02,1.8511455997e+00
1.0036377976e+02,1.8633374507e+00
1.0040348230e+02,1.8731917062e+00
1.0044533516e+02,1.8804489318e+00
1.0048945479e+02,1.8848783730e+00
1.0053596397e+02,1.8862876118e+00
1.0058499212e+02,1.8845309975e+00
1.0063667567e+02,1.8795160477e+00
1.0069115842e+02,1.8712071282e+00
1.0074859200e+02,1.8596259487e+00
1.0080913622e+02,1.8448487025e+00
1.0087295955e+02,1.8270000540e+00
1.0094023959e+02,1.8062444857e+00
1.0101116356e+02,1.7827758379e+00
1.0108592882e+02,1.7568059445e+00
1.0116474342e+02,1.7285535245e+00
1.0124782666e+02,1.6982339661e+00
1.0133540974e+02,1.6660512623e+00
1.0142773638e+02,1.6321915802e+00
1.0152506348e+02,1.5968203652e+00
1.0162766189e+02,1.5600798639e+00
1.0173581709e+02,1.5220917817e+00
1.0184983004e+02,1.4829563134e+00
1.0197001801e+02,1.4427602425e+00
1.0209671543e+02,1.4015730011e+00
1.0223027486e+02,1.3594615802e+00
1.0237106796e+02,1.3164776155e+00
1.0251948651e+02,1.2726836902e+00
1.0267594349e+02,1.2281237207e+00
1.0284087429e+02,1.1828691751e+00
1.0301473784e+02,1.1369625417e+00
1.0319801795e+02,1.0904956086e+00
1.0339122463e+02,1.0435127891e+00
1.0359489550e+02,9.9613628909e-01
1.0380959732e+02,9.4841353349e-01
1.0403592752e+02,9.0050544838e-01
1.0427451591e+02,8.5246123800e-01
1.0452602640e+02,8.0448582851e-01
1.0479115886e+02,7.5662638327e-01
1.0507065106e+02,7.0913294962e-01
1.0536528073e+02,6.6204440929e-01
1.0567586773e+02,6.1565246717e-01
1.0600327632e+02,5.6997978250e-01
1.0634841757e+02,5.2535190790e-01
1.0671225189e+02,4.8176651555e-01
1.0709579170e+02,4.3957146992e-01
1.0750010428e+02,3.9873065551e-01
1.0792631467e+02,3.5960006139e-01
1.0837560890e+02,3.2210180205e-01
1.0884923718e+02,2.8658485141e-01
1.0934851747e+02,2.5292329894e-01
1.0987483910e+02,2.2144500340e-01
1.1042966664e+02,1.9197209027e-01
1.1101454399e+02,1.6479996501e-01
1.1163109867e+02,1.3969727079e-01
1.1228104634e+02,1.1691968116e-01
1.1296619559e+02,9.6183275586e-02
1.1368845296e+02,7.7701900481e-02
1.1444982824e+02,6.1142787445e-02
1.1525244009e+02,4.6681947525e-02
1.1609852191e+02,3.3944696432e-02
1.1699042805e+02,2.3079323663e-02
1.1793064039e+02,1.3679058583e-02
1.1892177523e+02,5.8792681682e-03
1.1996659057e+02,-7.4758776639e-04
1.2106799376e+02,-6.0621923908e-03
1.2222904965e+02,-1.0502026490e-02
1.2345298905e+02,-1.3907717774e-02
1.2474321780e+02,-1.6718091539e-02
1.2610332615e+02,-1.8740643397e-02
1.2753709882e+02,-2.0410271513e-02
1.2904852554e+02,-2.1492654392e-02
1.3064181208e+02,-2.2417201064e-02
1.3232139203e+02,-2.2903895190e-02
1.3409193910e+02,-2.3378440174e-02
1.3595838012e+02,-2.3516156512e-02
1.3792590876e+02,-2.3739527626e-02
1.4000000000e+02,-2.3705246665e-02
1.4206896552e+02,-2.3855233814e-02
1.4413793103e+02,-2.3771116455e-02
1.4620689655e+02,-2.3904730579e-02
1.4827586207e+02,-2.3792887004e-02
1.5034482759e+02,-2.3926896527e-02
1.5241379310e+02,-2.3796959145e-02
1.5448275862e+02,-2.3939214048e-02
1.5655172414e+02,-2.3793834426e-02
1.5862068966e+02,-2.3948412092e-02
1.6068965517e+02,-2.3787521858e-02
1.6275862069e+02,-2.3957077542e-02
1.6482758621e+02,-2.3779458963e-02
1.6689655172e+02,-2.3966231954e-02
1.6896551724e+02,-2.3770079924e-02
1.7103448276e+02,-2.3976345412e-02
1.7310344828e+02,-2.3759399007e-02
1.7517241379e+02,-2.3987750240e-02
1.7724137931e+02,-2.3747207469e-02
1.7931034483e+02,-2.4000792537e-02
1.8137931034e+02,-2.3733217833e-02
1.8344827586e+02,-2.4015661136e-02
1.8551724138e+02,-2.3717632149e-02
1.8758620690e+02,-2.4031360507e-02
1.8965517241e+02,-2.3702665017e-02
1.9172413793e+02,-2.4044934754e-02
1.9379310345e+02,-2.3687078356e-02
1.9586206897e+02,-2.4096790828e-02
1.9793103448e+02,-2.3376189897e-02
2.0000000000e+02,-2.5653119049e-02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q2_Wi5.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
2.0689655172e+00,-7.0415009969e-05
4.1379310345e+00,-7.6408434571e-05
6.2068965517e+00,-7.1366187329e-05
8.2758620690e+00,-8.1641718436e-05
1.0344827586e+01,-8.0755447791e-05
1.2413793103e+01,-8.0837741865e-05
1.4482758621e+01,-8.3442496291e-05
1.6551724138e+01,-8.0318723111e-05
1.8620689655e+01,-8.3917587638e-05
2.0689655172e+01,-8.0257567087e-05
2.2758620690e+01,-8.3902768098e-05
2.4827586207e+01,-8.0340792659e-05
2.6896551724e+01,-8.3802492411e-05
2.8965517241e+01,-8.0447739710e-05
3.1034482759e+01,-8.3696409797e-05
3.3103448276e+01,-8.0550864380e-05
3.5172413793e+01,-8.3596986068e-05
3.7241379310e+01,-8.0646555217e-05
3.9310344828e+01,-8.3504894800e-05
4.1379310345e+01,-8.0735238884e-05
4.3448275862e+01,-8.3419444392e-05
4.5517241379e+01,-8.0817613615e-05
4.7586206897e+01,-8.3339990082e-05
4.9655172414e+01,-8.0894330786e-05
5.1724137931e+01,-8.3265753267e-05
5.3793103448e+01,-8.0966567930e-05
5.5862068966e+01,-8.3194099163e-05
5.7931034483e+01,-8.1039198394e-05
6.0000000000e+01,-8.3113717371e-05
6.2074091241e+01,-8.1227572930e-05
6.4041619885e+01,-8.3188637792e-05
6.5908060901e+01,-8.1255214311e-05
6.7678607966e+01,-8.3257731256e-05
6.9358187918e+01,-8.1350196585e-05
7.0951474461e+01,-8.3270474065e-05
7.2462901175e+01,-8.1456516569e-05
7.3896673854e+01,-8.3264518922e-05
7.5256782202e+01,-8.1570180272e-05
7.6547010945e+01,-8.3250162979e-05
7.7770950354e+01,-8.1692298588e-05
7.8932006241e+01,-8.3233935842e-05
8.0033409433e+01,-8.1822263674e-05
8.1078224765e+01,-8.3206307058e-05
8.2069359606e+01,-8.1903702093e-05
8.3009571952e+01,-8.3019900014e-05
8.3901478095e+01,-8.1612642587e-05
8.4747559911e+01,-8.2108481057e-05
8.5550171761e+01,-8.0127948842e-05
8.6311547044e+01,-7.9592816773e-05
8.7033804410e+01,-7.7058096234e-05
8.7718953659e+01,-7.6684557385e-05
8.8368901330e+01,-7.7025758249e-05
8.8985456010e+01,-8.3966926500e-05
8.9570333361e+01,-9.9671695825e-05
9.0125160901e+01,-1.3337750756e-04
9.0651482529e+01,-1.9193699196e-04
9.1150762820e+01,-2.8822341206e-04
9.1624391103e+01,-4.3266498340e-04
9.2073685327e+01,-6.3918407391e-04
9.2499895725e+01,-9.1744193475e-04
9.2904208298e+01,-1.2766856074e-03
9.3287748112e+01,-1.7189078493e-03
9.3651582429e+01,-2.2413964654e-03
9.3996723677e+01,-2.8313039656e-03
9.4324132268e+01,-3.4677673056e-03
9.4634719271e+01,-4.1182616490e-03
9.4929348944e+01,-4.7408244877e-03
9.5208841143e+01,-5.2821327041e-03
9.5473973599e+01,-5.6798510049e-03
9.5725484089e+01,-5.8619123305e-03
9.5964072480e+01,-5.7486154421e-03
9.6190402683e+01,-5.2523657696e-03
9.6405104501e+01,-4.2790518358e-03
9.6608775374e+01,-2.7276041520e-03
9.6801982052e+01,-4.9038201996e-04
9.6985262163e+01,2.5477517620e-03
9.7159125714e+01,6.5099279620e-03
9.7324056508e+01,1.1528509545e-02
9.7480513493e+01,1.7745942301e-02
9.7628932036e+01,2.5315751095e-02
9.7769725135e+01,3.4402899200e-02
9.7903284571e+01,4.5183638507e-02
9.8029981994e+01,5.7844339977e-02
9.8150169961e+01,7.2579244076e-02
9.8264182914e+01,8.9586784661e-02
9.8372338113e+01,1.0906442720e-01
9.8474936517e+01,1.3120190947e-01
9.8572263623e+01,1.5617298457e-01
9.8664590261e+01,1.8412592432e-01
9.8752173343e+01,2.1517316971e-01
9.8835256584e+01,2.4938076729e-01
9.8914071177e+01,2.8675842578e-01
9.8988836436e+01,3.2725109236e-01
9.9059760408e+01,3.7073298540e-01
9.9127040450e+01,4.1700495830e-01
9.9190863780e+01,4.6579580854e-01
9.9251407997e+01,5.1676783188e-01
9.9308841575e+01,5.6952647524e-01
9.9363324333e+01,6.2363351533e-01
9.9415007877e+01,6.7862279409e-01
9.9464036025e+01,7.3401727934e-01
9.9510545207e+01,7.8934612015e-01
9.9554664841e+01,8.4416042909e-01
9.9596517698e+01,8.9804675185e-01
9.9636220240e+01,9.5063750962e-01
9.9673882946e+01,1.0016180670e+00
9.9709610619e+01,1.0507304304e+00
9.9743502677e+01,1.0977738664e+00
9.9775653429e+01,1.1426029330e+00
9.9806152341e+01,1.1851235222e+00
9.9835084281e+01,1.2252875268e+00
9.9862529756e+01,1.2630867257e+00
9.9888565139e+01,1.2985463505e+00
9.9913262877e+01,1.3317187959e+00
9.9936691695e+01,1.3626775847e+00
9.9958916787e+01,1.3915122021e+00
9.9980000000e+01,1.4183228513e+00
1.0000000000e+02,1.4432250118e+00
1.0002000000e+02,1.4675664598e+00
1.0004108321e+02,1.4925641789e+00
1.0006330831e+02,1.5181308292e+00
1.0008673712e+02,1.5441573687e+00
1.0011143486e+02,1.5705110511e+00
1.0013747024e+02,1.5970338486e+00
1.0016491572e+02,1.6235414591e+00
1.0019384766e+02,1.6498231571e+00
1.0022434657e+02,1.6756427381e+00
1.0025649732e+02,1.7007408080e+00
1.0029038938e+02,1.7248386319e+00
1.0032611705e+02,1.7476436767e+00
1.0036377976e+02,1.7688568667e+00
1.0040348230e+02,1.7881814066e+00
1.0044533516e+02,1.8053328330e+00
1.0048945479e+02,1.8200497582e+00
1.0053596397e+02,1.8321045825e+00
1.0058499212e+02,1.8413133321e+00
1.0063667567e+02,1.8475437405e+00
1.0069115842e+02,1.8507207718e+00
1.0074859200e+02,1.8508289747e+00
1.0080913622e+02,1.8479113471e+00
1.0087295955e+02,1.8420647477e+00
1.0094023959e+02,1.8334322150e+00
1.0101116356e+02,1.8221929308e+00
1.0108592882e+02,1.8085506232e+00
1.0116474342e+02,1.7927216082e+00
1.0124782666e+02,1.7749230334e+00
1.0133540974e+02,1.7553629170e+00
1.0142773638e+02,1.7342312177e+00
1.0152506348e+02,1.7116948053e+00
1.0162766189e+02,1.6878921542e+00
1.0173581709e+02,1.6629349670e+00
1.0184983004e+02,1.6369044474e+00
1.0197001801e+02,1.6098610848e+00
1.0209671543e+02,1.5818373663e+00
1.0223027486e+02,1.5528588364e+00
1.0237106796e+02,1.5229246892e+00
1.0251948651e+02,1.4920468859e+00
1.0267594349e+02,1.4602061143e+00
1.0284087429e+02,1.4274211583e+00
1.0301473784e+02,1.3936632009e+00
1.0319801795e+02,1.3589739790e+00
1.0339122463e+02,1.3233166830e+00
1.0359489550e+02,1.2867675029e+00
1.0380959732e+02,1.2492770884e+00
1.0403592752e+02,1.2109646050e+00
1.0427451591e+02,1.1717606627e+00
1.0452602640e+02,1.1318349678e+00
1.0479115886e+02,1.0910906409e+00
1.0507065106e+02,1.0497555365e+00
1.0536528073e+02,1.0076996778e+00
1.0567586773e+02,9.6521632182e-01
1.0600327632e+02,9.2213920807e-01
1.0634841757e+02,8.7883257251e-01
1.0671225189e+02,8.3509294320e-01
1.0709579170e+02,7.9135775810e-01
1.0750010428e+02,7.4738724609e-01
1.0792631467e+02,7.0368939842e-01
1.0837560890e+02,6.5999053644e-01
1.0884923718e+02,6.1686090837e-01
1.0934851747e+02,5.7399678460e-01
1.0987483910e+02,5.3201700405e-01
1.1042966664e+02,4.9059320652e-01
1.1101454399e+02,4.5037488193e-01
1.1163109867e+02,4.1101562189e-01
1.1228104634e+02,3.7317470443e-01
1.1296619559e+02,3.3649409547e-01
1.1368845296e+02,3.0162032547e-01
1.1444982824e+02,2.6818792746e-01
1.1525244009e+02,2.3680757939e-01
1.1609852191e+02,2.0710632652e-01
1.1699042805e+02,1.7963679353e-01
1.1793064039e+02,1.5401375446e-01
1.1892177523e+02,1.3071334016e-01
1.1996659057e+02,1.0933098439e-01
1.2106799376e+02,9.0256094359e-02
1.2222904965e+02,7.3060141232e-02
1.2345298905e+02,5.8047815941e-02
1.2474321780e+02,4.4768319553e-02
1.2610332615e+02,3.3456257468e-02
1.2753709882e+02,2.3646590803e-02
1.2904852554e+02,1.5526852187e-02
1.3064181208e+02,8.6286247113e-03
1.3232139203e+02,3.1174767297e-03
1.3409193910e+02,-1.4686129698e-03
1.3595838012e+02,-4.9644021925e-03
1.3792590876e+02,-7.8131813252e-03
1.4000000000e+02,-9.8751094968e-03
1.4206896552e+02,-1.1499085376e-02
1.4413793103e+02,-1.2528724710e-02
1.4620689655e+02,-1.3411460288e-02
1.4827586207e+02,-1.3890949408e-02
1.5034482759e+02,-1.4384393234e-02
1.5241379310e+02,-1.4571264949e-02
1.5448275862e+02,-1.4866017840e-02
1.5655172414e+02,-1.4897784159e-02
1.5862068966e+02,-1.5095908174e-02
1.6068965517e+02,-1.5044803831e-02
1.6275862069e+02,-1.5200391981e-02
1.6482758621e+02,-1.5103377613e-02
1.6689655172e+02,-1.5244909469e-02
1.6896551724e+02,-1.5120016556e-02
1.7103448276e+02,-1.5262631621e-02
1.7310344828e+02,-1.5117724186e-02
1.7517241379e+02,-1.5269937965e-02
1.7724137931e+02,-1.5107350944e-02
1.7931034483e+02,-1.5274566077e-02
1.8137931034e+02,-1.5093877396e-02
1.8344827586e+02,-1.5279347801e-02
1.8551724138e+02,-1.5080580146e-02
1.8758620690e+02,-1.5282944619e-02
1.8965517241e+02,-1.5072484351e-02
1.9172413793e+02,-1.5287758672e-02
1.9379310345e+02,-1.5033790357e-02
1.9586206897e+02,-1.5453453821e-02
1.9793103448e+02,-1.4143760119e-02
2.0000000000e+02,-1.8559757208e-02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q2_Wi7.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
2.0689655172e+00,-6.4431514898e-05
4.1379310345e+00,-7.8825183608e-05
6.2068965517e+00,-6.7549910131e-05
8.2758620690e+00,-8.3971475168e-05
1.0344827586e+01,-8.2802695193e-05
1.2413793103e+01,-8.4744380118e-05
1.4482758621e+01,-8.7271984121e-05
1.6551724138e+01,-8.5101053386e-05
1.8620689655e+01,-8.8265757362e-05
2.0689655172e+01,-8.5305892592e-05
2.2758620690e+01,-8.8395386836e-05
2.4827586207e+01,-8.5438739051e-05
2.6896551724e+01,-8.8343636829e-05
2.8965517241e+01,-8.5539730281e-05
3.1034482759e+01,-8.8263810176e-05
3.3103448276e+01,-8.5625709512e-05
3.5172413793e+01,-8.8184853102e-05
3.7241379310e+01,-8.5703326215e-05
3.9310344828e+01,-8.8110793072e-05
4.1379310345e+01,-8.5775059666e-05
4.3448275862e+01,-8.8041661117e-05
4.5517241379e+01,-8.5841917087e-05
4.7586206897e+01,-8.7977019405e-05
4.9655172414e+01,-8.5904545521e-05
5.1724137931e+01,-8.7916172286e-05
5.3793103448e+01,-8.5963906774e-05
5.5862068966e+01,-8.7856817925e-05
5.7931034483e+01,-8.6025842501e-05
6.0000000000e+01,-8.7795852913e-05
6.2074091241e+01,-8.6208888514e-05
6.4041619885e+01,-8.7841973957e-05
6.5908060901e+01,-8.6248508394e-05
6.7678607966e+01,-8.7926177081e-05
6.9358187918e+01,-8.6373714948e-05
7.0951474461e+01,-8.7958357528e-05
7.2462901175e+01,-8.6502101688e-05
7.3896673854e+01,-8.7975320854e-05
7.5256782202e+01,-8.6631179711e-05
7.6547010945e+01,-8.7986843022e-05
7.7770950354e+01,-8.6766862332e-05
7.8932006241e+01,-8.8009080472e-05
8.0033409433e+01,-8.6928951516e-05
8.1078224765e+01,-8.8057934166e-05
8.2069359606e+01,-8.7075285336e-05
8.3009571952e+01,-8.7933376178e-05
8.3901478095e+01,-8.6664924375e-05
8.4747559911e+01,-8.6529966923e-05
8.5550171761e+01,-8.3829338786e-05
8.6311547044e+01,-8.1239517531e-05
8.7033804410e+01,-7.5708782451e-05
8.7718953659e+01,-7.0225847895e-05
8.8368901330e+01,-6.3796148086e-05
8.8985456010e+01,-6.1757765532e-05
8.9570333361e+01,-6.7540272612e-05
9.0125160901e+01,-9.1330395135e-05
9.0651482529e+01,-1.4298433697e-04
9.1150762820e+01,-2.3865464671e-04
9.1624391103e+01,-3.9420227643e-04
9.2073685327e+01,-6.2960734767e-04
9.2499895725e+01,-9.6262898403e-04
9.2904208298e+01,-1.4113504907e-03
9.3287748112e+01,-1.9883837075e-03
9.3651582429e+01,-2.7023431818e-03
9.3996723677e+01,-3.5531674511e-03
9.4324132268e+01,-4.5333569899e-03
9.4634719271e+01,-5.6248277522e-03
9.4929348944e+01,-6.8004058023e-03
9.5208841143e+01,-8.0222111571e-03
9.5473973599e+01,-9.2434443187e-03
9.5725484089e+01,-1.0407900231e-02
9.5964072480e+01,-1.1451743719e-02
9.6190402683e+01,-1.2303540134e-02
9.6405104501e+01,-1.2885584407e-02
9.6608775374e+01,-1.3113831198e-02
9.6801982052e+01,-1.2898402076e-02
9.6985262163e+01,-1.2142968214e-02
9.7159125714e+01,-1.0744294415e-02
9.7324056508e+01,-8.5909578122e-03
9.7480513493e+01,-5.5620921948e-03
9.7628932036e+01,-1.5257941985e-03
9.7769725135e+01,3.6622467278e-03
9.7903284571e+01,1.0159863776e-02
9.8029981994e+01,1.8138749557e-02
9.8150169961e+01,2.7783877251e-02
9.8264182914e+01,3.9291544947e-02
9.8372338113e+01,5.2865826727e-02
9.8474936517e+01,6.8713224186e-02
9.8572263623e+01,8.7035458070e-02
9.8664590261e+01,1.0802050289e-01
9.8752173343e+01,1.3183219840e-01
9.8835256584e+01,1.5859898490e-01
9.8914071177e+01,1.8840253945e-01
9.8988836436e+01,2.2126725959e-01
9.9059760408e+01,2.5715163342e-01
9.9127040450e+01,2.9594251428e-01
9.9190863780e+01,3.3745305382e-01
9.9251407997e+01,3.8142504178e-01
9.9308841575e+01,4.2753542963e-01
9.9363324333e+01,4.7540698874e-01
9.9415007877e+01,5.2462216459e-01
9.9464036025e+01,5.7473903709e-01
9.9510545207e+01,6.2530810022e-01
9.9554664841e+01,6.7588852570e-01
9.9596517698e+01,7.2606275170e-01
9.9636220240e+01,7.7544853015e-01
9.9673882946e+01,8.2370789793e-01
9.9709610619e+01,8.7055289838e-01
9.9743502677e+01,9.1574819076e-01
9.9775653429e+01,9.5911091914e-01
9.9806152341e+01,1.0005083608e+00
9.9835084281e+01,1.0398539208e+00
9.9862529756e+01,1.0771020652e+00
9.9888565139e+01,1.1122426360e+00
9.9913262877e+01,1.1452951280e+00
9.9936691695e+01,1.1763028433e+00
9.9958916787e+01,1.2053281672e+00
9.9980000000e+01,1.2324465506e+00
1.0000000000e+02,1.2577515271e+00
1.0002000000e+02,1.2826016186e+00
1.0004108321e+02,1.3082465519e+00
1.0006330831e+02,1.3346136224e+00
1.0008673712e+02,1.3616094950e+00
1.0011143486e+02,1.3891170356e+00
1.0013747024e+02,1.4169937774e+00
1.0016491572e+02,1.4450704457e+00
1.0019384766e+02,1.4731504727e+00
1.0022434657e+02,1.5010105156e+00
1.0025649732e+02,1.5284023510e+00
1.0029038938e+02,1.5550563502e+00
1.0032611705e+02,1.5806867180e+00
1.0036377976e+02,1.6049985365e+00
1.0040348230e+02,1.6276964966e+00
1.0044533516e+02,1.6484949941e+00
1.0048945479e+02,1.6671290509e+00
1.0053596397e+02,1.6833653287e+00
1.0058499212e+02,1.6970123614e+00
1.0063667567e+02,1.7079290926e+00
1.0069115842e+02,1.7160308781e+00
1.0074859200e+02,1.7212923193e+00
1.0080913622e+02,1.7237465833e+00
1.0087295955e+02,1.7234812470e+00
1.0094023959e+02,1.7206310195e+00
1.0101116356e+02,1.7153680887e+00
1.0108592882e+02,1.7078908650e+00
1.0116474342e+02,1.6984123362e+00
1.0124782666e+02,1.6871485091e+00
1.0133540974e+02,1.6743086048e+00
1.0142773638e+02,1.6600860000e+00
1.0152506348e+02,1.6446531222e+00
1.0162766189e+02,1.6281554375e+00
1.0173581709e+02,1.6107128712e+00
1.0184983004e+02,1.5924144828e+00
1.0197001801e+02,1.5733284215e+00
1.0209671543e+02,1.5534916591e+00
1.0223027486e+02,1.5329327218e+00
1.0237106796e+02,1.5116470135e+00
1.0251948651e+02,1.4896410931e+00
1.0267594349e+02,1.4668793442e+00
1.0284087429e+02,1.4433650380e+00
1.0301473784e+02,1.4190382654e+00
1.0319801795e+02,1.3939165445e+00
1.0339122463e+02,1.3679173848e+00
1.0359489550e+02,1.3410885696e+00
1.0380959732e+02,1.3133223302e+00
1.0403592752e+02,1.2847114871e+00
1.0427451591e+02,1.2551171320e+00
1.0452602640e+02,1.2246906684e+00
1.0479115886e+02,1.1932542130e+00
1.0507065106e+02,1.1610297063e+00
1.0536528073e+02,1.1277916053e+00
1.0567586773e+02,1.0938423296e+00
1.0600327632e+02,1.0589004161e+00
1.0634841757e+02,1.0233564267e+00
1.0671225189e+02,9.8686654862e-01
1.0709579170e+02,9.4991460941e-01
1.0750010428e+02,9.1209114287e-01
1.0792631467e+02,8.7397531833e-01
1.0837560890e+02,8.3509281865e-01
1.0884923718e+02,7.9611638449e-01
1.0934851747e+02,7.5651230790e-01
1.0987483910e+02,7.1704033937e-01
1.1042966664e+02,6.7711751458e-01
1.1101454399e+02,6.3757849703e-01
1.1163109867e+02,5.9780537624e-01
1.1228104634e+02,5.5869006498e-01
1.1296619559e+02,5.1959724259e-01
1.1368845296e+02,4.8145378335e-01
1.1444982824e+02,4.4362613364e-01
1.1525244009e+02,4.0705067070e-01
1.1609852191e+02,3.7111361503e-01
1.1699042805e+02,3.3673325024e-01
1.1793064039e+02,3.0332825106e-01
1.1892177523e+02,2.7176942456e-01
1.1996659057e+02,2.4151105958e-01
1.2106799376e+02,2.1334623849e-01
1.2222904965e+02,1.8675709841e-01
1.2345298905e+02,1.6243146369e-01
1.2474321780e+02,1.3986446205e-01
1.2610332615e+02,1.1962064757e-01
1.2753709882e+02,1.0119429896e-01
1.2904852554e+02,8.5025039898e-02
1.3064181208e+02,7.0600756453e-02
1.3232139203e+02,5.8252540231e-02
1.3409193910e+02,4.7465971757e-02
1.3595838012e+02,3.8491932352e-02
1.3792590876e+02,3.0829261391e-02
1.4000000000e+02,2.4631940042e-02
1.4206896552e+02,1.9663272165e-02
1.4413793103e+02,1.5947237758e-02
1.4620689655e+02,1.2914289846e-02
1.4827586207e+02,1.0720036651e-02
1.5034482759e+02,8.8769056020e-03
1.5241379310e+02,7.6192850463e-03
1.5448275862e+02,6.5016772191e-03
1.5655172414e+02,5.8175740355e-03
1.5862068966e+02,5.1369475846e-03
1.6068965517e+02,4.8016101204e-03
1.6275862069e+02,4.3790598952e-03
1.6482758621e+02,4.2542384846e-03
1.6689655172e+02,3.9792767921e-03
1.6896551724e+02,3.9809347208e-03
1.7103448276e+02,3.7855727113e-03
1.7310344828e+02,3.8637435968e-03
1.7517241379e+02,3.7060825910e-03
1.7724137931e+02,3.8322988802e-03
1.7931034483e+02,3.6862231654e-03
1.8137931034e+02,3.8453459908e-03
1.8344827586e+02,3.6947696847e-03
1.8551724138e+02,3.8772094712e-03
1.8758620690e+02,3.7166794717e-03
1.8965517241e+02,3.9082155563e-03
1.9172413793e+02,3.7438343560e-03
1.9379310345e+02,4.0169911309e-03
1.9586206897e+02,3.4934262577e-03
1.9793103448e+02,5.4456332465e-03
2.0000000000e+02,-5.8908525093e-04


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q2_Wi9.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
2.0689655172e+00,-6.0007660105e-05
4.1379310345e+00,-8.0584067319e-05
6.2068965517e+00,-6.4327485191e-05
8.2758620690e+00,-8.4580725415e-05
1.0344827586e+01,-8.4020654274e-05
1.2413793103e+01,-8.7631143768e-05
1.4482758621e+01,-9.0397935996e-05
1.6551724138e+01,-8.9273175702e-05
1.8620689655e+01,-9.2264463890e-05
2.0689655172e+01,-9.0044366945e-05
2.2758620690e+01,-9.2763622855e-05
2.4827586207e+01,-9.0387959071e-05
2.6896551724e+01,-9.2857599515e-05
2.8965517241e+01,-9.0552656664e-05
3.1034482759e+01,-9.2837023943e-05
3.3103448276e+01,-9.0649305590e-05
3.5172413793e+01,-9.2786574351e-05
3.7241379310e+01,-9.0720696115e-05
3.9310344828e+01,-9.2730311169e-05
4.1379310345e+01,-9.0781685741e-05
4.3448275862e+01,-9.2674957923e-05
4.5517241379e+01,-9.0837162688e-05
4.7586206897e+01,-9.2622224467e-05
4.9655172414e+01,-9.0888891274e-05
5.1724137931e+01,-9.2572088883e-05
5.3793103448e+01,-9.0937882385e-05
5.5862068966e+01,-9.2522746894e-05
5.7931034483e+01,-9.0991132975e-05
6.0000000000e+01,-9.2479692772e-05
6.2074091241e+01,-9.1171702384e-05
6.4041619885e+01,-9.2508793051e-05
6.5908060901e+01,-9.1203119326e-05
6.7678607966e+01,-9.2605533619e-05
6.9358187918e+01,-9.1345374965e-05
7.0951474461e+01,-9.2659462752e-05
7.2462901175e+01,-9.1484853236e-05
7.3896673854e+01,-9.2698880085e-05
7.5256782202e+01,-9.1621050558e-05
7.6547010945e+01,-9.2734696547e-05
7.7770950354e+01,-9.1768989718e-05
7.8932006241e+01,-9.2804345717e-05
8.0033409433e+01,-9.1988423121e-05
8.1078224765e+01,-9.2972115604e-05
8.2069359606e+01,-9.2257145667e-05
8.3009571952e+01,-9.2940843785e-05
8.3901478095e+01,-9.1680535461e-05
8.4747559911e+01,-9.0818364490e-05
8.5550171761e+01,-8.7021470179e-05
8.6311547044e+01,-8.2009575135e-05
8.7033804410e+01,-7.2997622864e-05
8.7718953659e+01,-6.2286890801e-05
8.8368901330e+01,-4.9495891165e-05
8.8985456010e+01,-4.0035543171e-05
8.9570333361e+01,-3.8733471580e-05
9.0125160901e+01,-5.6844858288e-05
9.0651482529e+01,-1.0636980482e-04
9.1150762820e+01,-2.0515418855e-04
9.1624391103e+01,-3.7133533567e-04
9.2073685327e+01,-6.2646769173e-04
9.2499895725e+01,-9.9007098789e-04
9.2904208298e+01,-1.4812971872e-03
9.3287748112e+01,-2.1140581572e-03
9.3651582429e+01,-2.8980586858e-03
9.3996723677e+01,-3.8350649262e-03
9.4324132268e+01,-4.9199762725e-03
9.4634719271e+01,-6.1384882605e-03
9.4929348944e+01,-7.4684658184e-03
9.5208841143e+01,-8.8788519728e-03
9.5473973599e+01,-1.0331242500e-02
9.5725484089e+01,-1.1779632579e-02
9.5964072480e+01,-1.3171911519e-02
9.6190402683e+01,-1.4449959251e-02
9.6405104501e+01,-1.5550740019e-02
9.6608775374e+01,-1.6406285235e-02
9.6801982052e+01,-1.6944093424e-02
9.6985262163e+01,-1.7086624486e-02
9.7159125714e+01,-1.6750829980e-02
9.7324056508e+01,-1.5846943985e-02
9.7480513493e+01,-1.4277153930e-02
9.7628932036e+01,-1.1933834308e-02
9.7769725135e+01,-8.6978073283e-03
9.7903284571e+01,-4.4366397368e-03
9.8029981994e+01,9.9650885028e-04
9.8150169961e+01,7.7634725360e-03
9.8264182914e+01,1.6040229223e-02
9.8372338113e+01,2.6014791956e-02
9.8474936517e+01,3.7883255644e-02
9.8572263623e+01,5.1843961185e-02
9.8664590261e+01,6.8089697529e-02
9.8752173343e+01,8.6798283292e-02
9.8835256584e+01,1.0812186638e-01
9.8914071177e+01,1.3217567032e-01
9.8988836436e+01,1.5902705884e-01
9.9059760408e+01,1.8868592529e-01
9.9127040450e+01,2.2109742894e-01
9.9190863780e+01,2.5613798321e-01
9.9251407997e+01,2.9361514617e-01
9.9308841575e+01,3.3327169505e-01
9.9363324333e+01,3.7479373107e-01
9.9415007877e+01,4.1782222641e-01
9.9464036025e+01,4.6196706092e-01
9.9510545207e+01,5.0682237463e-01
9.9554664841e+01,5.5198197307e-01
9.9596517698e+01,5.9705362927e-01
9.9636220240e+01,6.4167136987e-01
9.9673882946e+01,6.8550510189e-01
9.9709610619e+01,7.2826729567e-01
9.9743502677e+01,7.6971674675e-01
9.9775653429e+01,8.0965966961e-01
9.9806152341e+01,8.4794855494e-01
9.9835084281e+01,8.8447928545e-01
9.9862529756e+01,9.1918706526e-01
9.9888565139e+01,9.5204156502e-01
9.9913262877e+01,9.8304190387e-01
9.9936691695e+01,1.0122112727e+00
9.9958916787e+01,1.0395927587e+00
9.9980000000e+01,1.0652431781e+00
1.0000000000e+02,1.0892381751e+00
1.0002000000e+02,1.1128596412e+00
1.0004108321e+02,1.1372981894e+00
1.0006330831e+02,1.1624917083e+00
1.0008673712e+02,1.1883590048e+00
1.0011143486e+02,1.2147960641e+00
1.0013747024e+02,1.2416746674e+00
1.0016491572e+02,1.2688407349e+00
1.0019384766e+02,1.2961137260e+00
1.0022434657e+02,1.3232869760e+00
1.0025649732e+02,1.3501293922e+00
1.0029038938e+02,1.3763887004e+00
1.0032611705e+02,1.4017964411e+00
1.0036377976e+02,1.4260747600e+00
1.0040348230e+02,1.4489448812e+00
1.0044533516e+02,1.4701369345e+00
1.0048945479e+02,1.4894005941e+00
1.0053596397e+02,1.5065157831e+00
1.0058499212e+02,1.5213025652e+00
1.0063667567e+02,1.5336293120e+00
1.0069115842e+02,1.5434183251e+00
1.0074859200e+02,1.5506483150e+00
1.0080913622e+02,1.5553534506e+00
1.0087295955e+02,1.5576190761e+00
1.0094023959e+02,1.5575745083e+00
1.0101116356e+02,1.5553836914e+00
1.0108592882e+02,1.5512344852e+00
1.0116474342e+02,1.5453277600e+00
1.0124782666e+02,1.5378667088e+00
1.0133540974e+02,1.5290479508e+00
1.0142773638e+02,1.5190533239e+00
1.0152506348e+02,1.5080455033e+00
1.0162766189e+02,1.4961624816e+00
1.0173581709e+02,1.4835193164e+00
1.0184983004e+02,1.4702027522e+00
1.0197001801e+02,1.4562811599e+00
1.0209671543e+02,1.4417936037e+00
1.0223027486e+02,1.4267725442e+00
1.0237106796e+02,1.4112177590e+00
1.0251948651e+02,1.3951411658e+00
1.0267594349e+02,1.3785109525e+00
1.0284087429e+02,1.3613346478e+00
1.0301473784e+02,1.3435524968e+00
1.0319801795e+02,1.3251828873e+00
1.0339122463e+02,1.3061368237e+00
1.0359489550e+02,1.2864578953e+00
1.0380959732e+02,1.2660225275e+00
1.0403592752e+02,1.2449136836e+00
1.0427451591e+02,1.2229654896e+00
1.0452602640e+02,1.2003148404e+00
1.0479115886e+02,1.1767449895e+00
1.0507065106e+02,1.1524615923e+00
1.0536528073e+02,1.1271885621e+00
1.0567586773e+02,1.1012145889e+00
1.0600327632e+02,1.0741963118e+00
1.0634841757e+02,1.0465179615e+00
1.0671225189e+02,1.0177617861e+00
1.0709579170e+02,9.8841710749e-01
1.0750010428e+02,9.5798606961e-01
1.0792631467e+02,9.2706883901e-01
1.0837560890e+02,8.9508423358e-01
1.0884923718e+02,8.6274469511e-01
1.0934851747e+02,8.2938641669e-01
1.0987483910e+02,7.9583083935e-01
1.1042966664e+02,7.6133751357e-01
1.1101454399e+02,7.2682855347e-01
1.1163109867e+02,6.9149904529e-01
1.1228104634e+02,6.5635816275e-01
1.1296619559e+02,6.2055502813e-01
1.1368845296e+02,5.8516706584e-01
1.1444982824e+02,5.4932131272e-01
1.1525244009e+02,5.1414004420e-01
1.1609852191e+02,4.7875536453e-01
1.1699042805e+02,4.4430746989e-01
1.1793064039e+02,4.0996054502e-01
1.1892177523e+02,3.7684324056e-01
1.1996659057e+02,3.4417379777e-01
1.2106799376e+02,3.1303759511e-01
1.2222904965e+02,2.8271824770e-01
1.2345298905e+02,2.5422401879e-01
1.2474321780e+02,2.2690080787e-01
1.2610332615e+02,2.0164611475e-01
1.2753709882e+02,1.7785237871e-01
1.2904852554e+02,1.5627916894e-01
1.3064181208e+02,1.3634525825e-01
1.3232139203e+02,1.1866033056e-01
1.3409193910e+02,1.0265455234e-01
1.3595838012e+02,8.8796239044e-02
1.3792590876e+02,7.6528362265e-02
1.4000000000e+02,6.6158587869e-02
1.4206896552e+02,5.7572486566e-02
1.4413793103e+02,5.0797350076e-02
1.4620689655e+02,4.5136824547e-02
1.4827586207e+02,4.0744249444e-02
1.5034482759e+02,3.7031283915e-02
1.5241379310e+02,3.4224147271e-02
1.5448275862e+02,3.1801534880e-02
1.5655172414e+02,3.0046507221e-02
1.5862068966e+02,2.8474587829e-02
1.6068965517e+02,2.7415582878e-02
1.6275862069e+02,2.6400333380e-02
1.6482758621e+02,2.5799880353e-02
1.6689655172e+02,2.5144577639e-02
1.6896551724e+02,2.4844794159e-02
1.7103448276e+02,2.4417689232e-02
1.7310344828e+02,2.4314390276e-02
1.7517241379e+02,2.4027001523e-02
1.7724137931e+02,2.4052552031e-02
1.7931034483e+02,2.3844482584e-02
1.8137931034e+02,2.3957031701e-02
1.8344827586e+02,2.3784192055e-02
1.8551724138e+02,2.3960177247e-02
1.8758620690e+02,2.3796065508e-02
1.8965517241e+02,2.4011074525e-02
1.9172413793e+02,2.3876574576e-02
1.9379310345e+02,2.4197735269e-02
1.9586206897e+02,2.3588076615e-02
1.9793103448e+02,2.6097334143e-02
2.0000000000e+02,1.8998804474e-02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q3_Wi1.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
1.0344827586e+00,-8.2809465901e-05
2.0689655172e+00,-6.9264749365e-05
3.1034482759e+00,-6.4444133017e-05
4.1379310345e+00,-7.2963394599e-05
5.1724137931e+00,-6.6975517231e-05
6.2068965517e+00,-7.2212648888e-05
7.2413793103e+00,-6.9519938101e-05
8.2758620690e+00,-7.1062309481e-05
9.3103448276e+00,-7.0677380437e-05
1.0344827586e+01,-7.0396421971e-05
1.1379310345e+01,-7.1145302071e-05
1.2413793103e+01,-7.0114253227e-05
1.3448275862e+01,-7.1310690861e-05
1.4482758621e+01,-7.0026310374e-05
1.5517241379e+01,-7.1347017373e-05
1.6551724138e+01,-7.0021776354e-05
1.7586206897e+01,-7.1331373015e-05
1.8620689655e+01,-7.0049355488e-05
1.9655172414e+01,-7.1296914505e-05
2.0689655172e+01,-7.0087430537e-05
2.1724137931e+01,-7.1257215240e-05
2.2758620690e+01,-7.0127500275e-05
2.3793103448e+01,-7.1217502966e-05
2.4827586207e+01,-7.0166423228e-05
2.5862068966e+01,-7.1179635963e-05
2.6896551724e+01,-7.0203113456e-05
2.7931034483e+01,-7.1144163805e-05
2.8965517241e+01,-7.0237342127e-05
3.0000000000e+01,-7.1111168284e-05
3.1034482759e+01,-7.0269155568e-05
3.2068965517e+01,-7.1080513369e-05
3.3103448276e+01,-7.0298667455e-05
3.4137931034e+01,-7.1052103675e-05
3.5172413793e+01,-7.0326028108e-05
3.6206896552e+01,-7.1025735092e-05
3.7241379310e+01,-7.0351398260e-05
3.8275862069e+01,-7.1001345418e-05
3.9310344828e+01,-7.0374922820e-05
4.0344827586e+01,-7.0978688186e-05
4.1379310345e+01,-7.0396655004e-05
4.2413793103e+01,-7.0957785313e-05
4.3448275862e+01,-7.0416824694e-05
4.4482758621e+01,-7.0938369219e-05
4.5517241379e+01,-7.0435483282e-05
4.6551724138e+01,-7.0920402440e-05
4.7586206897e+01,-7.0452784843e-05
4.8620689655e+01,-7.0903777485e-05
4.9655172414e+01,-7.0468766087e-05
5.0689655172e+01,-7.0888386701e-05
5.1724137931e+01,-7.0483572592e-05
5.2758620690e+01,-7.0874210408e-05
5.3793103448e+01,-7.0497128540e-05
5.4827586207e+01,-7.0861260729e-05
5.5862068966e+01,-7.0508800341e-05
5.6896551724e+01,-7.0849805527e-05
5.7931034483e+01,-7.0513526158e-05
5.8965517241e+01,-7.0846445297e-05
6.0000000000e+01,-7.0464164818e-05
6.1047185657e+01,-7.0959023846e-05
6.2067211376e+01,-7.0583651873e-05
6.3060781580e+01,-7.0894607217e-05
6.4028582422e+01,-7.0607407494e-05
6.4971282260e+01,-7.0890403934e-05
6.5889532117e+01,-7.0616583231e-05
6.6783966130e+01,-7.0890856312e-05
6.7655201991e+01,-7.0621185984e-05
6.8503841369e+01,-7.0889447710e-05
6.9330470329e+01,-7.0625706160e-05
7.0135659737e+01,-7.0886566859e-05
7.0919965652e+01,-7.0631100702e-05
7.1683929710e+01,-7.0882714025e-05
7.2428079500e+01,-7.0637294887e-05
7.3152928929e+01,-7.0878188584e-05
7.3858978571e+01,-7.0644262627e-05
7.4546716021e+01,-7.0873130662e-05
7.5216616227e+01,-7.0651588291e-05
7.5869141816e+01,-7.0867492015e-05
7.6504743420e+01,-7.0659110180e-05
7.7123859982e+01,-7.0861173568e-05
7.7726919058e+01,-7.0666396382e-05
7.8314337118e+01,-7.0853487819e-05
7.8886519830e+01,-7.0672328570e-05
7.9443862340e+01,-7.0843949453e-05
7.9986749544e+01,-7.0676387200e-05
8.0515556357e+01,-7.0833075273e-05
8.1030647971e+01,-7.0680983722e-05
8.1532380104e+01,-7.0826956727e-05
8.2021099249e+01,-7.0698526559e-05
8.2497142914e+01,-7.0848772770e-05
8.2960839850e+01,-7.0767503782e-05
8.3412510284e+01,-7.0959429109e-05
8.3852466137e+01,-7.0979574719e-05
8.4281011240e+01,-7.1292251184e-05
8.4698441543e+01,-7.1520651491e-05
8.5105045322e+01,-7.2097730990e-05
8.5501103374e+01,-7.2717025578e-05
8.5886889215e+01,-7.3786032935e-05
8.6262669265e+01,-7.5065493935e-05
8.6628703038e+01,-7.6935615868e-05
8.6985243312e+01,-7.9208071151e-05
8.7332536313e+01,-8.2217347020e-05
8.7670821879e+01,-8.5787832544e-05
8.8000333629e+01,-9.0162669131e-05
8.8321299120e+01,-9.5108719020e-05
8.8633940010e+01,-1.0069476312e-04
8.8938472207e+01,-1.0651806488e-04
8.9235106018e+01,-1.1234615226e-04
8.9524046298e+01,-1.1744838076e-04
8.9805492586e+01,-1.2111748652e-04
9.0079639248e+01,-1.2209364317e-04
9.0346675608e+01,-1.1898140495e-04
9.0606786079e+01,-1.0975857518e-04
9.0860150293e+01,-9.2105423727e-05
9.1106943220e+01,-6.2991849841e-05
9.1347335295e+01,-1.8938474911e-05
9.1581492531e+01,4.4321862062e-05
9.1809576636e+01,1.3163326948e-04
9.2031745123e+01,2.4868385371e-04
9.2248151420e+01,4.0182809991e-04
9.2458944976e+01,5.9828544530e-04
9.2664271364e+01,8.4598310715e-04
9.2864272381e+01,1.1536905302e-03
9.3059086146e+01,1.5308727817e-03
9.3248847198e+01,1.9877685235e-03
9.3433686582e+01,2.5352499894e-03
9.3613731950e+01,3.1848529351e-03
9.3789107638e+01,3.9486429809e-03
9.3959934760e+01,4.8392103787e-03
9.4126331289e+01,5.8695446662e-03
9.4288412136e+01,7.0530074365e-03
9.4446289234e+01,8.4032203891e-03
9.4600071612e+01,9.9340283116e-03
9.4749865471e+01,1.1659405601e-02
9.4895774258e+01,1.3593421068e-02
9.5037898736e+01,1.5750166190e-02
9.5176337055e+01,1.8143729751e-02
9.5311184822e+01,2.0788150529e-02
9.5442535159e+01,2.3697405934e-02
9.5570478778e+01,2.6885388638e-02
9.5695104035e+01,3.0365910413e-02
9.5816496995e+01,3.4152699723e-02
9.5934741493e+01,3.8259418935e-02
9.6049919186e+01,4.2699677688e-02
9.6162109616e+01,4.7487059255e-02
9.6271390262e+01,5.2635143558e-02
9.6377836590e+01,5.8157536915e-02
9.6481522114e+01,6.4067897533e-02
9.6582518436e+01,7.0379962795e-02
9.6680895306e+01,7.7107569990e-02
9.6776720660e+01,8.4264674852e-02
9.6870060676e+01,9.1865362067e-02
9.6960979814e+01,9.9923848608e-02
9.7049540862e+01,1.0845447813e-01
9.7135804979e+01,1.1747170539e-01
9.7219831739e+01,1.2699006969e-01
9.7301679171e+01,1.3702415627e-01
9.7381403797e+01,1.4758854534e-01
9.7459060675e+01,1.5869774796e-01
9.7534703435e+01,1.7036612799e-01
9.7608384315e+01,1.8260781064e-01
9.7680154198e+01,1.9543657633e-01
9.7750062649e+01,2.0886574077e-01
9.7818157945e+01,2.2290802105e-01
9.7884487113e+01,2.3757538779e-01
9.7949095959e+01,2.5287890448e-01
9.8012029102e+01,2.6882855447e-01
9.8073330004e+01,2.8543305649e-01
9.8133040997e+01,3.0269967044e-01
9.8191203319e+01,3.2063399476e-01
9.8247857135e+01,3.3923975755e-01
9.8303041571e+01,3.5851860371e-01
9.8356794737e+01,3.7846988058e-01
9.8409153753e+01,3.9909042581e-01
9.8460154780e+01,4.2037435985e-01
9.8509833038e+01,4.4231288790e-01
9.8558222834e+01,4.6489411481e-01
9.8605357586e+01,4.8810287735e-01
9.8651269845e+01,5.1192059849e-01
9.8695991318e+01,5.3632516827e-01
9.8739552890e+01,5.6129085593e-01
9.8781984643e+01,5.8678825764e-01
9.8823315881e+01,6.1278428433e-01
9.8863575147e+01,6.3924219292e-01
9.8902790243e+01,6.6612166457e-01
9.8940988252e+01,6.9337893218e-01
9.8978195552e+01,7.2096695846e-01
9.9014437839e+01,7.4883566538e-01
9.9049740142e+01,7.7693221413e-01
9.9084126839e+01,8.0520133351e-01
9.9117621679e+01,8.3358569377e-01
9.9150247793e+01,8.6202632107e-01
9.9182027711e+01,8.9046304734e-01
9.9212983382e+01,9.1883498803e-01
9.9243136183e+01,9.4708104047e-01
9.9272506936e+01,9.7514039397e-01
9.9301115926e+01,1.0029530428e+00
9.9328982910e+01,1.0304602925e+00
9.9356127132e+01,1.0576052505e+00
9.9382567339e+01,1.0843332919e+00
9.9408321788e+01,1.1105924923e+00
9.9433408267e+01,1.1363340202e+00
9.9457844100e+01,1.1615124824e+00
9.9481646163e+01,1.1860862183e+00
9.9504830891e+01,1.2100175379e+00
9.9527414298e+01,1.2332729031e+00
9.9549411979e+01,1.2558230496e+00
9.9570839125e+01,1.2776430521e+00
9.9591710534e+01,1.2987123331e+00
9.9612040620e+01,1.3190146193e+00
9.9631843422e+01,1.3385378495e+00
9.9651132616e+01,1.3572740385e+00
9.9669921523e+01,1.3752191027e+00
9.9688223118e+01,1.3923726541e+00
9.9706050041e+01,1.4087377661e+00
9.9723414603e+01,1.4243207206e+00
9.9740328795e+01,1.4391307386e+00
9.9756804299e+01,1.4531797032e+00
9.9772852492e+01,1.4664818768e+00
9.9788484457e+01,1.4790536199e+00
9.9803710989e+01,1.4909131136e+00
9.9818542605e+01,1.5020800905e+00
9.9832989545e+01,1.5125755759e+00
9.9847061788e+01,1.5224216422e+00
9.9860769051e+01,1.5316411790e+00
9.9874120801e+01,1.5402576781e+00
9.9887126259e+01,1.5482950366e+00
9.9899794405e+01,1.5557773768e+00
9.9912133989e+01,1.5627288838e+00
9.9924153531e+01,1.5691736615e+00
9.9935861334e+01,1.5751356017e+00
9.9947265481e+01,1.5806382783e+00
9.9958373849e+01,1.5857048359e+00
9.9969194109e+01,1.5903579438e+00
9.9979733733e+01,1.5946196365e+00
9.9990000000e+01,1.5985114917e+00
1.0000000000e+02,1.6020554422e+00
1.0001000000e+02,1.6053536507e+00
1.0002026627e+02,1.6084813542e+00
1.0003080589e+02,1.6114188515e+00
1.0004162615e+02,1.6141450857e+00
1.0005273452e+02,1.6166379340e+00
1.0006413867e+02,1.6188740983e+00
1.0007584647e+02,1.6208291576e+00
1.0008786601e+02,1.6224775751e+00
1.0010020559e+02,1.6237927395e+00
1.0011287374e+02,1.6247470134e+00
1.0012587920e+02,1.6253117993e+00
1.0013923095e+02,1.6254576225e+00
1.0015293821e+02,1.6251542330e+00
1.0016701045e+02,1.6243707266e+00
1.0018145740e+02,1.6230756874e+00
1.0019628901e+02,1.6212373509e+00
1.0021151554e+02,1.6188237903e+00
1.0022714751e+02,1.6158031239e+00
1.0024319570e+02,1.6121437448e+00
1.0025967120e+02,1.6078145707e+00
1.0027658540e+02,1.6027853140e+00
1.0029394996e+02,1.5970267680e+00
1.0031177688e+02,1.5905111081e+00
1.0033007848e+02,1.5832122041e+00
1.0034886738e+02,1.5751059380e+00
1.0036815658e+02,1.5661705251e+00
1.0038795938e+02,1.5563868300e+00
1.0040828947e+02,1.5457386740e+00
1.0042916087e+02,1.5342131252e+00
1.0045058802e+02,1.5218007667e+00
1.0047258570e+02,1.5084959344e+00
1.0049516911e+02,1.4942969189e+00
1.0051835384e+02,1.4792061250e+00
1.0054215590e+02,1.4632301829e+00
1.0056659173e+02,1.4463800063e+00
1.0059167821e+02,1.4286707949e+00
1.0061743266e+02,1.4101219773e+00
1.0064387287e+02,1.3907570946e+00
1.0067101709e+02,1.3706036249e+00
1.0069888407e+02,1.3496927514e+00
1.0072749306e+02,1.3280590782e+00
1.0075686382e+02,1.3057402980e+00
1.0078701662e+02,1.2827768213e+00
1.0081797229e+02,1.2592113725e+00
1.0084975221e+02,1.2350885638e+00
1.0088237832e+02,1.2104544563e+00
1.0091587316e+02,1.1853561170e+00
1.0095025986e+02,1.1598411844e+00
1.0098556216e+02,1.1339574496e+00
1.0102180445e+02,1.1077524624e+00
1.0105901175e+02,1.0812731721e+00
1.0109720976e+02,1.0545656062e+00
1.0113642485e+02,1.0276745955e+00
1.0117668412e+02,1.0006435468e+00
1.0121801536e+02,9.7351426585e-01
1.0126044711e+02,9.4632683143e-01
1.0130400868e+02,9.1911951848e-01
1.0134873015e+02,8.9192876818e-01
1.0139464241e+02,8.6478920087e-01
1.0144177717e+02,8.3773366700e-01
1.0149016696e+02,8.1079333035e-01
1.0153984522e+02,7.8399777716e-01
1.0159084625e+02,7.5737514473e-01
1.0164320526e+02,7.3095226267e-01
1.0169695843e+02,7.0475480024e-01
1.0175214286e+02,6.7880741370e-01
1.0180879668e+02,6.5313388789e-01
1.0186695900e+02,6.2775726698e-01
1.0192667000e+02,6.0269997023e-01
1.0198797090e+02,5.7798388900e-01
1.0205090404e+02,5.5363046276e-01
1.0211551289e+02,5.2966073184e-01
1.0218184206e+02,5.0609536669e-01
1.0224993735e+02,4.8295467204e-01
1.0231984580e+02,4.6025856918e-01
1.0239161569e+02,4.3802655315e-01
1.0246529656e+02,4.1627763305e-01
1.0254093932e+02,3.9503024861e-01
1.0261859620e+02,3.7430217842e-01
1.0269832083e+02,3.5411042472e-01
1.0278016826e+02,3.3447110326e-01
1.0286419502e+02,3.1539930622e-01
1.0295045914e+02,2.9690899032e-01
1.0303902019e+02,2.7901282686e-01
1.0312993932e+02,2.6172210691e-01
1.0322327934e+02,2.4504658476e-01
1.0331910469e+02,2.2899442113e-01
1.0341748156e+02,2.1357202052e-01
1.0351847789e+02,1.9878403672e-01
1.0362216341e+02,1.8463319624e-01
1.0372860974e+02,1.7112039373e-01
1.0383789038e+02,1.5824448341e-01
1.0395008081e+02,1.4600249713e-01
1.0406525851e+02,1.3438937216e-01
1.0418350300e+02,1.2339833336e-01
1.0430489597e+02,1.1302050836e-01
1.0442952122e+02,1.0324552711e-01
1.0455746484e+02,9.4060956796e-02
1.0468881518e+02,8.5453187723e-02
1.0482366294e+02,7.7406597170e-02
1.0496210126e+02,6.9904812144e-02
1.0510422574e+02,6.2929484997e-02
1.0525013453e+02,5.6462049931e-02
1.0539992839e+02,5.0481962865e-02
1.0555371077e+02,4.4969100389e-02
1.0571158786e+02,3.9901281811e-02
1.0587366871e+02,3.5257496782e-02
1.0604006524e+02,3.1014487803e-02
1.0621089236e+02,2.7151035548e-02
1.0638626805e+02,2.3643336334e-02
1.0656631342e+02,2.0470622281e-02
1.0675115280e+02,1.7609018487e-02
1.0694091385e+02,1.5038829755e-02
1.0713572762e+02,1.2736507666e-02
1.0733572864e+02,1.0683994041e-02
1.0754105502e+02,8.8583700940e-03
1.0775184858e+02,7.2437098119e-03
1.0796825488e+02,5.8179205107e-03
1.0819042336e+02,4.5676268664e-03
1.0841850747e+02,3.4716453447e-03
1.0865266470e+02,2.5194909706e-03
1.0889305678e+02,1.6908587140e-03
1.0913984971e+02,9.7841781645e-04
1.0939321392e+02,3.6260111750e-04
1.0965332439e+02,-1.6057248355e-04
1.0992036075e+02,-6.1017265076e-04
1.1019450741e+02,-9.8669201904e-04
1.1047595370e+02,-1.3090303542e-03
1.1076489398e+02,-1.5740951226e-03
1.1106152779e+02,-1.8010143597e-03
1.1136605999e+02,-1.9830400402e-03
1.1167870088e+02,-2.1399793154e-03
1.1199966637e+02,-2.2613685984e-03
1.1232917812e+02,-2.3681798721e-03
1.1266746369e+02,-2.4461690605e-03
1.1301475669e+02,-2.5179771011e-03
1.1337129696e+02,-2.5654970709e-03
1.1373733073e+02,-2.6135467832e-03
1.1411311079e+02,-2.6400477714e-03
1.1449889663e+02,-2.6724947993e-03
1.1489495468e+02,-2.6846973444e-03
1.1530155846e+02,-2.7073111971e-03
1.1571898876e+02,-2.7098595313e-03
1.1614753386e+02,-2.7266219524e-03
1.1658748972e+02,-2.7226289558e-03
1.1703916015e+02,-2.7362226498e-03
1.1750285709e+02,-2.7277064916e-03
1.1797890075e+02,-2.7398988940e-03
1.1846761990e+02,-2.7281197033e-03
1.1896935203e+02,-2.7400528073e-03
1.1948444364e+02,-2.7257627384e-03
1.2001325046e+02,-2.7381640417e-03
1.2055613766e+02,-2.7217862810e-03
1.2111348017e+02,-2.7351165067e-03
1.2168566288e+02,-2.7168690099e-03
1.2227308094e+02,-2.7314220140e-03
1.2287614002e+02,-2.7113998383e-03
1.2349525658e+02,-2.7273674642e-03
1.2413085818e+02,-2.7055959919e-03
1.2478338377e+02,-2.7231085805e-03
1.2545328398e+02,-2.6995766144e-03
1.2614102143e+02,-2.7187273319e-03
1.2684707107e+02,-2.6934070175e-03
1.2757192050e+02,-2.7142657447e-03
1.2831607029e+02,-2.6871242401e-03
1.2908003435e+02,-2.7097451914e-03
1.2986434026e+02,-2.6807512474e-03
1.3066952967e+02,-2.7051767182e-03
1.3149615863e+02,-2.6743044243e-03
1.3234479801e+02,-2.7005666569e-03
1.3321603387e+02,-2.6677971735e-03
1.3411046788e+02,-2.6959193026e-03
1.3502871774e+02,-2.6612418046e-03
1.3597141758e+02,-2.6912394462e-03
1.3693921842e+02,-2.6546417601e-03
1.3793278862e+02,-2.6865678783e-03
1.3895281434e+02,-2.6478632484e-03
1.4000000000e+02,-2.6825065200e-03
1.4103448276e+02,-2.6436769118e-03
1.4206896552e+02,-2.6832391285e-03
1.4310344828e+02,-2.6422123024e-03
1.4413793103e+02,-2.6844219185e-03
1.4517241379e+02,-2.6406958125e-03
1.4620689655e+02,-2.6859041548e-03
1.4724137931e+02,-2.6390959521e-03
1.4827586207e+02,-2.6875445900e-03
1.4931034483e+02,-2.6373780201e-03
1.5034482759e+02,-2.6893251448e-03
1.5137931034e+02,-2.6355243525e-03
1.5241379310e+02,-2.6912504491e-03
1.5344827586e+02,-2.6335227682e-03
1.5448275862e+02,-2.6933298909e-03
1.5551724138e+02,-2.6313619363e-03
1.5655172414e+02,-2.6955744938e-03
1.5758620690e+02,-2.6290300615e-03
1.5862068966e+02,-2.6979963439e-03
1.5965517241e+02,-2.6265145133e-03
1.6068965517e+02,-2.7006085168e-03
1.6172413793e+02,-2.6238016733e-03
1.6275862069e+02,-2.7034251445e-03
1.6379310345e+02,-2.6208768715e-03
1.6482758621e+02,-2.7064614513e-03
1.6586206897e+02,-2.6177242760e-03
1.6689655172e+02,-2.7097338709e-03
1.6793103448e+02,-2.6143268263e-03
1.6896551724e+02,-2.7132601062e-03
1.7000000000e+02,-2.6106661325e-03
1.7103448276e+02,-2.7170592304e-03
1.7206896552e+02,-2.6067223878e-03
1.7310344828e+02,-2.7211518082e-03
1.7413793103e+02,-2.6024742267e-03
1.7517241379e+02,-2.7255599861e-03
1.7620689655e+02,-2.5978986617e-03
1.7724137931e+02,-2.7303076131e-03
1.7827586207e+02,-2.5929709220e-03
1.7931034483e+02,-2.7354203706e-03
1.8034482759e+02,-2.5876643467e-03
1.8137931034e+02,-2.7409258973e-03
1.8241379310e+02,-2.5819502441e-03
1.8344827586e+02,-2.7468539562e-03
1.8448275862e+02,-2.5757976094e-03
1.8551724138e+02,-2.7532369577e-03
1.8655172414e+02,-2.5691721677e-03
1.8758620690e+02,-2.7601117724e-03
1.8862068966e+02,-2.5620329364e-03
1.8965517241e+02,-2.7675258872e-03
1.9068965517e+02,-2.5543219535e-03
1.9172413793e+02,-2.7755534417e-03
1.9275862069e+02,-2.5459403350e-03
1.9379310345e+02,-2.7843321794e-03
1.9482758621e+02,-2.5366681970e-03
1.9586206897e+02,-2.7943748846e-03
1.9689655172e+02,-2.5249130776e-03
1.9793103448e+02,-2.8101178175e-03
1.9896551724e+02,-2.4903528089e-03
2.0000000000e+02,-3.0405762394e-03


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q3_Wi2.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
1.0344827586e+00,-6.9925753565e-05
2.0689655172e+00,-7.3511451154e-05
3.1034482759e+00,-5.8913345609e-05
4.1379310345e+00,-7.4133150803e-05
5.1724137931e+00,-6.5658689919e-05
6.2068965517e+00,-7.2328137611e-05
7.2413793103e+00,-6.9856749421e-05
8.2758620690e+00,-7.1292500066e-05
9.3103448276e+00,-7.1375026163e-05
1.0344827586e+01,-7.0730506961e-05
1.1379310345e+01,-7.1856477074e-05
1.2413793103e+01,-7.0500073543e-05
1.3448275862e+01,-7.1989592138e-05
1.4482758621e+01,-7.0441169737e-05
1.5517241379e+01,-7.2002884213e-05
1.6551724138e+01,-7.0452928279e-05
1.7586206897e+01,-7.1974867459e-05
1.8620689655e+01,-7.0489099036e-05
1.9655172414e+01,-7.1934171416e-05
2.0689655172e+01,-7.0531617953e-05
2.1724137931e+01,-7.1891195665e-05
2.2758620690e+01,-7.0574189971e-05
2.3793103448e+01,-7.1849461370e-05
2.4827586207e+01,-7.0614853897e-05
2.5862068966e+01,-7.1810001759e-05
2.6896551724e+01,-7.0653081181e-05
2.7931034483e+01,-7.1772992583e-05
2.8965517241e+01,-7.0688880877e-05
3.0000000000e+01,-7.1738371162e-05
3.1034482759e+01,-7.0722381707e-05
3.2068965517e+01,-7.1705966098e-05
3.3103448276e+01,-7.0753709033e-05
3.4137931034e+01,-7.1675677330e-05
3.5172413793e+01,-7.0783006655e-05
3.6206896552e+01,-7.1647322825e-05
3.7241379310e+01,-7.0810408140e-05
3.8275862069e+01,-7.1620857223e-05
3.9310344828e+01,-7.0836041873e-05
4.0344827586e+01,-7.1596068082e-05
4.1379310345e+01,-7.0859933475e-05
4.2413793103e+01,-7.1572976536e-05
4.3448275862e+01,-7.0882307670e-05
4.4482758621e+01,-7.1551349607e-05
4.5517241379e+01,-7.0903183542e-05
4.6551724138e+01,-7.1531165931e-05
4.7586206897e+01,-7.0922691977e-05
4.8620689655e+01,-7.1512349003e-05
4.9655172414e+01,-7.0940842976e-05
5.0689655172e+01,-7.1494823333e-05
5.1724137931e+01,-7.0957730400e-05
5.2758620690e+01,-7.1478628106e-05
5.3793103448e+01,-7.0973230656e-05
5.4827586207e+01,-7.1463841767e-05
5.5862068966e+01,-7.0986779010e-05
5.6896551724e+01,-7.1450874988e-05
5.7931034483e+01,-7.0994391284e-05
5.8965517241e+01,-7.1444730842e-05
6.0000000000e+01,-7.0959959939e-05
6.1047185657e+01,-7.1537221601e-05
6.2067211376e+01,-7.1062653240e-05
6.3060781580e+01,-7.1484611300e-05
6.4028582422e+01,-7.1096382765e-05
6.4971282260e+01,-7.1476922878e-05
6.5889532117e+01,-7.1113205204e-05
6.6783966130e+01,-7.1475429087e-05
6.7655201991e+01,-7.1125660964e-05
6.8503841369e+01,-7.1471441587e-05
6.9330470329e+01,-7.1137255347e-05
7.0135659737e+01,-7.1465797621e-05
7.0919965652e+01,-7.1149143519e-05
7.1683929710e+01,-7.1459421885e-05
7.2428079500e+01,-7.1161417626e-05
7.3152928929e+01,-7.1452757220e-05
7.3858978571e+01,-7.1174096926e-05
7.4546716021e+01,-7.1446025406e-05
7.5216616227e+01,-7.1186823194e-05
7.5869141816e+01,-7.1439216857e-05
7.6504743420e+01,-7.1199486670e-05
7.7123859982e+01,-7.1432292274e-05
7.7726919058e+01,-7.1211690255e-05
7.8314337118e+01,-7.1424539580e-05
7.8886519830e+01,-7.1222041762e-05
7.9443862340e+01,-7.1414708043e-05
7.9986749544e+01,-7.1228590661e-05
8.0515556357e+01,-7.1400509333e-05
8.1030647971e+01,-7.1228994804e-05
8.1532380104e+01,-7.1380229413e-05
8.2021099249e+01,-7.1223549453e-05
8.2497142914e+01,-7.1358964477e-05
8.2960839850e+01,-7.1225094791e-05
8.3412510284e+01,-7.1362365863e-05
8.3852466137e+01,-7.1278901599e-05
8.4281011240e+01,-7.1464990091e-05
8.4698441543e+01,-7.1500142211e-05
8.5105045322e+01,-7.1836540572e-05
8.5501103374e+01,-7.2129553970e-05
8.5886889215e+01,-7.2806242296e-05
8.6262669265e+01,-7.3602742325e-05
8.6628703038e+01,-7.4933317864e-05
8.6985243312e+01,-7.6615952435e-05
8.7332536313e+01,-7.9058158610e-05
8.7670821879e+01,-8.2151396271e-05
8.8000333629e+01,-8.6288672968e-05
8.8321299120e+01,-9.1409141171e-05
8.8633940010e+01,-9.7861085951e-05
8.8938472207e+01,-1.0557858046e-04
8.9235106018e+01,-1.1480449215e-04
8.9524046298e+01,-1.2538089220e-04
8.9805492586e+01,-1.3734677590e-04
9.0079639248e+01,-1.5032750070e-04
9.0346675608e+01,-1.6402074739e-04
9.0606786079e+01,-1.7767383045e-04
9.0860150293e+01,-1.9047254225e-04
9.1106943220e+01,-2.0109628057e-04
9.1347335295e+01,-2.0802638983e-04
9.1581492531e+01,-2.0917234376e-04
9.1809576636e+01,-2.0211528733e-04
9.2031745123e+01,-1.8380022869e-04
9.2248151420e+01,-1.5073073917e-04
9.2458944976e+01,-9.8723542597e-05
9.2664271364e+01,-2.3067932657e-05
9.2864272381e+01,8.1660908234e-05
9.3059086146e+01,2.2146557221e-04
9.3248847198e+01,4.0305938095e-04
9.3433686582e+01,6.3374533899e-04
9.3613731950e+01,9.2150075673e-04
9.3789107638e+01,1.2748663346e-03
9.3959934760e+01,1.7029912684e-03
9.4126331289e+01,2.2155301720e-03
9.4288412136e+01,2.8226580601e-03
9.4446289234e+01,3.5349762816e-03
9.4600071612e+01,4.3635072396e-03
9.4749865471e+01,5.3196117451e-03
9.4895774258e+01,6.4149738524e-03
9.5037898736e+01,7.6615322708e-03
9.5176337055e+01,9.0714636866e-03
9.5311184822e+01,1.0657131356e-02
9.5442535159e+01,1.2431073237e-02
9.5570478778e+01,1.4405969027e-02
9.5695104035e+01,1.6594637198e-02
9.5816496995e+01,1.9010020118e-02
9.5934741493e+01,2.1665191506e-02
9.6049919186e+01,2.4573357429e-02
9.6162109616e+01,2.7747873219e-02
9.6271390262e+01,3.1202256867e-02
9.6377836590e+01,3.4950212603e-02
9.6481522114e+01,3.9005651778e-02
9.6582518436e+01,4.3382719298e-02
9.6680895306e+01,4.8095816468e-02
9.6776720660e+01,5.3159625379e-02
9.6870060676e+01,5.8589128793e-02
9.6960979814e+01,6.4399627062e-02
9.7049540862e+01,7.0606749292e-02
9.7135804979e+01,7.7226458594e-02
9.7219831739e+01,8.4275049447e-02
9.7301679171e+01,9.1769136540e-02
9.7381403797e+01,9.9725633823e-02
9.7459060675e+01,1.0816172304e-01
9.7534703435e+01,1.1709481038e-01
9.7608384315e+01,1.2654247116e-01
9.7680154198e+01,1.3652238094e-01
9.7750062649e+01,1.4705223306e-01
9.7818157945e+01,1.5814964197e-01
9.7884487113e+01,1.6983203150e-01
9.7949095959e+01,1.8211650847e-01
9.8012029102e+01,1.9501972103e-01
9.8073330004e+01,2.0855770221e-01
9.8133040997e+01,2.2274569873e-01
9.8191203319e+01,2.3759798609e-01
9.8247857135e+01,2.5312767052e-01
9.8303041571e+01,2.6934647946e-01
9.8356794737e+01,2.8626454182e-01
9.8409153753e+01,3.0389016075e-01
9.8460154780e+01,3.2222958070e-01
9.8509833038e+01,3.4128675242e-01
9.8558222834e+01,3.6106309902e-01
9.8605357586e+01,3.8155728700e-01
9.8651269845e+01,4.0276500652e-01
9.8695991318e+01,4.2467876560e-01
9.8739552890e+01,4.4728770308e-01
9.8781984643e+01,4.7057742542e-01
9.8823315881e+01,4.9452987253e-01
9.8863575147e+01,5.1912321751e-01
9.8902790243e+01,5.4433180525e-01
9.8940988252e+01,5.7012613428e-01
9.8978195552e+01,5.9647288533e-01
9.9014437839e+01,6.2333500004e-01
9.9049740142e+01,6.5067181163e-01
9.9084126839e+01,6.7843922845e-01
9.9117621679e+01,7.0658997028e-01
9.9150247793e+01,7.3507385556e-01
9.9182027711e+01,7.6383813714e-01
9.9212983382e+01,7.9282788165e-01
9.9243136183e+01,8.2198638744e-01
9.9272506936e+01,8.5125563424e-01
9.9301115926e+01,8.8057675688e-01
9.9328982910e+01,9.0989053483e-01
9.9356127132e+01,9.3913788836e-01
9.9382567339e+01,9.6826037246e-01
9.9408321788e+01,9.9720065935e-01
9.9433408267e+01,1.0259030009e+00
9.9457844100e+01,1.0543136628e+00
9.9481646163e+01,1.0823813235e+00
9.9504830891e+01,1.1100574315e+00
9.9527414298e+01,1.1372965165e+00
9.9549411979e+01,1.1640564500e+00
9.9570839125e+01,1.1902986546e+00
9.9591710534e+01,1.2159882592e+00
9.9612040620e+01,1.2410942022e+00
9.9631843422e+01,1.2655892832e+00
9.9651132616e+01,1.2894501666e+00
9.9669921523e+01,1.3126573396e+00
9.9688223118e+01,1.3351950299e+00
9.9706050041e+01,1.3570510869e+00
9.9723414603e+01,1.3782168318e+00
9.9740328795e+01,1.3986868816e+00
9.9756804299e+01,1.4184589523e+00
9.9772852492e+01,1.4375336463e+00
9.9788484457e+01,1.4559142286e+00
9.9803710989e+01,1.4736063961e+00
9.9818542605e+01,1.4906180446e+00
9.9832989545e+01,1.5069590363e+00
9.9847061788e+01,1.5226409718e+00
9.9860769051e+01,1.5376769680e+00
9.9874120801e+01,1.5520814455e+00
9.9887126259e+01,1.5658699256e+00
9.9899794405e+01,1.5790588401e+00
9.9912133989e+01,1.5916653529e+00
9.9924153531e+01,1.6037071955e+00
9.9935861334e+01,1.6152025145e+00
9.9947265481e+01,1.6261697377e+00
9.9958373849e+01,1.6366274397e+00
9.9969194109e+01,1.6465942563e+00
9.9979733733e+01,1.6560887194e+00
9.9990000000e+01,1.6651293442e+00
1.0000000000e+02,1.6737354023e+00
1.0001000000e+02,1.6821399747e+00
1.0002026627e+02,1.6905538839e+00
1.0003080589e+02,1.6989621065e+00
1.0004162615e+02,1.7073481910e+00
1.0005273452e+02,1.7156944370e+00
1.0006413867e+02,1.7239817718e+00
1.0007584647e+02,1.7321897485e+00
1.0008786601e+02,1.7402965097e+00
1.0010020559e+02,1.7482787757e+00
1.0011287374e+02,1.7561118381e+00
1.0012587920e+02,1.7637695685e+00
1.0013923095e+02,1.7712244399e+00
1.0015293821e+02,1.7784475646e+00
1.0016701045e+02,1.7854087503e+00
1.0018145740e+02,1.7920765741e+00
1.0019628901e+02,1.7984184783e+00
1.0021151554e+02,1.8044008879e+00
1.0022714751e+02,1.8099893510e+00
1.0024319570e+02,1.8151487030e+00
1.0025967120e+02,1.8198432551e+00
1.0027658540e+02,1.8240370065e+00
1.0029394996e+02,1.8276938805e+00
1.0031177688e+02,1.8307779816e+00
1.0033007848e+02,1.8332538733e+00
1.0034886738e+02,1.8350868733e+00
1.0036815658e+02,1.8362433624e+00
1.0038795938e+02,1.8366911033e+00
1.0040828947e+02,1.8363995645e+00
1.0042916087e+02,1.8353402439e+00
1.0045058802e+02,1.8334869864e+00
1.0047258570e+02,1.8308162881e+00
1.0049516911e+02,1.8273075824e+00
1.0051835384e+02,1.8229434994e+00
1.0054215590e+02,1.8177100934e+00
1.0056659173e+02,1.8115970324e+00
1.0059167821e+02,1.8045977434e+00
1.0061743266e+02,1.7967095090e+00
1.0064387287e+02,1.7879335129e+00
1.0067101709e+02,1.7782748298e+00
1.0069888407e+02,1.7677423605e+00
1.0072749306e+02,1.7563487114e+00
1.0075686382e+02,1.7441100207e+00
1.0078701662e+02,1.7310457344e+00
1.0081797229e+02,1.7171783367e+00
1.0084975221e+02,1.7025330407e+00
1.0088237832e+02,1.6871374460e+00
1.0091587316e+02,1.6710211718e+00
1.0095025986e+02,1.6542154728e+00
1.0098556216e+02,1.6367528467e+00
1.0102180445e+02,1.6186666429e+00
1.0105901175e+02,1.5999906800e+00
1.0109720976e+02,1.5807588795e+00
1.0113642485e+02,1.5610049253e+00
1.0117668412e+02,1.5407619515e+00
1.0121801536e+02,1.5200622680e+00
1.0126044711e+02,1.4989371242e+00
1.0130400868e+02,1.4774165160e+00
1.0134873015e+02,1.4555290363e+00
1.0139464241e+02,1.4333017701e+00
1.0144177717e+02,1.4107602322e+00
1.0149016696e+02,1.3879283461e+00
1.0153984522e+02,1.3648284617e+00
1.0159084625e+02,1.3414814061e+00
1.0164320526e+02,1.3179065660e+00
1.0169695843e+02,1.2941219938e+00
1.0175214286e+02,1.2701445358e+00
1.0180879668e+02,1.2459899740e+00
1.0186695900e+02,1.2216731802e+00
1.0192667000e+02,1.1972082746e+00
1.0198797090e+02,1.1726087871e+00
1.0205090404e+02,1.1478878165e+00
1.0211551289e+02,1.1230581837e+00
1.0218184206e+02,1.0981325783e+00
1.0224993735e+02,1.0731236930e+00
1.0231984580e+02,1.0480443497e+00
1.0239161569e+02,1.0229076072e+00
1.0246529656e+02,9.9772686291e-01
1.0254093932e+02,9.7251593000e-01
1.0261859620e+02,9.4728911514e-01
1.0269832083e+02,9.2206126143e-01
1.0278016826e+02,8.9684780741e-01
1.0286419502e+02,8.7166479208e-01
1.0295045914e+02,8.4652890347e-01
1.0303902019e+02,8.2145743995e-01
1.0312993932e+02,7.9646836097e-01
1.0322327934e+02,7.7158019470e-01
1.0331910469e+02,7.4681210864e-01
1.0341748156e+02,7.2218374655e-01
1.0351847789e+02,6.9771534437e-01
1.0362216341e+02,6.7342747043e-01
1.0372860974e+02,6.4934122124e-01
1.0383789038e+02,6.2547782793e-01
1.0395008081e+02,6.0185897866e-01
1.0406525851e+02,5.7850624085e-01
1.0418350300e+02,5.5544157267e-01
1.0430489597e+02,5.3268649425e-01
1.0442952122e+02,5.1026286842e-01
1.0455746484e+02,4.8819173712e-01
1.0468881518e+02,4.6649447170e-01
1.0482366294e+02,4.4519117076e-01
1.0496210126e+02,4.2430230254e-01
1.0510422574e+02,4.0384653914e-01
1.0525013453e+02,3.8384303659e-01
1.0539992839e+02,3.6430855826e-01
1.0555371077e+02,3.4526056083e-01
1.0571158786e+02,3.2671343742e-01
1.0587366871e+02,3.0868260021e-01
1.0604006524e+02,2.9117965040e-01
1.0621089236e+02,2.7421766990e-01
1.0638626805e+02,2.5780510332e-01
1.0656631342e+02,2.4195249129e-01
1.0675115280e+02,2.2666482698e-01
1.0694091385e+02,2.1194998395e-01
1.0713572762e+02,1.9780928779e-01
1.0733572864e+02,1.8424791039e-01
1.0754105502e+02,1.7126337626e-01
1.0775184858e+02,1.5885821440e-01
1.0796825488e+02,1.4702609664e-01
1.0819042336e+02,1.3576705941e-01
1.0841850747e+02,1.2507094838e-01
1.0865266470e+02,1.1493554499e-01
1.0889305678e+02,1.0534696654e-01
1.0913984971e+02,9.6301057901e-02
1.0939321392e+02,8.7780368369e-02
1.0965332439e+02,7.9779197627e-02
1.0992036075e+02,7.2276740041e-02
1.1019450741e+02,6.5266205341e-02
1.1047595370e+02,5.8723687052e-02
1.1076489398e+02,5.2641813967e-02
1.1106152779e+02,4.6993861211e-02
1.1136605999e+02,4.1772427691e-02
1.1167870088e+02,3.6948267502e-02
1.1199966637e+02,3.2514529620e-02
1.1232917812e+02,2.8439744807e-02
1.1266746369e+02,2.4718206885e-02
1.1301475669e+02,2.1316506134e-02
1.1337129696e+02,1.8230675798e-02
1.1373733073e+02,1.5425619351e-02
1.1411311079e+02,1.2899688286e-02
1.1449889663e+02,1.0616309504e-02
1.1489495468e+02,8.5767013095e-03
1.1530155846e+02,6.7429687830e-03
1.1571898876e+02,5.1197019661e-03
1.1614753386e+02,3.6677737394e-03
1.1658748972e+02,2.3955960052e-03
1.1703916015e+02,1.2628276423e-03
1.1750285709e+02,2.8208963156e-04
1.1797890075e+02,-5.8822896131e-04
1.1846761990e+02,-1.3309781948e-03
1.1896935203e+02,-1.9891670844e-03
1.1948444364e+02,-2.5408649050e-03
1.2001325046e+02,-3.0306738568e-03
1.2055613766e+02,-3.4316954826e-03
1.2111348017e+02,-3.7903779272e-03
1.2168566288e+02,-4.0747264706e-03
1.2227308094e+02,-4.3333335450e-03
1.2287614002e+02,-4.5290288669e-03
1.2349525658e+02,-4.7128793181e-03
1.2413085818e+02,-4.8424980476e-03
1.2478338377e+02,-4.9717738350e-03
1.2545328398e+02,-5.0530893054e-03
1.2614102143e+02,-5.1435057388e-03
1.2684707107e+02,-5.1901774129e-03
1.2757192050e+02,-5.2536793675e-03
1.2831607029e+02,-5.2759462796e-03
1.2908003435e+02,-5.3213887092e-03
1.2986434026e+02,-5.3267293123e-03
1.3066952967e+02,-5.3605090876e-03
1.3149615863e+02,-5.3542398511e-03
1.3234479801e+02,-5.3808563373e-03
1.3321603387e+02,-5.3666517569e-03
1.3411046788e+02,-5.3891830040e-03
1.3502871774e+02,-5.3695107932e-03
1.3597141758e+02,-5.3899982111e-03
1.3693921842e+02,-5.3664686410e-03
1.3793278862e+02,-5.3862304850e-03
1.3895281434e+02,-5.3598291045e-03
1.4000000000e+02,-5.3806086798e-03
1.4103448276e+02,-5.3541140201e-03
1.4206896552e+02,-5.3788100705e-03
1.4310344828e+02,-5.3519004356e-03
1.4413793103e+02,-5.3784578607e-03
1.4517241379e+02,-5.3502712733e-03
1.4620689655e+02,-5.3788072295e-03
1.4724137931e+02,-5.3489627335e-03
1.4827586207e+02,-5.3795137900e-03
1.4931034483e+02,-5.3477790694e-03
1.5034482759e+02,-5.3804298399e-03
1.5137931034e+02,-5.3466152142e-03
1.5241379310e+02,-5.3814885260e-03
1.5344827586e+02,-5.3454163632e-03
1.5448275862e+02,-5.3826610897e-03
1.5551724138e+02,-5.3441531976e-03
1.5655172414e+02,-5.3839369096e-03
1.5758620690e+02,-5.3428086160e-03
1.5862068966e+02,-5.3853142266e-03
1.5965517241e+02,-5.3413710897e-03
1.6068965517e+02,-5.3867957689e-03
1.6172413793e+02,-5.3398314509e-03
1.6275862069e+02,-5.3883866842e-03
1.6379310345e+02,-5.3381813843e-03
1.6482758621e+02,-5.3900935343e-03
1.6586206897e+02,-5.3364126718e-03
1.6689655172e+02,-5.3919238636e-03
1.6793103448e+02,-5.3345168401e-03
1.6896551724e+02,-5.3938859891e-03
1.7000000000e+02,-5.3324849612e-03
1.7103448276e+02,-5.3959889305e-03
1.7206896552e+02,-5.3303075508e-03
1.7310344828e+02,-5.3982424040e-03
1.7413793103e+02,-5.3279744835e-03
1.7517241379e+02,-5.4006568099e-03
1.7620689655e+02,-5.3254749835e-03
1.7724137931e+02,-5.4032432504e-03
1.7827586207e+02,-5.3227975532e-03
1.7931034483e+02,-5.4060136117e-03
1.8034482759e+02,-5.3199297919e-03
1.8137931034e+02,-5.4089809547e-03
1.8241379310e+02,-5.3168576242e-03
1.8344827586e+02,-5.4121609174e-03
1.8448275862e+02,-5.3135628655e-03
1.8551724138e+02,-5.4155756486e-03
1.8655172414e+02,-5.3100173496e-03
1.8758620690e+02,-5.4192617617e-03
1.8862068966e+02,-5.3061736922e-03
1.8965517241e+02,-5.4232778497e-03
1.9068965517e+02,-5.3019674109e-03
1.9172413793e+02,-5.4276750017e-03
1.9275862069e+02,-5.2973981808e-03
1.9379310345e+02,-5.4323179976e-03
1.9482758621e+02,-5.2929278011e-03
1.9586206897e+02,-5.4364595101e-03
1.9689655172e+02,-5.2898026918e-03
1.9793103448e+02,-5.4344876712e-03
1.9896551724e+02,-5.2818423579e-03
2.0000000000e+02,-5.5912365283e-03


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q3_Wi3.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
1.0344827586e+00,-6.0931191281e-05
2.0689655172e+00,-7.4614473748e-05
3.1034482759e+00,-5.3689873974e-05
4.1379310345e+00,-7.3171953113e-05
5.1724137931e+00,-6.4525937471e-05
6.2068965517e+00,-7.1547527477e-05
7.2413793103e+00,-6.9830876113e-05
8.2758620690e+00,-7.1348249997e-05
9.3103448276e+00,-7.1728165831e-05
1.0344827586e+01,-7.1207425791e-05
1.1379310345e+01,-7.2300529685e-05
1.2413793103e+01,-7.1111451198e-05
1.3448275862e+01,-7.2440944873e-05
1.4482758621e+01,-7.1083409194e-05
1.5517241379e+01,-7.2452926553e-05
1.6551724138e+01,-7.1096695261e-05
1.7586206897e+01,-7.2428453891e-05
1.8620689655e+01,-7.1126843180e-05
1.9655172414e+01,-7.2394568473e-05
2.0689655172e+01,-7.1161596358e-05
2.1724137931e+01,-7.2359370739e-05
2.2758620690e+01,-7.1196312658e-05
2.3793103448e+01,-7.2325289793e-05
2.4827586207e+01,-7.1229538567e-05
2.5862068966e+01,-7.2292988890e-05
2.6896551724e+01,-7.1260895218e-05
2.7931034483e+01,-7.2262559356e-05
2.8965517241e+01,-7.1290403848e-05
3.0000000000e+01,-7.2233948131e-05
3.1034482759e+01,-7.1318165446e-05
3.2068965517e+01,-7.2207024149e-05
3.3103448276e+01,-7.1344260052e-05
3.4137931034e+01,-7.2181727669e-05
3.5172413793e+01,-7.1368795608e-05
3.6206896552e+01,-7.2157918086e-05
3.7241379310e+01,-7.1391861983e-05
3.8275862069e+01,-7.2135580894e-05
3.9310344828e+01,-7.1413559843e-05
4.0344827586e+01,-7.2114547545e-05
4.1379310345e+01,-7.1433879363e-05
4.2413793103e+01,-7.2094849883e-05
4.3448275862e+01,-7.1453019708e-05
4.4482758621e+01,-7.2076303645e-05
4.5517241379e+01,-7.1470967086e-05
4.6551724138e+01,-7.2058905863e-05
4.7586206897e+01,-7.1487823192e-05
4.8620689655e+01,-7.2042611218e-05
4.9655172414e+01,-7.1503573880e-05
5.0689655172e+01,-7.2027375451e-05
5.1724137931e+01,-7.1518268698e-05
5.2758620690e+01,-7.2013275947e-05
5.3793103448e+01,-7.1531756064e-05
5.4827586207e+01,-7.2000424892e-05
5.5862068966e+01,-7.1543557154e-05
5.6896551724e+01,-7.1989230270e-05
5.7931034483e+01,-7.1550757688e-05
5.8965517241e+01,-7.1983694418e-05
6.0000000000e+01,-7.1523497005e-05
6.1047185657e+01,-7.2069905685e-05
6.2067211376e+01,-7.1611375354e-05
6.3060781580e+01,-7.2019265321e-05
6.4028582422e+01,-7.1651544441e-05
6.4971282260e+01,-7.2014492956e-05
6.5889532117e+01,-7.1671758933e-05
6.6783966130e+01,-7.2014437159e-05
6.7655201991e+01,-7.1688265981e-05
6.8503841369e+01,-7.2011811070e-05
6.9330470329e+01,-7.1703165354e-05
7.0135659737e+01,-7.2007478781e-05
7.0919965652e+01,-7.1717525823e-05
7.1683929710e+01,-7.2002512017e-05
7.2428079500e+01,-7.1731716956e-05
7.3152928929e+01,-7.1997446566e-05
7.3858978571e+01,-7.1745948274e-05
7.4546716021e+01,-7.1992559567e-05
7.5216616227e+01,-7.1760024945e-05
7.5869141816e+01,-7.1987873011e-05
7.6504743420e+01,-7.1773982205e-05
7.7123859982e+01,-7.1983449389e-05
7.7726919058e+01,-7.1787621097e-05
7.8314337118e+01,-7.1978720421e-05
7.8886519830e+01,-7.1799647280e-05
7.9443862340e+01,-7.1972152742e-05
7.9986749544e+01,-7.1807409790e-05
8.0515556357e+01,-7.1959686192e-05
8.1030647971e+01,-7.1805178882e-05
8.1532380104e+01,-7.1933569721e-05
8.2021099249e+01,-7.1783300632e-05
8.2497142914e+01,-7.1883272233e-05
8.2960839850e+01,-7.1731447003e-05
8.3412510284e+01,-7.1801301420e-05
8.3852466137e+01,-7.1649387213e-05
8.4281011240e+01,-7.1701922898e-05
8.4698441543e+01,-7.1575600486e-05
8.5105045322e+01,-7.1661063891e-05
8.5501103374e+01,-7.1641261570e-05
8.5886889215e+01,-7.1886825351e-05
8.6262669265e+01,-7.2157483792e-05
8.6628703038e+01,-7.2823945354e-05
8.6985243312e+01,-7.3736247679e-05
8.7332536313e+01,-7.5286966353e-05
8.7670821879e+01,-7.7430011679e-05
8.8000333629e+01,-8.0598501388e-05
8.8321299120e+01,-8.4857936142e-05
8.8633940010e+01,-9.0690443853e-05
8.8938472207e+01,-9.8266179641e-05
8.9235106018e+01,-1.0810594818e-04
8.9524046298e+01,-1.2045419490e-04
8.9805492586e+01,-1.3583121936e-04
9.0079639248e+01,-1.5449368906e-04
9.0346675608e+01,-1.7688639697e-04
9.0606786079e+01,-2.0317863742e-04
9.0860150293e+01,-2.3362636905e-04
9.1106943220e+01,-2.6817371027e-04
9.1347335295e+01,-3.0673791977e-04
9.1581492531e+01,-3.4886853862e-04
9.1809576636e+01,-3.9396747723e-04
9.2031745123e+01,-4.4100028990e-04
9.2248151420e+01,-4.8866467352e-04
9.2458944976e+01,-5.3515062252e-04
9.2664271364e+01,-5.7826974077e-04
9.2864272381e+01,-6.1526190433e-04
9.3059086146e+01,-6.4289764519e-04
9.3248847198e+01,-6.5732894940e-04
9.3433686582e+01,-6.5417406748e-04
9.3613731950e+01,-6.2841018208e-04
9.3789107638e+01,-5.7444833214e-04
9.3959934760e+01,-4.8606320451e-04
9.4126331289e+01,-3.5646313848e-04
9.4288412136e+01,-1.7825152519e-04
9.4446289234e+01,5.6506489146e-05
9.4600071612e+01,3.5629775276e-04
9.4749865471e+01,7.3009809474e-04
9.4895774258e+01,1.1873693494e-03
9.5037898736e+01,1.7380019030e-03
9.5176337055e+01,2.3923025775e-03
9.5311184822e+01,3.1609460062e-03
9.5442535159e+01,4.0549603553e-03
9.5570478778e+01,5.0856902192e-03
9.5695104035e+01,6.2647858957e-03
9.5816496995e+01,7.6041797094e-03
9.5934741493e+01,9.1160827030e-03
9.6049919186e+01,1.0812974894e-02
9.6162109616e+01,1.2707611055e-02
9.6271390262e+01,1.4813024061e-02
9.6377836590e+01,1.7142539453e-02
9.6481522114e+01,1.9709789324e-02
9.6582518436e+01,2.2528733775e-02
9.6680895306e+01,2.5613681599e-02
9.6776720660e+01,2.8979315101e-02
9.6870060676e+01,3.2640713496e-02
9.6960979814e+01,3.6613376479e-02
9.7049540862e+01,4.0913245008e-02
9.7135804979e+01,4.5556719181e-02
9.7219831739e+01,5.0560671095e-02
9.7301679171e+01,5.5942451804e-02
9.7381403797e+01,6.1719890909e-02
9.7459060675e+01,6.7911287705e-02
9.7534703435e+01,7.4535392263e-02
9.7608384315e+01,8.1611375794e-02
9.7680154198e+01,8.9158788568e-02
9.7750062649e+01,9.7197504687e-02
9.7818157945e+01,1.0574765262e-01
9.7884487113e+01,1.1482953036e-01
9.7949095959e+01,1.2446350473e-01
9.8012029102e+01,1.3466989394e-01
9.8073330004e+01,1.4546883300e-01
9.8133040997e+01,1.5688012177e-01
9.8191203319e+01,1.6892305555e-01
9.8247857135e+01,1.8161623864e-01
9.8303041571e+01,1.9497738143e-01
9.8356794737e+01,2.0902308204e-01
9.8409153753e+01,2.2376859412e-01
9.8460154780e+01,2.3922758269e-01
9.8509833038e+01,2.5541187041e-01
9.8558222834e+01,2.7233117759e-01
9.8605357586e+01,2.8999285917e-01
9.8651269845e+01,3.0840164288e-01
9.8695991318e+01,3.2755937326e-01
9.8739552890e+01,3.4746476639e-01
9.8781984643e+01,3.6811318090e-01
9.8823315881e+01,3.8949641080e-01
9.8863575147e+01,4.1160250598e-01
9.8902790243e+01,4.3441562593e-01
9.8940988252e+01,4.5791593280e-01
9.8978195552e+01,4.8207952796e-01
9.9014437839e+01,5.0687843751e-01
9.9049740142e+01,5.3228064996e-01
9.9084126839e+01,5.5825020887e-01
9.9117621679e+01,5.8474736202e-01
9.9150247793e+01,6.1172876714e-01
9.9182027711e+01,6.3914775343e-01
9.9212983382e+01,6.6695463566e-01
9.9243136183e+01,6.9509707704e-01
9.9272506936e+01,7.2352049540e-01
9.9301115926e+01,7.5216850582e-01
9.9328982910e+01,7.8098339190e-01
9.9356127132e+01,8.0990659716e-01
9.9382567339e+01,8.3887922719e-01
9.9408321788e+01,8.6784255338e-01
9.9433408267e+01,8.9673850856e-01
9.9457844100e+01,9.2551016567e-01
9.9481646163e+01,9.5410219103e-01
9.9504830891e+01,9.8246126469e-01
9.9527414298e+01,1.0105364613e+00
9.9549411979e+01,1.0382795867e+00
9.9570839125e+01,1.0656454654e+00
9.9591710534e+01,1.0925921782e+00
9.9612040620e+01,1.1190812464e+00
9.9631843422e+01,1.1450777651e+00
9.9651132616e+01,1.1705504856e+00
9.9669921523e+01,1.1954718487e+00
9.9688223118e+01,1.2198179743e+00
9.9706050041e+01,1.2435686088e+00
9.9723414603e+01,1.2667070358e+00
9.9740328795e+01,1.2892199554e+00
9.9756804299e+01,1.3110973355e+00
9.9772852492e+01,1.3323322421e+00
9.9788484457e+01,1.3529206509e+00
9.9803710989e+01,1.3728612470e+00
9.9818542605e+01,1.3921552163e+00
9.9832989545e+01,1.4108060311e+00
9.9847061788e+01,1.4288192361e+00
9.9860769051e+01,1.4462022355e+00
9.9874120801e+01,1.4629640846e+00
9.9887126259e+01,1.4791152886e+00
9.9899794405e+01,1.4946676094e+00
9.9912133989e+01,1.5096338829e+00
9.9924153531e+01,1.5240278465e+00
9.9935861334e+01,1.5378639784e+00
9.9947265481e+01,1.5511573500e+00
9.9958373849e+01,1.5639234845e+00
9.9969194109e+01,1.5761782469e+00
9.9979733733e+01,1.5879376923e+00
9.9990000000e+01,1.5992180681e+00
1.0000000000e+02,1.6100366292e+00
1.0001000000e+02,1.6206833106e+00
1.0002026627e+02,1.6314288481e+00
1.0003080589e+02,1.6422610859e+00
1.0004162615e+02,1.6531664871e+00
1.0005273452e+02,1.6641302204e+00
1.0006413867e+02,1.6751360493e+00
1.0007584647e+02,1.6861663019e+00
1.0008786601e+02,1.6972018184e+00
1.0010020559e+02,1.7082219170e+00
1.0011287374e+02,1.7192043655e+00
1.0012587920e+02,1.7301253648e+00
1.0013923095e+02,1.7409595452e+00
1.0015293821e+02,1.7516799771e+00
1.0016701045e+02,1.7622581985e+00
1.0018145740e+02,1.7726642607e+00
1.0019628901e+02,1.7828667935e+00
1.0021151554e+02,1.7928330935e+00
1.0022714751e+02,1.8025292342e+00
1.0024319570e+02,1.8119202013e+00
1.0025967120e+02,1.8209700528e+00
1.0027658540e+02,1.8296421045e+00
1.0029394996e+02,1.8378991417e+00
1.0031177688e+02,1.8457036542e+00
1.0033007848e+02,1.8530180966e+00
1.0034886738e+02,1.8598051676e+00
1.0036815658e+02,1.8660281104e+00
1.0038795938e+02,1.8716510251e+00
1.0040828947e+02,1.8766391957e+00
1.0042916087e+02,1.8809594166e+00
1.0045058802e+02,1.8845803289e+00
1.0047258570e+02,1.8874727397e+00
1.0049516911e+02,1.8896099368e+00
1.0051835384e+02,1.8909679808e+00
1.0054215590e+02,1.8915259726e+00
1.0056659173e+02,1.8912662884e+00
1.0059167821e+02,1.8901747764e+00
1.0061743266e+02,1.8882409105e+00
1.0064387287e+02,1.8854578957e+00
1.0067101709e+02,1.8818227216e+00
1.0069888407e+02,1.8773361648e+00
1.0072749306e+02,1.8720027336e+00
1.0075686382e+02,1.8658305605e+00
1.0078701662e+02,1.8588312448e+00
1.0081797229e+02,1.8510196438e+00
1.0084975221e+02,1.8424136211e+00
1.0088237832e+02,1.8330337566e+00
1.0091587316e+02,1.8229030235e+00
1.0095025986e+02,1.8120464423e+00
1.0098556216e+02,1.8004907164e+00
1.0102180445e+02,1.7882638580e+00
1.0105901175e+02,1.7753948138e+00
1.0109720976e+02,1.7619130959e+00
1.0113642485e+02,1.7478484262e+00
1.0117668412e+02,1.7332304002e+00
1.0121801536e+02,1.7180881760e+00
1.0126044711e+02,1.7024501947e+00
1.0130400868e+02,1.6863439331e+00
1.0134873015e+02,1.6697956943e+00
1.0139464241e+02,1.6528304372e+00
1.0144177717e+02,1.6354716446e+00
1.0149016696e+02,1.6177412319e+00
1.0153984522e+02,1.5996594932e+00
1.0159084625e+02,1.5812450844e+00
1.0164320526e+02,1.5625150410e+00
1.0169695843e+02,1.5434848254e+00
1.0175214286e+02,1.5241684026e+00
1.0180879668e+02,1.5045783388e+00
1.0186695900e+02,1.4847259185e+00
1.0192667000e+02,1.4646212770e+00
1.0198797090e+02,1.4442735429e+00
1.0205090404e+02,1.4236909867e+00
1.0211551289e+02,1.4028811708e+00
1.0218184206e+02,1.3818511010e+00
1.0224993735e+02,1.3606073690e+00
1.0231984580e+02,1.3391562948e+00
1.0239161569e+02,1.3175040509e+00
1.0246529656e+02,1.2956567888e+00
1.0254093932e+02,1.2736207374e+00
1.0261859620e+02,1.2514023135e+00
1.0269832083e+02,1.2290081881e+00
1.0278016826e+02,1.2064453869e+00
1.0286419502e+02,1.1837213184e+00
1.0295045914e+02,1.1608438775e+00
1.0303902019e+02,1.1378214257e+00
1.0312993932e+02,1.1146629171e+00
1.0322327934e+02,1.0913778155e+00
1.0331910469e+02,1.0679762698e+00
1.0341748156e+02,1.0444689415e+00
1.0351847789e+02,1.0208672689e+00
1.0362216341e+02,9.9718316269e-01
1.0372860974e+02,9.7342941234e-01
1.0383789038e+02,9.4961919007e-01
1.0395008081e+02,9.2576667087e-01
1.0406525851e+02,9.0188626232e-01
1.0418350300e+02,8.7799353360e-01
1.0430489597e+02,8.5410406146e-01
1.0442952122e+02,8.3023479066e-01
1.0455746484e+02,8.0640235795e-01
1.0468881518e+02,7.8262503648e-01
1.0482366294e+02,7.5892036706e-01
1.0496210126e+02,7.3530787242e-01
1.0510422574e+02,7.1180579202e-01
1.0525013453e+02,6.8843478566e-01
1.0539992839e+02,6.6521353545e-01
1.0555371077e+02,6.4216369005e-01
1.0571158786e+02,6.1930406794e-01
1.0587366871e+02,5.9665712306e-01
1.0604006524e+02,5.7424145727e-01
1.0621089236e+02,5.5208011213e-01
1.0638626805e+02,5.3019107957e-01
1.0656631342e+02,5.0859774180e-01
1.0675115280e+02,4.8731705606e-01
1.0694091385e+02,4.6637247566e-01
1.0713572762e+02,4.4577947953e-01
1.0733572864e+02,4.2556130856e-01
1.0754105502e+02,4.0573151508e-01
1.0775184858e+02,3.8631284166e-01
1.0796825488e+02,3.6731647629e-01
1.0819042336e+02,3.4876438690e-01
1.0841850747e+02,3.3066498527e-01
1.0865266470e+02,3.1303921038e-01
1.0889305678e+02,2.9589232607e-01
1.0913984971e+02,2.7924402193e-01
1.0939321392e+02,2.6309609364e-01
1.0965332439e+02,2.4746680483e-01
1.0992036075e+02,2.3235422361e-01
1.1019450741e+02,2.1777506331e-01
1.1047595370e+02,2.0372347128e-01
1.1076489398e+02,1.9021454427e-01
1.1106152779e+02,1.7723838386e-01
1.1136605999e+02,1.6480846728e-01
1.1167870088e+02,1.5291079267e-01
1.1199966637e+02,1.4155727955e-01
1.1232917812e+02,1.3072983077e-01
1.1266746369e+02,1.2043893596e-01
1.1301475669e+02,1.1066247064e-01
1.1337129696e+02,1.0140968858e-01
1.1373733073e+02,9.2654561317e-02
1.1411311079e+02,8.4405364967e-02
1.1449889663e+02,7.6632337791e-02
1.1489495468e+02,6.9343097849e-02
1.1530155846e+02,6.2504361714e-02
1.1571898876e+02,5.6123465175e-02
1.1614753386e+02,5.0163845637e-02
1.1658748972e+02,4.4632982196e-02
1.1703916015e+02,3.9491297276e-02
1.1750285709e+02,3.4746879029e-02
1.1797890075e+02,3.0357409595e-02
1.1846761990e+02,2.6332081298e-02
1.1896935203e+02,2.2626109779e-02
1.1948444364e+02,1.9250302110e-02
1.2001325046e+02,1.6157668170e-02
1.2055613766e+02,1.3361141773e-02
1.2111348017e+02,1.0811762679e-02
1.2168566288e+02,8.5250895444e-03
1.2227308094e+02,6.4503915196e-03
1.2287614002e+02,4.6063215227e-03
1.2349525658e+02,2.9405313741e-03
1.2413085818e+02,1.4751959302e-03
1.2478338377e+02,1.5644967753e-04
1.2545328398e+02,-9.8963674099e-04
1.2614102143e+02,-2.0184044207e-03
1.2684707107e+02,-2.8995745174e-03
1.2757192050e+02,-3.6899819384e-03
1.2831607029e+02,-4.3548935277e-03
1.2908003435e+02,-4.9527145536e-03
1.2986434026e+02,-5.4440784484e-03
1.3066952967e+02,-5.8890908037e-03
1.3149615863e+02,-6.2436368530e-03
1.3234479801e+02,-6.5696974107e-03
1.3321603387e+02,-6.8183539626e-03
1.3411046788e+02,-7.0536692633e-03
1.3502871774e+02,-7.2219216034e-03
1.3597141758e+02,-7.3894719653e-03
1.3693921842e+02,-7.4978649686e-03
1.3793278862e+02,-7.6159597451e-03
1.3895281434e+02,-7.6807148164e-03
1.4000000000e+02,-7.7644172224e-03
1.4103448276e+02,-7.7979229265e-03
1.4206896552e+02,-7.8584934833e-03
1.4310344828e+02,-7.8721065819e-03
1.4413793103e+02,-7.9182562953e-03
1.4517241379e+02,-7.9185895637e-03
1.4620689655e+02,-7.9562628985e-03
1.4724137931e+02,-7.9476530838e-03
1.4827586207e+02,-7.9805417102e-03
1.4931034483e+02,-7.9657163146e-03
1.5034482759e+02,-7.9961727935e-03
1.5137931034e+02,-7.9768208477e-03
1.5241379310e+02,-8.0063651429e-03
1.5344827586e+02,-7.9835114169e-03
1.5448275862e+02,-8.0131452984e-03
1.5551724138e+02,-7.9873910694e-03
1.5655172414e+02,-8.0177936443e-03
1.5758620690e+02,-7.9894700648e-03
1.5862068966e+02,-8.0211199526e-03
1.5965517241e+02,-7.9903849243e-03
1.6068965517e+02,-8.0236372171e-03
1.6172413793e+02,-7.9905361888e-03
1.6275862069e+02,-8.0256712858e-03
1.6379310345e+02,-7.9901752498e-03
1.6482758621e+02,-8.0274299664e-03
1.6586206897e+02,-7.9894591269e-03
1.6689655172e+02,-8.0290466361e-03
1.6793103448e+02,-7.9884850785e-03
1.6896551724e+02,-8.0306077481e-03
1.7000000000e+02,-7.9873124558e-03
1.7103448276e+02,-8.0321702121e-03
1.7206896552e+02,-7.9859765218e-03
1.7310344828e+02,-8.0337723851e-03
1.7413793103e+02,-7.9844971605e-03
1.7517241379e+02,-8.0354410317e-03
1.7620689655e+02,-7.9828843493e-03
1.7724137931e+02,-8.0371958638e-03
1.7827586207e+02,-7.9811413504e-03
1.7931034483e+02,-8.0390528365e-03
1.8034482759e+02,-7.9792660401e-03
1.8137931034e+02,-8.0410273331e-03
1.8241379310e+02,-7.9772501130e-03
1.8344827586e+02,-8.0431384396e-03
1.8448275862e+02,-7.9750757348e-03
1.8551724138e+02,-8.0454149178e-03
1.8655172414e+02,-7.9727109877e-03
1.8758620690e+02,-8.0478984079e-03
1.8862068966e+02,-7.9701127788e-03
1.8965517241e+02,-8.0506198288e-03
1.9068965517e+02,-7.9672763478e-03
1.9172413793e+02,-8.0535028096e-03
1.9275862069e+02,-7.9645071332e-03
1.9379310345e+02,-8.0561711031e-03
1.9482758621e+02,-7.9629759605e-03
1.9586206897e+02,-8.0567397964e-03
1.9689655172e+02,-7.9621574055e-03
1.9793103448e+02,-8.0439563045e-03
1.9896551724e+02,-7.9529493010e-03
2.0000000000e+02,-8.1957382324e-03


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q3_Wi5.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
1.0344827586e+00,-5.0019727701e-05
2.0689655172e+00,-7.4565842650e-05
3.1034482759e+00,-4.6272966749e-05
4.1379310345e+00,-6.7856907941e-05
5.1724137931e+00,-6.1467587721e-05
6.2068965517e+00,-6.8583203082e-05
7.2413793103e+00,-6.8267202436e-05
8.2758620690e+00,-7.0472791500e-05
9.3103448276e+00,-7.1330243143e-05
1.0344827586e+01,-7.1550471522e-05
1.1379310345e+01,-7.2619807249e-05
1.2413793103e+01,-7.2043225719e-05
1.3448275862e+01,-7.3108722017e-05
1.4482758621e+01,-7.2253398463e-05
1.5517241379e+01,-7.3269837720e-05
1.6551724138e+01,-7.2346270811e-05
1.7586206897e+01,-7.3307867045e-05
1.8620689655e+01,-7.2394508205e-05
1.9655172414e+01,-7.3303354129e-05
2.0689655172e+01,-7.2426360213e-05
2.1724137931e+01,-7.3285617740e-05
2.2758620690e+01,-7.2451987979e-05
2.3793103448e+01,-7.3264624053e-05
2.4827586207e+01,-7.2474832458e-05
2.5862068966e+01,-7.3243540305e-05
2.6896551724e+01,-7.2495993223e-05
2.7931034483e+01,-7.3223263614e-05
2.8965517241e+01,-7.2515874041e-05
3.0000000000e+01,-7.3204018644e-05
3.1034482759e+01,-7.2534639904e-05
3.2068965517e+01,-7.3185794917e-05
3.3103448276e+01,-7.2552353989e-05
3.4137931034e+01,-7.3168584611e-05
3.5172413793e+01,-7.2569092859e-05
3.6206896552e+01,-7.3152300447e-05
3.7241379310e+01,-7.2584901651e-05
3.8275862069e+01,-7.3136955971e-05
3.9310344828e+01,-7.2599852722e-05
4.0344827586e+01,-7.3122433056e-05
4.1379310345e+01,-7.2613907350e-05
4.2413793103e+01,-7.3108766906e-05
4.3448275862e+01,-7.2627227936e-05
4.4482758621e+01,-7.3095833385e-05
4.5517241379e+01,-7.2639768998e-05
4.6551724138e+01,-7.3083644819e-05
4.7586206897e+01,-7.2651603907e-05
4.8620689655e+01,-7.3072185855e-05
4.9655172414e+01,-7.2662699378e-05
5.0689655172e+01,-7.3061436266e-05
5.1724137931e+01,-7.2673062160e-05
5.2758620690e+01,-7.3051496561e-05
5.3793103448e+01,-7.2682522629e-05
5.4827586207e+01,-7.3042504521e-05
5.5862068966e+01,-7.2690695539e-05
5.6896551724e+01,-7.3035024472e-05
5.7931034483e+01,-7.2696084158e-05
5.8965517241e+01,-7.3032834063e-05
6.0000000000e+01,-7.2675823705e-05
6.1047185657e+01,-7.3116448962e-05
6.2067211376e+01,-7.2746813137e-05
6.3060781580e+01,-7.3061432912e-05
6.4028582422e+01,-7.2784788629e-05
6.4971282260e+01,-7.3066246939e-05
6.5889532117e+01,-7.2807915317e-05
6.6783966130e+01,-7.3071773519e-05
6.7655201991e+01,-7.2827698373e-05
6.8503841369e+01,-7.3074561850e-05
6.9330470329e+01,-7.2845120114e-05
7.0135659737e+01,-7.3075583768e-05
7.0919965652e+01,-7.2861128334e-05
7.1683929710e+01,-7.3075722575e-05
7.2428079500e+01,-7.2876274461e-05
7.3152928929e+01,-7.3075524637e-05
7.3858978571e+01,-7.2890986875e-05
7.4546716021e+01,-7.3075390820e-05
7.5216616227e+01,-7.2905381909e-05
7.5869141816e+01,-7.3075565536e-05
7.6504743420e+01,-7.2919897121e-05
7.7123859982e+01,-7.3076631156e-05
7.7726919058e+01,-7.2935148675e-05
7.8314337118e+01,-7.3079073843e-05
7.8886519830e+01,-7.2951168633e-05
7.9443862340e+01,-7.3082581141e-05
7.9986749544e+01,-7.2966305206e-05
8.0515556357e+01,-7.3083019096e-05
8.1030647971e+01,-7.2972559217e-05
8.1532380104e+01,-7.3066399903e-05
8.2021099249e+01,-7.2947515380e-05
8.2497142914e+01,-7.2999356154e-05
8.2960839850e+01,-7.2843680024e-05
8.3412510284e+01,-7.2817453973e-05
8.3852466137e+01,-7.2577896958e-05
8.4281011240e+01,-7.2419187350e-05
8.4698441543e+01,-7.2033393432e-05
8.5105045322e+01,-7.1679811861e-05
8.5501103374e+01,-7.1091079133e-05
8.5886889215e+01,-7.0506758514e-05
8.6262669265e+01,-6.9714902572e-05
8.6628703038e+01,-6.8961474012e-05
8.6985243312e+01,-6.8116471841e-05
8.7332536313e+01,-6.7470592513e-05
8.7670821879e+01,-6.7014711997e-05
8.8000333629e+01,-6.7133675736e-05
8.8321299120e+01,-6.7987678469e-05
8.8633940010e+01,-7.0111303789e-05
8.8938472207e+01,-7.3884438998e-05
8.9235106018e+01,-8.0044097799e-05
8.9524046298e+01,-8.9231494599e-05
8.9805492586e+01,-1.0242266792e-04
9.0079639248e+01,-1.2053944531e-04
9.0346675608e+01,-1.4480359930e-04
9.0606786079e+01,-1.7640058784e-04
9.0860150293e+01,-2.1676255911e-04
9.1106943220e+01,-2.6727449035e-04
9.1347335295e+01,-3.2949258451e-04
9.1581492531e+01,-4.0488537827e-04
9.1809576636e+01,-4.9499488138e-04
9.2031745123e+01,-6.0120743523e-04
9.2248151420e+01,-7.2486669503e-04
9.2458944976e+01,-8.6707189100e-04
9.2664271364e+01,-1.0287524493e-03
9.2864272381e+01,-1.2104930797e-03
9.3059086146e+01,-1.4125808866e-03
9.3248847198e+01,-1.6348579240e-03
9.3433686582e+01,-1.8767505411e-03
9.3613731950e+01,-2.1371507332e-03
9.3789107638e+01,-2.4144369101e-03
9.3959934760e+01,-2.7063841006e-03
9.4126331289e+01,-3.0101833447e-03
9.4288412136e+01,-3.3223800968e-03
9.4446289234e+01,-3.6388967619e-03
9.4600071612e+01,-3.9549971247e-03
9.4749865471e+01,-4.2653142862e-03
9.4895774258e+01,-4.5638370549e-03
9.5037898736e+01,-4.8439432713e-03
9.5176337055e+01,-5.0984032492e-03
9.5311184822e+01,-5.3194162625e-03
9.5442535159e+01,-5.4986252021e-03
9.5570478778e+01,-5.6271530503e-03
9.5695104035e+01,-5.6956226602e-03
9.5816496995e+01,-5.6941894719e-03
9.5934741493e+01,-5.6125606892e-03
9.6049919186e+01,-5.4400206881e-03
9.6162109616e+01,-5.1654449009e-03
9.6271390262e+01,-4.7773150053e-03
9.6377836590e+01,-4.2637240747e-03
9.6481522114e+01,-3.6123799862e-03
9.6582518436e+01,-2.8106000075e-03
9.6680895306e+01,-1.8453022270e-03
9.6776720660e+01,-7.0298964314e-04
9.6870060676e+01,6.3026932822e-04
9.6960979814e+01,2.1688654922e-03
9.7049540862e+01,3.9276760638e-03
9.7135804979e+01,5.9220949219e-03
9.7219831739e+01,8.1680634794e-03
9.7301679171e+01,1.0682101574e-02
9.7381403797e+01,1.3481336650e-02
9.7459060675e+01,1.6583529586e-02
9.7534703435e+01,2.0007095773e-02
9.7608384315e+01,2.3771119275e-02
9.7680154198e+01,2.7895358609e-02
9.7750062649e+01,3.2400242067e-02
9.7818157945e+01,3.7306850910e-02
9.7884487113e+01,4.2636888307e-02
9.7949095959e+01,4.8412632862e-02
9.8012029102e+01,5.4656874421e-02
9.8073330004e+01,6.1392830833e-02
9.8133040997e+01,6.8644044323e-02
9.8191203319e+01,7.6434256262e-02
9.8247857135e+01,8.4787259512e-02
9.8303041571e+01,9.3726727878e-02
9.8356794737e+01,1.0327602204e-01
9.8409153753e+01,1.1345797345e-01
9.8460154780e+01,1.2429464587e-01
9.8509833038e+01,1.3580707667e-01
9.8558222834e+01,1.4801500067e-01
9.8605357586e+01,1.6093655754e-01
9.8651269845e+01,1.7458798813e-01
9.8695991318e+01,1.8898332359e-01
9.8739552890e+01,2.0413407177e-01
9.8781984643e+01,2.2004890635e-01
9.8823315881e+01,2.3673336629e-01
9.8863575147e+01,2.5418957123e-01
9.8902790243e+01,2.7241595937e-01
9.8940988252e+01,2.9140705609e-01
9.8978195552e+01,3.1115327930e-01
9.9014437839e+01,3.3164078875e-01
9.9049740142e+01,3.5285138512e-01
9.9084126839e+01,3.7476246412e-01
9.9117621679e+01,3.9734702987e-01
9.9150247793e+01,4.2057377032e-01
9.9182027711e+01,4.4440719624e-01
9.9212983382e+01,4.6880784355e-01
9.9243136183e+01,4.9373253719e-01
9.9272506936e+01,5.1913471285e-01
9.9301115926e+01,5.4496479174e-01
9.9328982910e+01,5.7117060145e-01
9.9356127132e+01,5.9769783525e-01
9.9382567339e+01,6.2449054083e-01
9.9408321788e+01,6.5149162872e-01
9.9433408267e+01,6.7864339057e-01
9.9457844100e+01,7.0588801704e-01
9.9481646163e+01,7.3316810540e-01
9.9504830891e+01,7.6042714773e-01
9.9527414298e+01,7.8760999114e-01
9.9549411979e+01,8.1466326286e-01
9.9570839125e+01,8.4153575395e-01
9.9591710534e+01,8.6817875700e-01
9.9612040620e+01,8.9454635457e-01
9.9631843422e+01,9.2059565634e-01
9.9651132616e+01,9.4628698454e-01
9.9669921523e+01,9.7158400823e-01
9.9688223118e+01,9.9645382843e-01
9.9706050041e+01,1.0208670165e+00
9.9723414603e+01,1.0447976095e+00
9.9740328795e+01,1.0682230664e+00
9.9756804299e+01,1.0911241903e+00
9.9772852492e+01,1.1134850194e+00
9.9788484457e+01,1.1352926941e+00
9.9803710989e+01,1.1565373034e+00
9.9818542605e+01,1.1772117146e+00
9.9832989545e+01,1.1973113918e+00
9.9847061788e+01,1.2168342068e+00
9.9860769051e+01,1.2357802452e+00
9.9874120801e+01,1.2541516122e+00
9.9887126259e+01,1.2719522393e+00
9.9899794405e+01,1.2891876954e+00
9.9912133989e+01,1.3058650035e+00
9.9924153531e+01,1.3219924654e+00
9.9935861334e+01,1.3375794945e+00
9.9947265481e+01,1.3526364578e+00
9.9958373849e+01,1.3671745302e+00
9.9969194109e+01,1.3812055527e+00
9.9979733733e+01,1.3947419199e+00
9.9990000000e+01,1.4077964284e+00
1.0000000000e+02,1.4203832132e+00
1.0001000000e+02,1.4328369283e+00
1.0002026627e+02,1.4454769596e+00
1.0003080589e+02,1.4582944046e+00
1.0004162615e+02,1.4712791062e+00
1.0005273452e+02,1.4844195763e+00
1.0006413867e+02,1.4977029247e+00
1.0007584647e+02,1.5111147911e+00
1.0008786601e+02,1.5246392808e+00
1.0010020559e+02,1.5382589078e+00
1.0011287374e+02,1.5519545445e+00
1.0012587920e+02,1.5657053821e+00
1.0013923095e+02,1.5794889013e+00
1.0015293821e+02,1.5932808570e+00
1.0016701045e+02,1.6070552791e+00
1.0018145740e+02,1.6207844898e+00
1.0019628901e+02,1.6344391414e+00
1.0021151554e+02,1.6479882759e+00
1.0022714751e+02,1.6613994078e+00
1.0024319570e+02,1.6746386324e+00
1.0025967120e+02,1.6876707607e+00
1.0027658540e+02,1.7004594815e+00
1.0029394996e+02,1.7129675521e+00
1.0031177688e+02,1.7251570162e+00
1.0033007848e+02,1.7369894488e+00
1.0034886738e+02,1.7484262274e+00
1.0036815658e+02,1.7594288251e+00
1.0038795938e+02,1.7699591254e+00
1.0040828947e+02,1.7799797515e+00
1.0042916087e+02,1.7894544081e+00
1.0045058802e+02,1.7983482292e+00
1.0047258570e+02,1.8066281243e+00
1.0049516911e+02,1.8142631200e+00
1.0051835384e+02,1.8212246854e+00
1.0054215590e+02,1.8274870385e+00
1.0056659173e+02,1.8330274236e+00
1.0059167821e+02,1.8378263543e+00
1.0061743266e+02,1.8418678154e+00
1.0064387287e+02,1.8451394190e+00
1.0067101709e+02,1.8476325095e+00
1.0069888407e+02,1.8493422150e+00
1.0072749306e+02,1.8502674432e+00
1.0075686382e+02,1.8504108207e+00
1.0078701662e+02,1.8497785776e+00
1.0081797229e+02,1.8483803797e+00
1.0084975221e+02,1.8462291115e+00
1.0088237832e+02,1.8433406158e+00
1.0091587316e+02,1.8397333962e+00
1.0095025986e+02,1.8354282881e+00
1.0098556216e+02,1.8304481081e+00
1.0102180445e+02,1.8248172875e+00
1.0105901175e+02,1.8185614987e+00
1.0109720976e+02,1.8117072837e+00
1.0113642485e+02,1.8042816894e+00
1.0117668412e+02,1.7963119187e+00
1.0121801536e+02,1.7878250033e+00
1.0126044711e+02,1.7788475018e+00
1.0130400868e+02,1.7694052289e+00
1.0134873015e+02,1.7595230188e+00
1.0139464241e+02,1.7492245231e+00
1.0144177717e+02,1.7385320463e+00
1.0149016696e+02,1.7274664187e+00
1.0153984522e+02,1.7160469043e+00
1.0159084625e+02,1.7042911442e+00
1.0164320526e+02,1.6922151324e+00
1.0169695843e+02,1.6798332209e+00
1.0175214286e+02,1.6671581517e+00
1.0180879668e+02,1.6542011122e+00
1.0186695900e+02,1.6409718094e+00
1.0192667000e+02,1.6274785616e+00
1.0198797090e+02,1.6137284005e+00
1.0205090404e+02,1.5997271851e+00
1.0211551289e+02,1.5854797187e+00
1.0218184206e+02,1.5709898724e+00
1.0224993735e+02,1.5562607043e+00
1.0231984580e+02,1.5412945851e+00
1.0239161569e+02,1.5260933086e+00
1.0246529656e+02,1.5106582138e+00
1.0254093932e+02,1.4949902780e+00
1.0261859620e+02,1.4790902365e+00
1.0269832083e+02,1.4629586481e+00
1.0278016826e+02,1.4465960180e+00
1.0286419502e+02,1.4300028246e+00
1.0295045914e+02,1.4131796602e+00
1.0303902019e+02,1.3961271988e+00
1.0312993932e+02,1.3788463810e+00
1.0322327934e+02,1.3613382941e+00
1.0331910469e+02,1.3436044381e+00
1.0341748156e+02,1.3256464749e+00
1.0351847789e+02,1.3074666342e+00
1.0362216341e+02,1.2890672645e+00
1.0372860974e+02,1.2704514628e+00
1.0383789038e+02,1.2516223315e+00
1.0395008081e+02,1.2325839504e+00
1.0406525851e+02,1.2133402061e+00
1.0418350300e+02,1.1938962650e+00
1.0430489597e+02,1.1742567968e+00
1.0442952122e+02,1.1544281566e+00
1.0455746484e+02,1.1344157694e+00
1.0468881518e+02,1.1142272878e+00
1.0482366294e+02,1.0938688430e+00
1.0496210126e+02,1.0733495045e+00
1.0510422574e+02,1.0526760358e+00
1.0525013453e+02,1.0318590592e+00
1.0539992839e+02,1.0109058759e+00
1.0555371077e+02,9.8982880369e-01
1.0571158786e+02,9.6863556337e-01
1.0587366871e+02,9.4734031916e-01
1.0604006524e+02,9.2595106589e-01
1.0621089236e+02,9.0448396609e-01
1.0638626805e+02,8.8294711503e-01
1.0656631342e+02,8.6135881986e-01
1.0675115280e+02,8.3972707511e-01
1.0694091385e+02,8.1807246635e-01
1.0713572762e+02,7.9640265999e-01
1.0733572864e+02,7.7474063276e-01
1.0754105502e+02,7.5309347233e-01
1.0775184858e+02,7.3148663123e-01
1.0796825488e+02,7.0992634867e-01
1.0819042336e+02,6.8844060173e-01
1.0841850747e+02,6.6703449603e-01
1.0865266470e+02,6.4573853849e-01
1.0889305678e+02,6.2455640733e-01
1.0913984971e+02,6.0352109572e-01
1.0939321392e+02,5.8263455653e-01
1.0965332439e+02,5.6193217074e-01
1.0992036075e+02,5.4141387126e-01
1.1019450741e+02,5.2111727221e-01
1.1047595370e+02,5.0104000173e-01
1.1076489398e+02,4.8122169501e-01
1.1106152779e+02,4.6165740660e-01
1.1136605999e+02,4.4238852773e-01
1.1167870088e+02,4.2340729390e-01
1.1199966637e+02,4.0475653975e-01
1.1232917812e+02,3.8642546619e-01
1.1266746369e+02,3.6845799887e-01
1.1301475669e+02,3.5084012593e-01
1.1337129696e+02,3.3361648380e-01
1.1373733073e+02,3.1676971010e-01
1.1411311079e+02,3.0034475846e-01
1.1449889663e+02,2.8432082144e-01
1.1489495468e+02,2.6874277683e-01
1.1530155846e+02,2.5358632351e-01
1.1571898876e+02,2.3889588414e-01
1.1614753386e+02,2.2464366003e-01
1.1658748972e+02,2.1087326899e-01
1.1703916015e+02,1.9755345155e-01
1.1750285709e+02,1.8472671175e-01
1.1797890075e+02,1.7235840363e-01
1.1846761990e+02,1.6048966146e-01
1.1896935203e+02,1.4908255742e-01
1.1948444364e+02,1.3817666117e-01
1.2001325046e+02,1.2773089361e-01
1.2055613766e+02,1.1778313468e-01
1.2111348017e+02,1.0828930433e-01
1.2168566288e+02,9.9285543426e-02
1.2227308094e+02,9.0724938411e-02
1.2287614002e+02,8.2641922428e-02
1.2349525658e+02,7.4986931046e-02
1.2413085818e+02,6.7792805974e-02
1.2478338377e+02,6.1007528644e-02
1.2545328398e+02,5.4662551129e-02
1.2614102143e+02,4.8703611748e-02
1.2684707107e+02,4.3161057315e-02
1.2757192050e+02,3.7978606427e-02
1.2831607029e+02,3.3185860874e-02
1.2908003435e+02,2.8724750874e-02
1.2986434026e+02,2.4624556375e-02
1.3066952967e+02,2.0825652647e-02
1.3149615863e+02,1.7357466362e-02
1.3234479801e+02,1.4159045606e-02
1.3321603387e+02,1.1260455295e-02
1.3411046788e+02,8.5996321511e-03
1.3502871774e+02,6.2077648862e-03
1.3597141758e+02,4.0218848874e-03
1.3693921842e+02,2.0747396485e-03
1.3793278862e+02,3.0268500316e-04
1.3895281434e+02,-1.2597590419e-03
1.4000000000e+02,-2.6764624356e-03
1.4103448276e+02,-3.8677385401e-03
1.4206896552e+02,-4.9283743234e-03
1.4310344828e+02,-5.8248366314e-03
1.4413793103e+02,-6.6296624334e-03
1.4517241379e+02,-7.3029425389e-03
1.4620689655e+02,-7.9147998373e-03
1.4724137931e+02,-8.4192069213e-03
1.4827586207e+02,-8.8855219930e-03
1.4931034483e+02,-9.2620905114e-03
1.5034482759e+02,-9.6186963995e-03
1.5137931034e+02,-9.8984244744e-03
1.5241379310e+02,-1.0172407168e-02
1.5344827586e+02,-1.0378706454e-02
1.5448275862e+02,-1.0590548417e-02
1.5551724138e+02,-1.0741095138e-02
1.5655172414e+02,-1.0906291932e-02
1.5758620690e+02,-1.1014425746e-02
1.5862068966e+02,-1.1144706130e-02
1.5965517241e+02,-1.1220487566e-02
1.6068965517e+02,-1.1324734729e-02
1.6172413793e+02,-1.1375744613e-02
1.6275862069e+02,-1.1460692056e-02
1.6379310345e+02,-1.1492635854e-02
1.6482758621e+02,-1.1563393262e-02
1.6586206897e+02,-1.1580557886e-02
1.6689655172e+02,-1.1641008708e-02
1.6793103448e+02,-1.1646607770e-02
1.6896551724e+02,-1.1699709855e-02
1.7000000000e+02,-1.1696144587e-02
1.7103448276e+02,-1.1744157589e-02
1.7206896552e+02,-1.1733213974e-02
1.7310344828e+02,-1.1777871464e-02
1.7413793103e+02,-1.1760868967e-02
1.7517241379e+02,-1.1803509067e-02
1.7620689655e+02,-1.1781412266e-02
1.7724137931e+02,-1.1823077728e-02
1.7827586207e+02,-1.1796578657e-02
1.7931034483e+02,-1.1838095395e-02
1.8034482759e+02,-1.1807671363e-02
1.8137931034e+02,-1.1849712942e-02
1.8241379310e+02,-1.1815662554e-02
1.8344827586e+02,-1.1858806440e-02
1.8448275862e+02,-1.1821269389e-02
1.8551724138e+02,-1.1866047722e-02
1.8655172414e+02,-1.1825031082e-02
1.8758620690e+02,-1.1871966223e-02
1.8862068966e+02,-1.1827438326e-02
1.8965517241e+02,-1.1876984307e-02
1.9068965517e+02,-1.1829122316e-02
1.9172413793e+02,-1.1881167204e-02
1.9275862069e+02,-1.1830765920e-02
1.9379310345e+02,-1.1882881170e-02
1.9482758621e+02,-1.1831895302e-02
1.9586206897e+02,-1.1876481211e-02
1.9689655172e+02,-1.1826924018e-02
1.9793103448e+02,-1.1856460564e-02
1.9896551724e+02,-1.1797750111e-02
2.0000000000e+02,-1.2080081521e-02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q3_Wi7.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
1.0344827586e+00,-4.3640444902e-05
2.0689655172e+00,-7.3984593251e-05
3.1034482759e+00,-4.2644154561e-05
4.1379310345e+00,-6.2283793602e-05
5.1724137931e+00,-5.7563794336e-05
6.2068965517e+00,-6.4995124525e-05
7.2413793103e+00,-6.5440651633e-05
8.2758620690e+00,-6.8542074234e-05
9.3103448276e+00,-6.9785392930e-05
1.0344827586e+01,-7.0815469259e-05
1.1379310345e+01,-7.2056294852e-05
1.2413793103e+01,-7.2124051502e-05
1.3448275862e+01,-7.3205102528e-05
1.4482758621e+01,-7.2844469258e-05
1.5517241379e+01,-7.3769924187e-05
1.6551724138e+01,-7.3230295620e-05
1.7586206897e+01,-7.4037696499e-05
1.8620689655e+01,-7.3434271598e-05
1.9655172414e+01,-7.4157653930e-05
2.0689655172e+01,-7.3543032485e-05
2.1724137931e+01,-7.4205735631e-05
2.2758620690e+01,-7.3603454692e-05
2.3793103448e+01,-7.4219758619e-05
2.4827586207e+01,-7.3639851826e-05
2.5862068966e+01,-7.4218161364e-05
2.6896551724e+01,-7.3664374704e-05
2.7931034483e+01,-7.4209729240e-05
2.8965517241e+01,-7.3682965439e-05
3.0000000000e+01,-7.4198585890e-05
3.1034482759e+01,-7.3698460107e-05
3.2068965517e+01,-7.4186594235e-05
3.3103448276e+01,-7.3712166085e-05
3.4137931034e+01,-7.4174615626e-05
3.5172413793e+01,-7.3724722343e-05
3.6206896552e+01,-7.4162977209e-05
3.7241379310e+01,-7.3736415853e-05
3.8275862069e+01,-7.4151870966e-05
3.9310344828e+01,-7.3747419566e-05
4.0344827586e+01,-7.4141285736e-05
4.1379310345e+01,-7.3757739690e-05
4.2413793103e+01,-7.4131282511e-05
4.3448275862e+01,-7.3767533403e-05
4.4482758621e+01,-7.4121789079e-05
4.5517241379e+01,-7.3776758152e-05
4.6551724138e+01,-7.4112822353e-05
4.7586206897e+01,-7.3785475257e-05
4.8620689655e+01,-7.4104384639e-05
4.9655172414e+01,-7.3793648893e-05
5.0689655172e+01,-7.4096464698e-05
5.1724137931e+01,-7.3801264309e-05
5.2758620690e+01,-7.4089155086e-05
5.3793103448e+01,-7.3808140936e-05
5.4827586207e+01,-7.4082594671e-05
5.5862068966e+01,-7.3813972451e-05
5.6896551724e+01,-7.4077596862e-05
5.7931034483e+01,-7.3818333129e-05
5.8965517241e+01,-7.4078785358e-05
6.0000000000e+01,-7.3802625193e-05
6.1047185657e+01,-7.4161942955e-05
6.2067211376e+01,-7.3866596188e-05
6.3060781580e+01,-7.4102264695e-05
6.4028582422e+01,-7.3893618251e-05
6.4971282260e+01,-7.4111661189e-05
6.5889532117e+01,-7.3918061122e-05
6.6783966130e+01,-7.4121965136e-05
6.7655201991e+01,-7.3939666567e-05
6.8503841369e+01,-7.4129461654e-05
6.9330470329e+01,-7.3958362292e-05
7.0135659737e+01,-7.4134969139e-05
7.0919965652e+01,-7.3975255529e-05
7.1683929710e+01,-7.4139348323e-05
7.2428079500e+01,-7.3990963111e-05
7.3152928929e+01,-7.4143093767e-05
7.3858978571e+01,-7.4005935786e-05
7.4546716021e+01,-7.4146639122e-05
7.5216616227e+01,-7.4020494264e-05
7.5869141816e+01,-7.4150534579e-05
7.6504743420e+01,-7.4035649181e-05
7.7123859982e+01,-7.4156323086e-05
7.7726919058e+01,-7.4053545345e-05
7.8314337118e+01,-7.4166708414e-05
7.8886519830e+01,-7.4077209256e-05
7.9443862340e+01,-7.4184949196e-05
7.9986749544e+01,-7.4108927804e-05
8.0515556357e+01,-7.4210476295e-05
8.1030647971e+01,-7.4142608958e-05
8.1532380104e+01,-7.4227617144e-05
8.2021099249e+01,-7.4147732636e-05
8.2497142914e+01,-7.4184649349e-05
8.2960839850e+01,-7.4043540684e-05
8.3412510284e+01,-7.3963332295e-05
8.3852466137e+01,-7.3666189796e-05
8.4281011240e+01,-7.3347872024e-05
8.4698441543e+01,-7.2744609269e-05
8.5105045322e+01,-7.2013720490e-05
8.5501103374e+01,-7.0910569074e-05
8.5886889215e+01,-6.9568816669e-05
8.6262669265e+01,-6.7780855492e-05
8.6628703038e+01,-6.5687060308e-05
8.6985243312e+01,-6.3152048293e-05
8.7332536313e+01,-6.0371769004e-05
8.7670821879e+01,-5.7337332702e-05
8.8000333629e+01,-5.4367110302e-05
8.8321299120e+01,-5.1649069844e-05
8.8633940010e+01,-4.9703128234e-05
8.8938472207e+01,-4.8991598092e-05
8.9235106018e+01,-5.0316025324e-05
8.9524046298e+01,-5.4484185182e-05
8.9805492586e+01,-6.2644128440e-05
9.0079639248e+01,-7.5996817058e-05
9.0346675608e+01,-9.6069240746e-05
9.0606786079e+01,-1.2446282795e-04
9.0860150293e+01,-1.6306837693e-04
9.1106943220e+01,-2.1384152478e-04
9.1347335295e+01,-2.7896378906e-04
9.1581492531e+01,-3.6063938926e-04
9.1809576636e+01,-4.6120817993e-04
9.2031745123e+01,-5.8296052789e-04
9.2248151420e+01,-7.2820992497e-04
9.2458944976e+01,-8.9912541769e-04
9.2664271364e+01,-1.0977727361e-03
9.2864272381e+01,-1.3259654017e-03
9.3059086146e+01,-1.5852841539e-03
9.3248847198e+01,-1.8769488294e-03
9.3433686582e+01,-2.2018249364e-03
9.3613731950e+01,-2.5603186166e-03
9.3789107638e+01,-2.9523784996e-03
9.3959934760e+01,-3.3774147968e-03
9.4126331289e+01,-3.8343026538e-03
9.4288412136e+01,-4.3213254902e-03
9.4446289234e+01,-4.8361837374e-03
9.4600071612e+01,-5.3759610797e-03
9.4749865471e+01,-5.9371405014e-03
9.4895774258e+01,-6.5155904754e-03
9.5037898736e+01,-7.1065883469e-03
9.5176337055e+01,-7.7048227301e-03
9.5311184822e+01,-8.3044224929e-03
9.5442535159e+01,-8.8989707840e-03
9.5570478778e+01,-9.4815369925e-03
9.5695104035e+01,-1.0044697454e-02
9.5816496995e+01,-1.0580567096e-02
9.5934741493e+01,-1.1080821870e-02
9.6049919186e+01,-1.1536726608e-02
9.6162109616e+01,-1.1939154623e-02
9.6271390262e+01,-1.2278608400e-02
9.6377836590e+01,-1.2545232416e-02
9.6481522114e+01,-1.2728823889e-02
9.6582518436e+01,-1.2818835705e-02
9.6680895306e+01,-1.2804375249e-02
9.6776720660e+01,-1.2674195553e-02
9.6870060676e+01,-1.2416681105e-02
9.6960979814e+01,-1.2019826921e-02
9.7049540862e+01,-1.1471212005e-02
9.7135804979e+01,-1.0757966849e-02
9.7219831739e+01,-9.8667364263e-03
9.7301679171e+01,-8.7836392031e-03
9.7381403797e+01,-7.4942234960e-03
9.7459060675e+01,-5.9834223148e-03
9.7534703435e+01,-4.2355084853e-03
9.7608384315e+01,-2.2340515409e-03
9.7680154198e+01,3.8120697047e-05
9.7750062649e+01,2.5989575945e-03
9.7818157945e+01,5.4672081578e-03
9.7884487113e+01,8.6624366826e-03
9.7949095959e+01,1.2205024307e-02
9.8012029102e+01,1.6116155271e-02
9.8073330004e+01,2.0417785536e-02
9.8133040997e+01,2.5132591457e-02
9.8191203319e+01,3.0283896661e-02
9.8247857135e+01,3.5895574661e-02
9.8303041571e+01,4.1991926367e-02
9.8356794737e+01,4.8597530842e-02
9.8409153753e+01,5.5737068874e-02
9.8460154780e+01,6.3435119077e-02
9.8509833038e+01,7.1715927048e-02
9.8558222834e+01,8.0603148857e-02
9.8605357586e+01,9.0119570747e-02
9.8651269845e+01,1.0028680789e-01
9.8695991318e+01,1.1112498581e-01
9.8739552890e+01,1.2265240895e-01
9.8781984643e+01,1.3488522172e-01
9.8823315881e+01,1.4783706811e-01
9.8863575147e+01,1.6151875655e-01
9.8902790243e+01,1.7593793736e-01
9.8940988252e+01,1.9109880055e-01
9.8978195552e+01,2.0700180150e-01
9.9014437839e+01,2.2364342264e-01
9.9049740142e+01,2.4101597821e-01
9.9084126839e+01,2.5910746912e-01
9.9117621679e+01,2.7790149368e-01
9.9150247793e+01,2.9737721949e-01
9.9182027711e+01,3.1750941722e-01
9.9212983382e+01,3.3826856476e-01
9.9243136183e+01,3.5962101288e-01
9.9272506936e+01,3.8152921788e-01
9.9301115926e+01,4.0395203386e-01
9.9328982910e+01,4.2684506210e-01
9.9356127132e+01,4.5016104878e-01
9.9382567339e+01,4.7385032429e-01
9.9408321788e+01,4.9786127478e-01
9.9433408267e+01,5.2214083598e-01
9.9457844100e+01,5.4663499944e-01
9.9481646163e+01,5.7128932087e-01
9.9504830891e+01,5.9604942051e-01
9.9527414298e+01,6.2086146643e-01
9.9549411979e+01,6.4567263217e-01
9.9570839125e+01,6.7043152133e-01
9.9591710534e+01,6.9508855321e-01
9.9612040620e+01,7.1959630464e-01
9.9631843422e+01,7.4390980456e-01
9.9651132616e+01,7.6798677982e-01
9.9669921523e+01,7.9178785082e-01
9.9688223118e+01,8.1527667852e-01
9.9706050041e+01,8.3842006379e-01
9.9723414603e+01,8.6118800152e-01
9.9740328795e+01,8.8355369346e-01
9.9756804299e+01,9.0549352305e-01
9.9772852492e+01,9.2698699657e-01
9.9788484457e+01,9.4801665517e-01
9.9803710989e+01,9.6856796200e-01
9.9818542605e+01,9.8862916913e-01
9.9832989545e+01,1.0081911684e+00
9.9847061788e+01,1.0272473300e+00
9.9860769051e+01,1.0457933332e+00
9.9874120801e+01,1.0638269918e+00
9.9887126259e+01,1.0813480775e+00
9.9899794405e+01,1.0983581439e+00
9.9912133989e+01,1.1148603543e+00
9.9924153531e+01,1.1308593121e+00
9.9935861334e+01,1.1463609009e+00
9.9947265481e+01,1.1613721256e+00
9.9958373849e+01,1.1759009750e+00
9.9969194109e+01,1.1899562629e+00
9.9979733733e+01,1.2035475532e+00
9.9990000000e+01,1.2166849028e+00
1.0000000000e+02,1.2293798660e+00
1.0001000000e+02,1.2419686952e+00
1.0002026627e+02,1.2547751243e+00
1.0003080589e+02,1.2677921162e+00
1.0004162615e+02,1.2810115114e+00
1.0005273452e+02,1.2944238345e+00
1.0006413867e+02,1.3080182600e+00
1.0007584647e+02,1.3217825216e+00
1.0008786601e+02,1.3357028470e+00
1.0010020559e+02,1.3497638904e+00
1.0011287374e+02,1.3639486741e+00
1.0012587920e+02,1.3782385387e+00
1.0013923095e+02,1.3926131034e+00
1.0015293821e+02,1.4070502398e+00
1.0016701045e+02,1.4215260601e+00
1.0018145740e+02,1.4360149230e+00
1.0019628901e+02,1.4504894582e+00
1.0021151554e+02,1.4649206137e+00
1.0022714751e+02,1.4792777256e+00
1.0024319570e+02,1.4935286140e+00
1.0025967120e+02,1.5076397059e+00
1.0027658540e+02,1.5215761859e+00
1.0029394996e+02,1.5353021766e+00
1.0031177688e+02,1.5487809474e+00
1.0033007848e+02,1.5619751515e+00
1.0034886738e+02,1.5748470910e+00
1.0036815658e+02,1.5873590062e+00
1.0038795938e+02,1.5994733873e+00
1.0040828947e+02,1.6111533044e+00
1.0042916087e+02,1.6223627507e+00
1.0045058802e+02,1.6330669941e+00
1.0047258570e+02,1.6432329309e+00
1.0049516911e+02,1.6528294339e+00
1.0051835384e+02,1.6618276889e+00
1.0054215590e+02,1.6702015122e+00
1.0056659173e+02,1.6779276407e+00
1.0059167821e+02,1.6849859887e+00
1.0061743266e+02,1.6913598644e+00
1.0064387287e+02,1.6970361398e+00
1.0067101709e+02,1.7020053710e+00
1.0069888407e+02,1.7062618635e+00
1.0072749306e+02,1.7098036805e+00
1.0075686382e+02,1.7126325956e+00
1.0078701662e+02,1.7147539875e+00
1.0081797229e+02,1.7161766820e+00
1.0084975221e+02,1.7169127424e+00
1.0088237832e+02,1.7169772155e+00
1.0091587316e+02,1.7163878382e+00
1.0095025986e+02,1.7151647114e+00
1.0098556216e+02,1.7133299497e+00
1.0102180445e+02,1.7109073144e+00
1.0105901175e+02,1.7079218378e+00
1.0109720976e+02,1.7043994477e+00
1.0113642485e+02,1.7003665979e+00
1.0117668412e+02,1.6958499136e+00
1.0121801536e+02,1.6908758569e+00
1.0126044711e+02,1.6854704178e+00
1.0130400868e+02,1.6796588353e+00
1.0134873015e+02,1.6734653518e+00
1.0139464241e+02,1.6669130032e+00
1.0144177717e+02,1.6600234460e+00
1.0149016696e+02,1.6528168209e+00
1.0153984522e+02,1.6453116539e+00
1.0159084625e+02,1.6375247921e+00
1.0164320526e+02,1.6294713724e+00
1.0169695843e+02,1.6211648212e+00
1.0175214286e+02,1.6126168815e+00
1.0180879668e+02,1.6038376634e+00
1.0186695900e+02,1.5948357161e+00
1.0192667000e+02,1.5856181163e+00
1.0198797090e+02,1.5761905693e+00
1.0205090404e+02,1.5665575210e+00
1.0211551289e+02,1.5567222744e+00
1.0218184206e+02,1.5466871129e+00
1.0224993735e+02,1.5364534177e+00
1.0231984580e+02,1.5260217934e+00
1.0239161569e+02,1.5153921754e+00
1.0246529656e+02,1.5045639512e+00
1.0254093932e+02,1.4935360479e+00
1.0261859620e+02,1.4823070497e+00
1.0269832083e+02,1.4708752539e+00
1.0278016826e+02,1.4592387927e+00
1.0286419502e+02,1.4473956437e+00
1.0295045914e+02,1.4353437735e+00
1.0303902019e+02,1.4230810810e+00
1.0312993932e+02,1.4106055933e+00
1.0322327934e+02,1.3979153092e+00
1.0331910469e+02,1.3850084944e+00
1.0341748156e+02,1.3718833730e+00
1.0351847789e+02,1.3585385931e+00
1.0362216341e+02,1.3449726873e+00
1.0372860974e+02,1.3311848109e+00
1.0383789038e+02,1.3171738548e+00
1.0395008081e+02,1.3029395999e+00
1.0406525851e+02,1.2884813185e+00
1.0418350300e+02,1.2737995404e+00
1.0430489597e+02,1.2588939180e+00
1.0442952122e+02,1.2437658655e+00
1.0455746484e+02,1.2284153913e+00
1.0468881518e+02,1.2128449459e+00
1.0482366294e+02,1.1970548442e+00
1.0496210126e+02,1.1810487451e+00
1.0510422574e+02,1.1648271925e+00
1.0525013453e+02,1.1483952470e+00
1.0539992839e+02,1.1317535742e+00
1.0555371077e+02,1.1149088511e+00
1.0571158786e+02,1.0978617262e+00
1.0587366871e+02,1.0806207287e+00
1.0604006524e+02,1.0631863204e+00
1.0621089236e+02,1.0455691368e+00
1.0638626805e+02,1.0277692536e+00
1.0656631342e+02,1.0097996842e+00
1.0675115280e+02,9.9165989043e-01
1.0694091385e+02,9.7336554585e-01
1.0713572762e+02,9.5491524810e-01
1.0733572864e+02,9.3632761790e-01
1.0754105502e+02,9.1760011863e-01
1.0775184858e+02,8.9875460259e-01
1.0796825488e+02,8.7978711478e-01
1.0819042336e+02,8.6072301184e-01
1.0841850747e+02,8.4155662883e-01
1.0865266470e+02,8.2231707736e-01
1.0889305678e+02,8.0299669046e-01
1.0913984971e+02,7.8362855279e-01
1.0939321392e+02,7.6420271155e-01
1.0965332439e+02,7.4475639880e-01
1.0992036075e+02,7.2527710662e-01
1.1019450741e+02,7.0580633629e-01
1.1047595370e+02,6.8632878055e-01
1.1076489398e+02,6.6689026646e-01
1.1106152779e+02,6.4747247502e-01
1.1136605999e+02,6.2812554548e-01
1.1167870088e+02,6.0882797343e-01
1.1199966637e+02,5.8963411679e-01
1.1232917812e+02,5.7051915787e-01
1.1266746369e+02,5.5154149695e-01
1.1301475669e+02,5.3267292516e-01
1.1337129696e+02,5.1397562201e-01
1.1373733073e+02,4.9541796232e-01
1.1411311079e+02,4.7706555757e-01
1.1449889663e+02,4.5888339320e-01
1.1489495468e+02,4.4094008579e-01
1.1530155846e+02,4.2319731090e-01
1.1571898876e+02,4.0572618861e-01
1.1614753386e+02,3.8848521412e-01
1.1658748972e+02,3.7154744907e-01
1.1703916015e+02,3.5486838041e-01
1.1750285709e+02,3.3852240271e-01
1.1797890075e+02,3.2246220521e-01
1.1846761990e+02,3.0676287708e-01
1.1896935203e+02,2.9137454845e-01
1.1948444364e+02,2.7637235372e-01
1.2001325046e+02,2.6170412252e-01
1.2055613766e+02,2.4744439345e-01
1.2111348017e+02,2.3353895976e-01
1.2168566288e+02,2.2006115000e-01
1.2227308094e+02,2.0695498043e-01
1.2287614002e+02,1.9429199728e-01
1.2349525658e+02,1.8201468067e-01
1.2413085818e+02,1.7019227911e-01
1.2478338377e+02,1.5876594697e-01
1.2545328398e+02,1.4780218942e-01
1.2614102143e+02,1.3724100765e-01
1.2684707107e+02,1.2714579852e-01
1.2757192050e+02,1.1745554174e-01
1.2831607029e+02,1.0823025439e-01
1.2908003435e+02,9.9407990161e-02
1.2986434026e+02,9.1045220869e-02
1.3066952967e+02,8.3079144714e-02
1.3149615863e+02,7.5562640251e-02
1.3234479801e+02,6.8432113668e-02
1.3321603387e+02,6.1736927182e-02
1.3411046788e+02,5.5412772454e-02
1.3502871774e+02,4.9505692935e-02
1.3597141758e+02,4.3950788222e-02
1.3693921842e+02,3.8791056182e-02
1.3793278862e+02,3.3961254816e-02
1.3895281434e+02,2.9501395957e-02
1.4000000000e+02,2.5347273679e-02
1.4103448276e+02,2.1672231851e-02
1.4206896552e+02,1.8331648738e-02
1.4310344828e+02,1.5343300995e-02
1.4413793103e+02,1.2623044422e-02
1.4517241379e+02,1.0194244465e-02
1.4620689655e+02,7.9788644910e-03
1.4724137931e+02,6.0057257990e-03
1.4827586207e+02,4.2011737531e-03
1.4931034483e+02,2.5990542371e-03
1.5034482759e+02,1.1287410226e-03
1.5137931034e+02,-1.7127919621e-04
1.5241379310e+02,-1.3697078473e-03
1.5344827586e+02,-2.4237268080e-03
1.5448275862e+02,-3.4010322567e-03
1.5551724138e+02,-4.2547042003e-03
1.5655172414e+02,-5.0522126505e-03
1.5758620690e+02,-5.7426903686e-03
1.5862068966e+02,-6.3940514677e-03
1.5965517241e+02,-6.9515691120e-03
1.6068965517e+02,-7.4841872041e-03
1.6172413793e+02,-7.9333483803e-03
1.6275862069e+02,-8.3695463614e-03
1.6379310345e+02,-8.7303717085e-03
1.6482758621e+02,-9.0883370979e-03
1.6586206897e+02,-9.3771161150e-03
1.6689655172e+02,-9.6716701238e-03
1.6793103448e+02,-9.9016539075e-03
1.6896551724e+02,-1.0144876780e-02
1.7000000000e+02,-1.0326841523e-02
1.7103448276e+02,-1.0528581244e-02
1.7206896552e+02,-1.0671286623e-02
1.7310344828e+02,-1.0839573078e-02
1.7413793103e+02,-1.0950134837e-02
1.7517241379e+02,-1.1091517668e-02
1.7620689655e+02,-1.1175709680e-02
1.7724137931e+02,-1.1295535560e-02
1.7827586207e+02,-1.1358033482e-02
1.7931034483e+02,-1.1460677258e-02
1.8034482759e+02,-1.1505253999e-02
1.8137931034e+02,-1.1594317270e-02
1.8241379310e+02,-1.1624000066e-02
1.8344827586e+02,-1.1702485885e-02
1.8448275862e+02,-1.1719684778e-02
1.8551724138e+02,-1.1790137543e-02
1.8655172414e+02,-1.1796751794e-02
1.8758620690e+02,-1.1861299865e-02
1.8862068966e+02,-1.1858802578e-02
1.8965517241e+02,-1.1918946670e-02
1.9068965517e+02,-1.1908498038e-02
1.9172413793e+02,-1.1964368064e-02
1.9275862069e+02,-1.1947393510e-02
1.9379310345e+02,-1.1996069274e-02
1.9482758621e+02,-1.1976398341e-02
1.9586206897e+02,-1.2009780684e-02
1.9689655172e+02,-1.1992151478e-02
1.9793103448e+02,-1.2019612752e-02
1.9896551724e+02,-1.1948472375e-02
2.0000000000e+02,-1.2382554492e-02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCenter_ASS_Q3_Wi9.0000.csv <==
s,txx
0.0000000000e+00,0.0000000000e+00
1.0344827586e+00,-3.9403694399e-05
2.0689655172e+00,-7.3451406272e-05
3.1034482759e+00,-4.1322340747e-05
4.1379310345e+00,-5.8206249232e-05
5.1724137931e+00,-5.3666869087e-05
6.2068965517e+00,-6.1417395680e-05
7.2413793103e+00,-6.2105021656e-05
8.2758620690e+00,-6.6044376009e-05
9.3103448276e+00,-6.7590854964e-05
1.0344827586e+01,-6.9350356264e-05
1.1379310345e+01,-7.0817741003e-05
1.2413793103e+01,-7.1463264426e-05
1.3448275862e+01,-7.2683165992e-05
1.4482758621e+01,-7.2779743960e-05
1.5517241379e+01,-7.3765903462e-05
1.6551724138e+01,-7.3589934476e-05
1.7586206897e+01,-7.4394743876e-05
1.8620689655e+01,-7.4082630132e-05
1.9655172414e+01,-7.4757040525e-05
2.0689655172e+01,-7.4379235886e-05
2.1724137931e+01,-7.4962249323e-05
2.2758620690e+01,-7.4556929967e-05
2.3793103448e+01,-7.5075339768e-05
2.4827586207e+01,-7.4663763232e-05
2.5862068966e+01,-7.5134981903e-05
2.6896551724e+01,-7.4728965209e-05
2.7931034483e+01,-7.5164029472e-05
2.8965517241e+01,-7.4769990237e-05
3.0000000000e+01,-7.5175867645e-05
3.1034482759e+01,-7.4797065867e-05
3.2068965517e+01,-7.5178210496e-05
3.3103448276e+01,-7.4816074702e-05
3.4137931034e+01,-7.5175481767e-05
3.5172413793e+01,-7.4830395624e-05
3.6206896552e+01,-7.5170136472e-05
3.7241379310e+01,-7.4841920550e-05
3.8275862069e+01,-7.5163591934e-05
3.9310344828e+01,-7.4851739755e-05
4.0344827586e+01,-7.5156555246e-05
4.1379310345e+01,-7.4860384500e-05
4.2413793103e+01,-7.5149474292e-05
4.3448275862e+01,-7.4868283555e-05
4.4482758621e+01,-7.5142517090e-05
4.5517241379e+01,-7.4875556035e-05
4.6551724138e+01,-7.5135818526e-05
4.7586206897e+01,-7.4882341014e-05
4.8620689655e+01,-7.5129451925e-05
4.9655172414e+01,-7.4888648108e-05
5.0689655172e+01,-7.5123442622e-05
5.1724137931e+01,-7.4894467403e-05
5.2758620690e+01,-7.5117879948e-05
5.3793103448e+01,-7.4899617557e-05
5.4827586207e+01,-7.5112906876e-05
5.5862068966e+01,-7.4903898206e-05
5.6896551724e+01,-7.5109665189e-05
5.7931034483e+01,-7.4907901033e-05
5.8965517241e+01,-7.5114043079e-05
6.0000000000e+01,-7.4896170634e-05
6.1047185657e+01,-7.5196701207e-05
6.2067211376e+01,-7.4957260867e-05
6.3060781580e+01,-7.5134815473e-05
6.4028582422e+01,-7.4971841231e-05
6.4971282260e+01,-7.5143648969e-05
6.5889532117e+01,-7.4995659931e-05
6.6783966130e+01,-7.5156919373e-05
6.7655201991e+01,-7.5018439141e-05
6.8503841369e+01,-7.5168104647e-05
6.9330470329e+01,-7.5038181377e-05
7.0135659737e+01,-7.5177040174e-05
7.0919965652e+01,-7.5055749893e-05
7.1683929710e+01,-7.5184511366e-05
7.2428079500e+01,-7.5071801968e-05
7.3152928929e+01,-7.5190984375e-05
7.3858978571e+01,-7.5086788792e-05
7.4546716021e+01,-7.5196951830e-05
7.5216616227e+01,-7.5101340422e-05
7.5869141816e+01,-7.5203626181e-05
7.6504743420e+01,-7.5117734298e-05
7.7123859982e+01,-7.5214703591e-05
7.7726919058e+01,-7.5141446570e-05
7.8314337118e+01,-7.5237601107e-05
7.8886519830e+01,-7.5181627187e-05
7.9443862340e+01,-7.5282713158e-05
7.9986749544e+01,-7.5247957385e-05
8.0515556357e+01,-7.5355624509e-05
8.1030647971e+01,-7.5336869560e-05
8.1532380104e+01,-7.5436222207e-05
8.2021099249e+01,-7.5402048125e-05
8.2497142914e+01,-7.5440264586e-05
8.2960839850e+01,-7.5307515967e-05
8.3412510284e+01,-7.5165318446e-05
8.3852466137e+01,-7.4770298056e-05
8.4281011240e+01,-7.4236589123e-05
8.4698441543e+01,-7.3317539319e-05
8.5105045322e+01,-7.2084948860e-05
8.5501103374e+01,-7.0297323393e-05
8.5886889215e+01,-6.8003809502e-05
8.6262669265e+01,-6.4994360913e-05
8.6628703038e+01,-6.1335873096e-05
8.6985243312e+01,-5.6898316695e-05
8.7332536313e+01,-5.1829527120e-05
8.7670821879e+01,-4.6150236518e-05
8.8000333629e+01,-4.0172001022e-05
8.8321299120e+01,-3.4152809482e-05
8.8633940010e+01,-2.8660607725e-05
8.8938472207e+01,-2.4279728710e-05
8.9235106018e+01,-2.1921510251e-05
8.9524046298e+01,-2.2570960787e-05
8.9805492586e+01,-2.7545044876e-05
9.0079639248e+01,-3.8269997631e-05
9.0346675608e+01,-5.6487908589e-05
9.0606786079e+01,-8.4056750893e-05
9.0860150293e+01,-1.2310754701e-04
9.1106943220e+01,-1.7586106044e-04
9.1347335295e+01,-2.4473995216e-04
9.1581492531e+01,-3.3219927423e-04
9.1809576636e+01,-4.4079989403e-04
9.2031745123e+01,-5.7305226578e-04
9.2248151420e+01,-7.3145918962e-04
9.2458944976e+01,-9.1837451585e-04
9.2664271364e+01,-1.1360239151e-03
9.2864272381e+01,-1.3863809812e-03
9.3059086146e+01,-1.6711748120e-03
9.3248847198e+01,-1.9917860171e-03
9.3433686582e+01,-2.3492484031e-03
9.3613731950e+01,-2.7441667296e-03
9.3789107638e+01,-3.1767184830e-03
9.3959934760e+01,-3.6465935857e-03
9.4126331289e+01,-4.1530001893e-03
9.4288412136e+01,-4.6946253879e-03
9.4446289234e+01,-5.2696468985e-03
9.4600071612e+01,-5.8757125821e-03
9.4749865471e+01,-6.5099583857e-03
9.4895774258e+01,-7.1690033822e-03
9.5037898736e+01,-7.8489731227e-03
9.5176337055e+01,-8.5455066129e-03
9.5311184822e+01,-9.2537832289e-03
9.5442535159e+01,-9.9685377641e-03
9.5570478778e+01,-1.0684088719e-02
9.5695104035e+01,-1.1394357575e-02
9.5816496995e+01,-1.2092896011e-02
9.5934741493e+01,-1.2772905737e-02
9.6049919186e+01,-1.3427262127e-02
9.6162109616e+01,-1.4048531271e-02
9.6271390262e+01,-1.4628987517e-02
9.6377836590e+01,-1.5160624681e-02
9.6481522114e+01,-1.5635165243e-02
9.6582518436e+01,-1.6044063037e-02
9.6680895306e+01,-1.6378502138e-02
9.6776720660e+01,-1.6629388965e-02
9.6870060676e+01,-1.6787339318e-02
9.6960979814e+01,-1.6842658850e-02
9.7049540862e+01,-1.6785317537e-02
9.7135804979e+01,-1.6604917849e-02
9.7219831739e+01,-1.6290657445e-02
9.7301679171e+01,-1.5831286497e-02
9.7381403797e+01,-1.5215060252e-02
9.7459060675e+01,-1.4429688256e-02
9.7534703435e+01,-1.3462281123e-02
9.7608384315e+01,-1.2299296136e-02
9.7680154198e+01,-1.0926483751e-02
9.7750062649e+01,-9.3288366784e-03
9.7818157945e+01,-7.4905437831e-03
9.7884487113e+01,-5.3949511924e-03
9.7949095959e+01,-3.0245330036e-03
9.8012029102e+01,-3.6087573200e-04
9.8073330004e+01,2.6153275735e-03
9.8133040997e+01,5.9242586500e-03
9.8191203319e+01,9.5869379223e-03
9.8247857135e+01,1.3625167675e-02
9.8303041571e+01,1.8061448601e-02
9.8356794737e+01,2.2918870231e-02
9.8409153753e+01,2.8220973449e-02
9.8460154780e+01,3.3991584449e-02
9.8509833038e+01,4.0254619696e-02
9.8558222834e+01,4.7033862368e-02
9.8605357586e+01,5.4352710705e-02
9.8651269845e+01,6.2233902654e-02
9.8695991318e+01,7.0699217289e-02
9.8739552890e+01,7.9769158044e-02
9.8781984643e+01,8.9462622255e-02
9.8823315881e+01,9.9796562606e-02
9.8863575147e+01,1.1078564675e-01
9.8902790243e+01,1.2244192216e-01
9.8940988252e+01,1.3477449362e-01
9.8978195552e+01,1.4778922119e-01
9.9014437839e+01,1.6148844650e-01
9.9049740142e+01,1.7587075511e-01
9.9084126839e+01,1.9093078216e-01
9.9117621679e+01,2.0665906797e-01
9.9150247793e+01,2.2304196902e-01
9.9182027711e+01,2.4006162898e-01
9.9212983382e+01,2.5769601248e-01
9.9243136183e+01,2.7591900303e-01
9.9272506936e+01,2.9470056488e-01
9.9301115926e+01,3.1400696656e-01
9.9328982910e+01,3.3380106248e-01
9.9356127132e+01,3.5404262699e-01
9.9382567339e+01,3.7468873427e-01
9.9408321788e+01,3.9569417594e-01
9.9433408267e+01,4.1701190755e-01
9.9457844100e+01,4.3859351435e-01
9.9481646163e+01,4.6038968673e-01
9.9504830891e+01,4.8235069551e-01
9.9527414298e+01,5.0442685790e-01
9.9549411979e+01,5.2656898548e-01
9.9570839125e+01,5.4872880663e-01
9.9591710534e+01,5.7085935646e-01
9.9612040620e+01,5.9291532957e-01
9.9631843422e+01,6.1485339086e-01
9.9651132616e+01,6.3663244223e-01
9.9669921523e+01,6.5821384349e-01
9.9688223118e+01,6.7956158697e-01
9.9706050041e+01,7.0064242738e-01
9.9723414603e+01,7.2142596800e-01
9.9740328795e+01,7.4188470624e-01
9.9756804299e+01,7.6199404147e-01
9.9772852492e+01,7.8173224894e-01
9.9788484457e+01,8.0108042363e-01
9.9803710989e+01,8.2002239820e-01
9.9818542605e+01,8.3854463904e-01
9.9832989545e+01,8.5663612459e-01
9.9847061788e+01,8.7428820966e-01
9.9860769051e+01,8.9149447943e-01
9.9874120801e+01,9.0825059642e-01
9.9887126259e+01,9.2455414342e-01
9.9899794405e+01,9.4040446494e-01
9.9912133989e+01,9.5580250985e-01
9.9924153531e+01,9.7075067590e-01
9.9935861334e+01,9.8525266102e-01
9.9947265481e+01,9.9931331436e-01
9.9958373849e+01,1.0129385094e+00
9.9969194109e+01,1.0261349846e+00
9.9979733733e+01,1.0389102960e+00
9.9990000000e+01,1.0512725061e+00
1.0000000000e+02,1.0632311889e+00
1.0001000000e+02,1.0751024534e+00
1.0002026627e+02,1.0871918632e+00
1.0003080589e+02,1.0994935365e+00
1.0004162615e+02,1.1120005982e+00
1.0005273452e+02,1.1247049238e+00
1.0006413867e+02,1.1375971307e+00
1.0007584647e+02,1.1506664797e+00
1.0008786601e+02,1.1639008134e+00
1.0010020559e+02,1.1772864878e+00
1.0011287374e+02,1.1908083142e+00
1.0012587920e+02,1.2044495072e+00
1.0013923095e+02,1.2181916447e+00
1.0015293821e+02,1.2320146385e+00
1.0016701045e+02,1.2458967199e+00
1.0018145740e+02,1.2598144413e+00
1.0019628901e+02,1.2737426972e+00
1.0021151554e+02,1.2876547650e+00
1.0022714751e+02,1.3015223696e+00
1.0024319570e+02,1.3153157726e+00
1.0025967120e+02,1.3290038868e+00
1.0027658540e+02,1.3425544197e+00
1.0029394996e+02,1.3559340440e+00
1.0031177688e+02,1.3691085970e+00
1.0033007848e+02,1.3820433074e+00
1.0034886738e+02,1.3947030494e+00
1.0036815658e+02,1.4070526200e+00
1.0038795938e+02,1.4190570394e+00
1.0040828947e+02,1.4306818676e+00
1.0042916087e+02,1.4418935359e+00
1.0045058802e+02,1.4526596845e+00
1.0047258570e+02,1.4629495027e+00
1.0049516911e+02,1.4727340642e+00
1.0051835384e+02,1.4819866500e+00
1.0054215590e+02,1.4906830520e+00
1.0056659173e+02,1.4988018509e+00
1.0059167821e+02,1.5063246599e+00
1.0061743266e+02,1.5132363295e+00
1.0064387287e+02,1.5195251071e+00
1.0067101709e+02,1.5251827469e+00
1.0069888407e+02,1.5302045668e+00
1.0072749306e+02,1.5345894509e+00
1.0075686382e+02,1.5383397962e+00
1.0078701662e+02,1.5414614055e+00
1.0081797229e+02,1.5439633286e+00
1.0084975221e+02,1.5458576549e+00
1.0088237832e+02,1.5471592639e+00
1.0091587316e+02,1.5478855388e+00
1.0095025986e+02,1.5480560505e+00
1.0098556216e+02,1.5476922189e+00
1.0102180445e+02,1.5468169606e+00
1.0105901175e+02,1.5454543297e+00
1.0109720976e+02,1.5436291596e+00
1.0113642485e+02,1.5413667132e+00
1.0117668412e+02,1.5386923487e+00
1.0121801536e+02,1.5356312045e+00
1.0126044711e+02,1.5322079114e+00
1.0130400868e+02,1.5284463326e+00
1.0134873015e+02,1.5243693370e+00
1.0139464241e+02,1.5199986059e+00
1.0144177717e+02,1.5153544749e+00
1.0149016696e+02,1.5104558104e+00
1.0153984522e+02,1.5053199202e+00
1.0159084625e+02,1.4999624966e+00
1.0164320526e+02,1.4943975899e+00
1.0169695843e+02,1.4886376089e+00
1.0175214286e+02,1.4826933469e+00
1.0180879668e+02,1.4765740285e+00
1.0186695900e+02,1.4702873753e+00
1.0192667000e+02,1.4638396855e+00
1.0198797090e+02,1.4572359258e+00
1.0205090404e+02,1.4504798315e+00
1.0211551289e+02,1.4435740116e+00
1.0218184206e+02,1.4365200587e+00
1.0224993735e+02,1.4293186549e+00
1.0231984580e+02,1.4219696846e+00
1.0239161569e+02,1.4144723308e+00
1.0246529656e+02,1.4068251857e+00
1.0254093932e+02,1.3990263293e+00
1.0261859620e+02,1.3910734391e+00
1.0269832083e+02,1.3829638391e+00
1.0278016826e+02,1.3746946177e+00
1.0286419502e+02,1.3662626331e+00
1.0295045914e+02,1.3576646561e+00
1.0303902019e+02,1.3488973097e+00
1.0312993932e+02,1.3399572679e+00
1.0322327934e+02,1.3308410937e+00
1.0331910469e+02,1.3215455417e+00
1.0341748156e+02,1.3120672398e+00
1.0351847789e+02,1.3024031676e+00
1.0362216341e+02,1.2925500983e+00
1.0372860974e+02,1.2825053597e+00
1.0383789038e+02,1.2722659120e+00
1.0395008081e+02,1.2618295424e+00
1.0406525851e+02,1.2511934055e+00
1.0418350300e+02,1.2403558592e+00
1.0430489597e+02,1.2293142282e+00
1.0442952122e+02,1.2180675604e+00
1.0455746484e+02,1.2066132968e+00
1.0468881518e+02,1.1949513117e+00
1.0482366294e+02,1.1830790808e+00
1.0496210126e+02,1.1709974657e+00
1.0510422574e+02,1.1587038668e+00
1.0525013453e+02,1.1462003250e+00
1.0539992839e+02,1.1334840283e+00
1.0555371077e+02,1.1205584235e+00
1.0571158786e+02,1.1074203221e+00
1.0587366871e+02,1.0940748396e+00
1.0604006524e+02,1.0805182193e+00
1.0621089236e+02,1.0667575441e+00
1.0638626805e+02,1.0527882698e+00
1.0656631342e+02,1.0386197787e+00
1.0675115280e+02,1.0242464909e+00
1.0694091385e+02,1.0096804474e+00
1.0713572762e+02,9.9491475738e-01
1.0733572864e+02,9.7996449984e-01
1.0754105502e+02,9.6482117246e-01
1.0775184858e+02,9.4950328295e-01
1.0796825488e+02,9.3400039564e-01
1.0819042336e+02,9.1833484063e-01
1.0841850747e+02,9.0249391031e-01
1.0865266470e+02,8.8650414266e-01
1.0889305678e+02,8.7035021306e-01
1.0913984971e+02,8.5406323478e-01
1.0939321392e+02,8.3762492180e-01
1.0965332439e+02,8.2107130174e-01
1.0992036075e+02,8.0438079425e-01
1.1019450741e+02,7.8759464067e-01
1.1047595370e+02,7.7068765620e-01
1.1076489398e+02,7.5370654263e-01
1.1106152779e+02,7.3662223554e-01
1.1136605999e+02,7.1948708052e-01
1.1167870088e+02,7.0226790097e-01
1.1199966637e+02,6.8502279585e-01
1.1232917812e+02,6.6771429884e-01
1.1266746369e+02,6.5040628516e-01
1.1301475669e+02,6.3305688597e-01
1.1337129696e+02,6.1573568249e-01
1.1373733073e+02,5.9839635980e-01
1.1411311079e+02,5.8111403602e-01
1.1449889663e+02,5.6383798544e-01
1.1489495468e+02,5.4664858774e-01
1.1530155846e+02,5.2949082385e-01
1.1571898876e+02,5.1244995767e-01
1.1614753386e+02,4.9546687458e-01
1.1658748972e+02,4.7863124280e-01
1.1703916015e+02,4.6188013243e-01
1.1750285709e+02,4.4530704076e-01
1.1797890075e+02,4.2884557576e-01
1.1846761990e+02,4.1259240526e-01
1.1896935203e+02,3.9647809418e-01
1.1948444364e+02,3.8060175008e-01
1.2001325046e+02,3.6489136719e-01
1.2055613766e+02,3.4944770765e-01
1.2111348017e+02,3.3419670631e-01
1.2168566288e+02,3.1923995875e-01
1.2227308094e+02,3.0450187053e-01
1.2287614002e+02,2.9008403532e-01
1.2349525658e+02,2.7590985928e-01
1.2413085818e+02,2.6208010251e-01
1.2478338377e+02,2.4851767893e-01
1.2545328398e+02,2.3532170674e-01
1.2614102143e+02,2.2241506812e-01
1.2684707107e+02,2.0989447117e-01
1.2757192050e+02,1.9768315787e-01
1.2831607029e+02,1.8587471168e-01
1.2908003435e+02,1.7439303756e-01
1.2986434026e+02,1.6332794583e-01
1.3066952967e+02,1.5260420917e-01
1.3149615863e+02,1.4230729207e-01
1.3234479801e+02,1.3236294125e-01
1.3321603387e+02,1.2285179342e-01
1.3411046788e+02,1.1370058647e-01
1.3502871774e+02,1.0498475520e-01
1.3597141758e+02,9.6632003148e-02
1.3693921842e+02,8.8712229391e-02
1.3793278862e+02,8.1154243771e-02
1.3895281434e+02,7.4021766838e-02
1.4000000000e+02,6.7246108575e-02
1.4103448276e+02,6.1115038002e-02
1.4206896552e+02,5.5438165600e-02
1.4310344828e+02,5.0241493229e-02
1.4413793103e+02,4.5428592342e-02
1.4517241379e+02,4.1027531175e-02
1.4620689655e+02,3.6949208294e-02
1.4724137931e+02,3.3224351979e-02
1.4827586207e+02,2.9769762073e-02
1.4931034483e+02,2.6618921208e-02
1.5034482759e+02,2.3693362775e-02
1.5137931034e+02,2.1029325446e-02
1.5241379310e+02,1.8552087325e-02
1.5344827586e+02,1.6300606180e-02
1.5448275862e+02,1.4203044486e-02
1.5551724138e+02,1.2301035131e-02
1.5655172414e+02,1.0524865929e-02
1.5758620690e+02,8.9188104923e-03
1.5862068966e+02,7.4146072066e-03
1.5965517241e+02,6.0591539515e-03
1.6068965517e+02,4.7850365558e-03
1.6172413793e+02,3.6417826088e-03
1.6275862069e+02,2.5622833996e-03
1.6379310345e+02,1.5987249350e-03
1.6482758621e+02,6.8381399875e-04
1.6586206897e+02,-1.2755335848e-04
1.6689655172e+02,-9.0330069179e-04
1.6793103448e+02,-1.5857488943e-03
1.6896551724e+02,-2.2438601819e-03
1.7000000000e+02,-2.8170803980e-03
1.7103448276e+02,-3.3757866427e-03
1.7206896552e+02,-3.8564415734e-03
1.7310344828e+02,-4.3311860417e-03
1.7413793103e+02,-4.7333774042e-03
1.7517241379e+02,-5.1372475331e-03
1.7620689655e+02,-5.4729110841e-03
1.7724137931e+02,-5.8170072838e-03
1.7827586207e+02,-6.0962446412e-03
1.7931034483e+02,-6.3899980352e-03
1.8034482759e+02,-6.6213500219e-03
1.8137931034e+02,-6.8727965556e-03
1.8241379310e+02,-7.0634574090e-03
1.8344827586e+02,-7.2794641730e-03
1.8448275862e+02,-7.4354343825e-03
1.8551724138e+02,-7.6218511021e-03
1.8655172414e+02,-7.7480382366e-03
1.8758620690e+02,-7.9097242872e-03
1.8862068966e+02,-8.0100323221e-03
1.8965517241e+02,-8.1507389548e-03
1.9068965517e+02,-8.2282709640e-03
1.9172413793e+02,-8.3503507174e-03
1.9275862069e+02,-8.4083841034e-03
1.9379310345e+02,-8.5110699388e-03
1.9482758621e+02,-8.5576373686e-03
1.9586206897e+02,-8.6309855428e-03
1.9689655172e+02,-8.6805650002e-03
1.9793103448e+02,-8.7494396623e-03
1.9896551724e+02,-8.6869748550e-03
2.0000000000e+02,-9.3093376574e-03


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q2_Wi1.0000.csv <==
s,txx
0.0000000000e+00,3.9062500000e-03
2.0689655172e+00,3.8401313293e-03
4.1379310345e+00,3.8504990076e-03
6.2068965517e+00,3.8577867458e-03
8.2758620690e+00,3.8519793532e-03
1.0344827586e+01,3.8539335458e-03
1.2413793103e+01,3.8544710991e-03
1.4482758621e+01,3.8525545384e-03
1.6551724138e+01,3.8551570668e-03
1.8620689655e+01,3.8522591572e-03
2.0689655172e+01,3.8552444928e-03
2.2758620690e+01,3.8522782443e-03
2.4827586207e+01,3.8551733877e-03
2.6896551724e+01,3.8523728835e-03
2.8965517241e+01,3.8550697138e-03
3.1034482759e+01,3.8524784167e-03
3.3103448276e+01,3.8549657448e-03
3.5172413793e+01,3.8525792857e-03
3.7241379310e+01,3.8548685911e-03
3.9310344828e+01,3.8526725351e-03
4.1379310345e+01,3.8547792293e-03
4.3448275862e+01,3.8527581099e-03
4.5517241379e+01,3.8546973126e-03
4.7586206897e+01,3.8528365089e-03
4.9655172414e+01,3.8546222846e-03
5.1724137931e+01,3.8529083561e-03
5.3793103448e+01,3.8545530377e-03
5.5862068966e+01,3.8529769204e-03
5.7931034483e+01,3.8544826441e-03
6.0000000000e+01,3.8530878954e-03
6.2074091241e+01,3.8542685326e-03
6.4041619885e+01,3.8528373872e-03
6.5908060901e+01,3.8543702803e-03
6.7678607966e+01,3.8527681514e-03
6.9358187918e+01,3.8544154229e-03
7.0951474461e+01,3.8527202746e-03
7.2462901175e+01,3.8544526315e-03
7.3896673854e+01,3.8526805528e-03
7.5256782202e+01,3.8544794311e-03
7.6547010945e+01,3.8526516617e-03
7.7770950354e+01,3.8544937515e-03
7.8932006241e+01,3.8526386453e-03
8.0033409433e+01,3.8544971163e-03
8.1078224765e+01,3.8526477925e-03
8.2069359606e+01,3.8544817367e-03
8.3009571952e+01,3.8526342996e-03
8.3901478095e+01,3.8542915579e-03
8.4747559911e+01,3.8522045092e-03
8.5550171761e+01,3.8530905335e-03
8.6311547044e+01,3.8498141006e-03
8.7033804410e+01,3.8483828843e-03
8.7718953659e+01,3.8419416064e-03
8.8368901330e+01,3.8360247073e-03
8.8985456010e+01,3.8250445057e-03
8.9570333361e+01,3.8156142443e-03
9.0125160901e+01,3.8060759268e-03
9.0651482529e+01,3.8076878994e-03
9.1150762820e+01,3.8273322174e-03
9.1624391103e+01,3.8861366292e-03
9.2073685327e+01,4.0049468012e-03
9.2499895725e+01,4.2197350013e-03
9.2904208298e+01,4.5690458331e-03
9.3287748112e+01,5.1056369403e-03
9.3651582429e+01,5.8851790236e-03
9.3996723677e+01,6.9740803598e-03
9.4324132268e+01,8.4391934549e-03
9.4634719271e+01,1.0352459126e-02
9.4929348944e+01,1.2781894587e-02
9.5208841143e+01,1.5794154805e-02
9.5473973599e+01,1.9447285702e-02
9.5725484089e+01,2.3792308145e-02
9.5964072480e+01,2.8868046165e-02
9.6190402683e+01,3.4702516645e-02
9.6405104501e+01,4.1309808888e-02
9.6608775374e+01,4.8691657148e-02
9.6801982052e+01,5.6836043682e-02
9.6985262163e+01,6.5719007179e-02
9.7159125714e+01,7.5304509957e-02
9.7324056508e+01,8.5546413203e-02
9.7480513493e+01,9.6389209945e-02
9.7628932036e+01,1.0777010775e-01
9.7769725135e+01,1.1962034095e-01
9.7903284571e+01,1.3186731365e-01
9.8029981994e+01,1.4443626882e-01
9.8150169961e+01,1.5725240906e-01
9.8264182914e+01,1.7024271082e-01
9.8372338113e+01,1.8333790591e-01
9.8474936517e+01,1.9647425171e-01
9.8572263623e+01,2.0959520840e-01
9.8664590261e+01,2.2265303747e-01
9.8752173343e+01,2.3561036175e-01
9.8835256584e+01,2.4844161966e-01
9.8914071177e+01,2.6113429735e-01
9.8988836436e+01,2.7369089696e-01
9.9059760408e+01,2.8613023670e-01
9.9127040450e+01,2.9849038845e-01
9.9190863780e+01,3.1083037337e-01
9.9251407997e+01,3.2323538005e-01
9.9308841575e+01,3.3581895493e-01
9.9363324333e+01,3.4873297333e-01
9.9415007877e+01,3.6216985272e-01
9.9464036025e+01,3.7638312906e-01
9.9510545207e+01,3.9168733018e-01
9.9554664841e+01,4.0850502525e-01
9.9596517698e+01,4.2735544693e-01
9.9636220240e+01,4.4897613997e-01
9.9673882946e+01,4.7426561721e-01
9.9709610619e+01,5.0464349891e-01
9.9743502677e+01,5.4180021206e-01
9.9775653429e+01,5.8893753114e-01
9.9806152341e+01,6.4960372548e-01
9.9835084281e+01,7.3303323383e-01
9.9862529756e+01,8.4706947648e-01
9.9888565139e+01,1.0312215091e+00
9.9913262877e+01,1.3055595719e+00
9.9936691695e+01,1.9292028966e+00
9.9958916787e+01,3.1649330163e+00
9.9980000000e+01,6.4601252426e+00
1.0000000000e+02,7.8486626077e+00
1.0002000000e+02,3.3746207358e+01
1.0004108321e+02,5.7110056006e+01
1.0006330831e+02,5.4594035790e+01
1.0008673712e+02,3.9284263236e+01
1.0011143486e+02,2.9193299311e+01
1.0013747024e+02,2.6023258488e+01
1.0016491572e+02,2.5083601086e+01
1.0019384766e+02,2.3478686930e+01
1.0022434657e+02,2.1276810471e+01
1.0025649732e+02,1.9299600292e+01
1.0029038938e+02,1.7788919646e+01
1.0032611705e+02,1.6609140867e+01
1.0036377976e+02,1.5666440610e+01
1.0040348230e+02,1.4956722213e+01
1.0044533516e+02,1.4471320320e+01
1.0048945479e+02,1.4173303604e+01
1.0053596397e+02,1.4018025827e+01
1.0058499212e+02,1.3963751796e+01
1.0063667567e+02,1.3972846535e+01
1.0069115842e+02,1.4013870857e+01
1.0074859200e+02,1.4063965582e+01
1.0080913622e+02,1.4109240279e+01
1.0087295955e+02,1.4143571596e+01
1.0094023959e+02,1.4166582881e+01
1.0101116356e+02,1.4181432083e+01
1.0108592882e+02,1.4192764914e+01
1.0116474342e+02,1.4205265089e+01
1.0124782666e+02,1.4222709499e+01
1.0133540974e+02,1.4247645611e+01
1.0142773638e+02,1.4281307947e+01
1.0152506348e+02,1.4323919700e+01
1.0162766189e+02,1.4374894963e+01
1.0173581709e+02,1.4433282119e+01
1.0184983004e+02,1.4497864427e+01
1.0197001801e+02,1.4567524305e+01
1.0209671543e+02,1.4641107707e+01
1.0223027486e+02,1.4717723543e+01
1.0237106796e+02,1.4796400886e+01
1.0251948651e+02,1.4876449119e+01
1.0267594349e+02,1.4956956020e+01
1.0284087429e+02,1.5037326457e+01
1.0301473784e+02,1.5116604610e+01
1.0319801795e+02,1.5194276145e+01
1.0339122463e+02,1.5269334116e+01
1.0359489550e+02,1.5341427107e+01
1.0380959732e+02,1.5409545026e+01
1.0403592752e+02,1.5473622868e+01
1.0427451591e+02,1.5532688720e+01
1.0452602640e+02,1.5587077809e+01
1.0479115886e+02,1.5635850558e+01
1.0507065106e+02,1.5679823416e+01
1.0536528073e+02,1.5718024917e+01
1.0567586773e+02,1.5751800346e+01
1.0600327632e+02,1.5780031835e+01
1.0634841757e+02,1.5804617576e+01
1.0671225189e+02,1.5824145840e+01
1.0709579170e+02,1.5841080691e+01
1.0750010428e+02,1.5853556583e+01
1.0792631467e+02,1.5864616815e+01
1.0837560890e+02,1.5871788674e+01
1.0884923718e+02,1.5878717732e+01
1.0934851747e+02,1.5882191738e+01
1.0987483910e+02,1.5886497851e+01
1.1042966664e+02,1.5887580162e+01
1.1101454399e+02,1.5890426113e+01
1.1163109867e+02,1.5890059535e+01
1.1228104634e+02,1.5892244866e+01
1.1296619559e+02,1.5891028924e+01
1.1368845296e+02,1.5893042368e+01
1.1444982824e+02,1.5891306820e+01
1.1525244009e+02,1.5893413592e+01
1.1609852191e+02,1.5891309023e+01
1.1699042805e+02,1.5893638682e+01
1.1793064039e+02,1.5891215286e+01
1.1892177523e+02,1.5893828625e+01
1.1996659057e+02,1.5891089733e+01
1.2106799376e+02,1.5894019103e+01
1.2222904965e+02,1.5890950230e+01
1.2345298905e+02,1.5894218786e+01
1.2474321780e+02,1.5890800154e+01
1.2610332615e+02,1.5894428913e+01
1.2753709882e+02,1.5890639654e+01
1.2904852554e+02,1.5894649276e+01
1.3064181208e+02,1.5890468613e+01
1.3232139203e+02,1.5894879292e+01
1.3409193910e+02,1.5890287663e+01
1.3595838012e+02,1.5895116946e+01
1.3792590876e+02,1.5890099695e+01
1.4000000000e+02,1.5895357950e+01
1.4206896552e+02,1.5889835232e+01
1.4413793103e+02,1.5895616872e+01
1.4620689655e+02,1.5889555403e+01
1.4827586207e+02,1.5895918079e+01
1.5034482759e+02,1.5889230804e+01
1.5241379310e+02,1.5896266632e+01
1.5448275862e+02,1.5888857546e+01
1.5655172414e+02,1.5896666030e+01
1.5862068966e+02,1.5888431005e+01
1.6068965517e+02,1.5897121551e+01
1.6275862069e+02,1.5887945346e+01
1.6482758621e+02,1.5897639517e+01
1.6689655172e+02,1.5887393798e+01
1.6896551724e+02,1.5898227178e+01
1.7103448276e+02,1.5886768643e+01
1.7310344828e+02,1.5898892782e+01
1.7517241379e+02,1.5886061098e+01
1.7724137931e+02,1.5899645757e+01
1.7931034483e+02,1.5885261033e+01
1.8137931034e+02,1.5900497190e+01
1.8344827586e+02,1.5884356170e+01
1.8551724138e+02,1.5901460636e+01
1.8758620690e+02,1.5883334754e+01
1.8965517241e+02,1.5902526453e+01
1.9172413793e+02,1.5882324740e+01
1.9379310345e+02,1.5903016359e+01
1.9586206897e+02,1.5884474410e+01
1.9793103448e+02,1.5888085881e+01
2.0000000000e+02,1.5964597900e+01


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q2_Wi2.0000.csv <==
s,txx
0.0000000000e+00,7.8125000001e-03
2.0689655172e+00,7.7539251672e-03
4.1379310345e+00,7.7515810967e-03
6.2068965517e+00,7.7627370740e-03
8.2758620690e+00,7.7562710095e-03
1.0344827586e+01,7.7575266265e-03
1.2413793103e+01,7.7591772171e-03
1.4482758621e+01,7.7559906728e-03
1.6551724138e+01,7.7599119995e-03
1.8620689655e+01,7.7557021085e-03
2.0689655172e+01,7.7599689162e-03
2.2758620690e+01,7.7557603234e-03
2.4827586207e+01,7.7598570716e-03
2.6896551724e+01,7.7558944437e-03
2.8965517241e+01,7.7597160407e-03
3.1034482759e+01,7.7560351741e-03
3.3103448276e+01,7.7595787865e-03
3.5172413793e+01,7.7561676995e-03
3.7241379310e+01,7.7594513684e-03
3.9310344828e+01,7.7562899927e-03
4.1379310345e+01,7.7593340595e-03
4.3448275862e+01,7.7564025015e-03
4.5517241379e+01,7.7592261529e-03
4.7586206897e+01,7.7565060159e-03
4.9655172414e+01,7.7591267843e-03
5.1724137931e+01,7.7566015946e-03
5.3793103448e+01,7.7590341662e-03
5.5862068966e+01,7.7566933924e-03
5.7931034483e+01,7.7589405105e-03
6.0000000000e+01,7.7568188839e-03
6.2074091241e+01,7.7587432388e-03
6.4041619885e+01,7.7565548987e-03
6.5908060901e+01,7.7588038705e-03
6.7678607966e+01,7.7565059546e-03
6.9358187918e+01,7.7588240039e-03
7.0951474461e+01,7.7564783153e-03
7.2462901175e+01,7.7588303388e-03
7.3896673854e+01,7.7564666345e-03
7.5256782202e+01,7.7588179202e-03
7.6547010945e+01,7.7564728151e-03
7.7770950354e+01,7.7587858058e-03
7.8932006241e+01,7.7564999751e-03
8.0033409433e+01,7.7587395686e-03
8.1078224765e+01,7.7565590048e-03
8.2069359606e+01,7.7586966451e-03
8.3009571952e+01,7.7566558495e-03
8.3901478095e+01,7.7586149228e-03
8.4747559911e+01,7.7565876374e-03
8.5550171761e+01,7.7579459397e-03
8.6311547044e+01,7.7551278973e-03
8.7033804410e+01,7.7543649103e-03
8.7718953659e+01,7.7483515464e-03
8.8368901330e+01,7.7419929803e-03
8.8985456010e+01,7.7284311035e-03
8.9570333361e+01,7.7118715557e-03
9.0125160901e+01,7.6872781088e-03
9.0651482529e+01,7.6604495751e-03
9.1150762820e+01,7.6314256955e-03
9.1624391103e+01,7.6118630631e-03
9.2073685327e+01,7.6117527656e-03
9.2499895725e+01,7.6538959936e-03
9.2904208298e+01,7.7631356723e-03
9.3287748112e+01,7.9776199043e-03
9.3651582429e+01,8.3396685430e-03
9.3996723677e+01,8.9037301605e-03
9.4324132268e+01,9.7283119580e-03
9.4634719271e+01,1.0881008936e-02
9.4929348944e+01,1.2431410874e-02
9.5208841143e+01,1.4454016797e-02
9.5473973599e+01,1.7022369366e-02
9.5725484089e+01,2.0210793057e-02
9.5964072480e+01,2.4090005513e-02
9.6190402683e+01,2.8728394573e-02
9.6405104501e+01,3.4189118542e-02
9.6608775374e+01,4.0531304824e-02
9.6801982052e+01,4.7808432966e-02
9.6985262163e+01,5.6069541081e-02
9.7159125714e+01,6.5358478118e-02
9.7324056508e+01,7.5714979845e-02
9.7480513493e+01,8.7174373952e-02
9.7628932036e+01,9.9768414393e-02
9.7769725135e+01,1.1352515393e-01
9.7903284571e+01,1.2846948592e-01
9.8029981994e+01,1.4462302514e-01
9.8150169961e+01,1.6200437379e-01
9.8264182914e+01,1.8062894774e-01
9.8372338113e+01,2.0050902431e-01
9.8474936517e+01,2.2165352118e-01
9.8572263623e+01,2.4406788667e-01
9.8664590261e+01,2.6775386517e-01
9.8752173343e+01,2.9270935647e-01
9.8835256584e+01,3.1892855030e-01
9.8914071177e+01,3.4640207648e-01
9.8988836436e+01,3.7511751872e-01
9.9059760408e+01,4.0506065370e-01
9.9127040450e+01,4.3621774155e-01
9.9190863780e+01,4.6857873806e-01
9.9251407997e+01,5.0214324293e-01
9.9308841575e+01,5.3692819750e-01
9.9363324333e+01,5.7298159873e-01
9.9415007877e+01,6.1039915286e-01
9.9464036025e+01,6.4935461268e-01
9.9510545207e+01,6.9013392489e-01
9.9554664841e+01,7.3320212571e-01
9.9596517698e+01,7.7927130027e-01
9.9636220240e+01,8.2945295967e-01
9.9673882946e+01,8.8539312047e-01
9.9709610619e+01,9.4964556863e-01
9.9743502677e+01,1.0259588573e+00
9.9775653429e+01,1.1203174584e+00
9.9806152341e+01,1.2416103920e+00
9.9835084281e+01,1.4057877316e+00
9.9862529756e+01,1.6353279459e+00
9.9888565139e+01,1.9924356502e+00
9.9913262877e+01,2.5531352296e+00
9.9936691695e+01,3.7310593747e+00
9.9958916787e+01,6.0546095059e+00
9.9980000000e+01,9.9330633530e+00
1.0000000000e+02,1.2338085318e+01
1.0002000000e+02,4.3511590388e+01
1.0004108321e+02,7.7605844676e+01
1.0006330831e+02,8.6410265527e+01
1.0008673712e+02,6.9843632701e+01
1.0011143486e+02,5.0282564959e+01
1.0013747024e+02,4.0511005586e+01
1.0016491572e+02,3.9659788106e+01
1.0019384766e+02,4.1503865735e+01
1.0022434657e+02,4.1655508376e+01
1.0025649732e+02,3.9845475832e+01
1.0029038938e+02,3.7631945266e+01
1.0032611705e+02,3.5942023295e+01
1.0036377976e+02,3.4645106684e+01
1.0040348230e+02,3.3357270605e+01
1.0044533516e+02,3.1990993732e+01
1.0048945479e+02,3.0665924578e+01
1.0053596397e+02,2.9470801975e+01
1.0058499212e+02,2.8417548572e+01
1.0063667567e+02,2.7504667790e+01
1.0069115842e+02,2.6743915387e+01
1.0074859200e+02,2.6145271892e+01
1.0080913622e+02,2.5706943486e+01
1.0087295955e+02,2.5418652691e+01
1.0094023959e+02,2.5265103064e+01
1.0101116356e+02,2.5226611093e+01
1.0108592882e+02,2.5280012500e+01
1.0116474342e+02,2.5400748099e+01
1.0124782666e+02,2.5564830895e+01
1.0133540974e+02,2.5750730383e+01
1.0142773638e+02,2.5940696270e+01
1.0152506348e+02,2.6121864010e+01
1.0162766189e+02,2.6286352460e+01
1.0173581709e+02,2.6431175793e+01
1.0184983004e+02,2.6557153012e+01
1.0197001801e+02,2.6668154014e+01
1.0209671543e+02,2.6769509216e+01
1.0223027486e+02,2.6867403162e+01
1.0237106796e+02,2.6967396812e+01
1.0251948651e+02,2.7074491921e+01
1.0267594349e+02,2.7191948661e+01
1.0284087429e+02,2.7322166998e+01
1.0301473784e+02,2.7465622402e+01
1.0319801795e+02,2.7622482603e+01
1.0339122463e+02,2.7791269342e+01
1.0359489550e+02,2.7971076163e+01
1.0380959732e+02,2.8159525528e+01
1.0403592752e+02,2.8355609630e+01
1.0427451591e+02,2.8556623966e+01
1.0452602640e+02,2.8761904649e+01
1.0479115886e+02,2.8968492169e+01
1.0507065106e+02,2.9176199097e+01
1.0536528073e+02,2.9381679009e+01
1.0567586773e+02,2.9585324317e+01
1.0600327632e+02,2.9783264536e+01
1.0634841757e+02,2.9976665681e+01
1.0671225189e+02,3.0161038526e+01
1.0709579170e+02,3.0338613296e+01
1.0750010428e+02,3.0504207514e+01
1.0792631467e+02,3.0661457568e+01
1.0837560890e+02,3.0804385553e+01
1.0884923718e+02,3.0938364921e+01
1.0934851747e+02,3.1056453799e+01
1.0987483910e+02,3.1166036018e+01
1.1042966664e+02,3.1258965128e+01
1.1101454399e+02,3.1344833646e+01
1.1163109867e+02,3.1413997576e+01
1.1228104634e+02,3.1478383020e+01
1.1296619559e+02,3.1526532272e+01
1.1368845296e+02,3.1572769416e+01
1.1444982824e+02,3.1603511091e+01
1.1525244009e+02,3.1635504114e+01
1.1609852191e+02,3.1652754557e+01
1.1699042805e+02,3.1674444212e+01
1.1793064039e+02,3.1681926990e+01
1.1892177523e+02,3.1696848630e+01
1.1996659057e+02,3.1697719662e+01
1.2106799376e+02,3.1708719378e+01
1.2222904965e+02,3.1705369751e+01
1.2345298905e+02,3.1714505137e+01
1.2474321780e+02,3.1708544905e+01
1.2610332615e+02,3.1717147786e+01
1.2753709882e+02,3.1709527076e+01
1.2904852554e+02,3.1718366865e+01
1.3064181208e+02,3.1709564224e+01
1.3232139203e+02,3.1719036842e+01
1.3409193910e+02,3.1709253063e+01
1.3595838012e+02,3.1719520002e+01
1.3792590876e+02,3.1708863083e+01
1.4000000000e+02,3.1719988686e+01
1.4206896552e+02,3.1708236696e+01
1.4413793103e+02,3.1720454802e+01
1.4620689655e+02,3.1707721623e+01
1.4827586207e+02,3.1720998314e+01
1.5034482759e+02,3.1707118525e+01
1.5241379310e+02,3.1721641584e+01
1.5448275862e+02,3.1706424584e+01
1.5655172414e+02,3.1722381815e+01
1.5862068966e+02,3.1705633844e+01
1.6068965517e+02,3.1723224294e+01
1.6275862069e+02,3.1704737188e+01
1.6482758621e+02,3.1724178282e+01
1.6689655172e+02,3.1703723952e+01
1.6896551724e+02,3.1725254643e+01
1.7103448276e+02,3.1702583046e+01
1.7310344828e+02,3.1726463955e+01
1.7517241379e+02,3.1701305094e+01
1.7724137931e+02,3.1727813680e+01
1.7931034483e+02,3.1699884482e+01
1.8137931034e+02,3.1729311052e+01
1.8344827586e+02,3.1698300010e+01
1.8551724138e+02,3.1731025848e+01
1.8758620690e+02,3.1696355188e+01
1.8965517241e+02,3.1733422191e+01
1.9172413793e+02,3.1693211118e+01
1.9379310345e+02,3.1737011055e+01
1.9586206897e+02,3.1695306036e+01
1.9793103448e+02,3.1682236257e+01
2.0000000000e+02,3.2096859248e+01


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q2_Wi3.0000.csv <==
s,txx
0.0000000000e+00,1.1718750000e-02
2.0689655172e+00,1.1668904156e-02
4.1379310345e+00,1.1655865452e-02
6.2068965517e+00,1.1667642197e-02
8.2758620690e+00,1.1660955039e-02
1.0344827586e+01,1.1661718334e-02
1.2413793103e+01,1.1663820676e-02
1.4482758621e+01,1.1660197767e-02
1.6551724138e+01,1.1664545769e-02
1.8620689655e+01,1.1659933737e-02
2.0689655172e+01,1.1664583922e-02
2.2758620690e+01,1.1660006837e-02
2.4827586207e+01,1.1664461303e-02
2.6896551724e+01,1.1660148470e-02
2.8965517241e+01,1.1664314980e-02
3.1034482759e+01,1.1660293113e-02
3.3103448276e+01,1.1664174575e-02
3.5172413793e+01,1.1660428430e-02
3.7241379310e+01,1.1664044480e-02
3.9310344828e+01,1.1660553418e-02
4.1379310345e+01,1.1663924390e-02
4.3448275862e+01,1.1660668823e-02
4.5517241379e+01,1.1663813455e-02
4.7586206897e+01,1.1660775510e-02
4.9655172414e+01,1.1663710744e-02
5.1724137931e+01,1.1660874647e-02
5.3793103448e+01,1.1663614316e-02
5.5862068966e+01,1.1660970441e-02
5.7931034483e+01,1.1663516611e-02
6.0000000000e+01,1.1661092252e-02
6.2074091241e+01,1.1663335178e-02
6.4041619885e+01,1.1660848592e-02
6.5908060901e+01,1.1663335309e-02
6.7678607966e+01,1.1660826757e-02
6.9358187918e+01,1.1663318228e-02
7.0951474461e+01,1.1660829234e-02
7.2462901175e+01,1.1663287754e-02
7.3896673854e+01,1.1660848780e-02
7.5256782202e+01,1.1663238814e-02
7.6547010945e+01,1.1660884350e-02
7.7770950354e+01,1.1663171999e-02
7.8932006241e+01,1.1660936163e-02
8.0033409433e+01,1.1663094761e-02
8.1078224765e+01,1.1661018203e-02
8.2069359606e+01,1.1663046047e-02
8.3009571952e+01,1.1661192435e-02
8.3901478095e+01,1.1663115154e-02
8.4747559911e+01,1.1661508974e-02
8.5550171761e+01,1.1663175780e-02
8.6311547044e+01,1.1661336002e-02
8.7033804410e+01,1.1661560418e-02
8.7718953659e+01,1.1657147312e-02
8.8368901330e+01,1.1651865510e-02
8.8985456010e+01,1.1638548487e-02
8.9570333361e+01,1.1618849833e-02
9.0125160901e+01,1.1585237328e-02
9.0651482529e+01,1.1538147240e-02
9.1150762820e+01,1.1471468496e-02
9.1624391103e+01,1.1387441003e-02
9.2073685327e+01,1.1285405104e-02
9.2499895725e+01,1.1174514570e-02
9.2904208298e+01,1.1065100689e-02
9.3287748112e+01,1.0978973011e-02
9.3651582429e+01,1.0942487502e-02
9.3996723677e+01,1.0994166303e-02
9.4324132268e+01,1.1178675832e-02
9.4634719271e+01,1.1551803566e-02
9.4929348944e+01,1.2174989102e-02
9.5208841143e+01,1.3118161622e-02
9.5473973599e+01,1.4454935328e-02
9.5725484089e+01,1.6264127302e-02
9.5964072480e+01,1.8625950731e-02
9.6190402683e+01,2.1623021647e-02
9.6405104501e+01,2.5337776929e-02
9.6608775374e+01,2.9853442954e-02
9.6801982052e+01,3.5252582594e-02
9.6985262163e+01,4.1618182968e-02
9.7159125714e+01,4.9033153043e-02
9.7324056508e+01,5.7581539494e-02
9.7480513493e+01,6.7348566398e-02
9.7628932036e+01,7.8421702898e-02
9.7769725135e+01,9.0890876394e-02
9.7903284571e+01,1.0484928197e-01
9.8029981994e+01,1.2039354313e-01
9.8150169961e+01,1.3762415166e-01
9.8264182914e+01,1.5664541357e-01
9.8372338113e+01,1.7756547398e-01
9.8474936517e+01,2.0049597021e-01
9.8572263623e+01,2.2555163305e-01
9.8664590261e+01,2.5284962481e-01
9.8752173343e+01,2.8250873230e-01
9.8835256584e+01,3.1464846401e-01
9.8914071177e+01,3.4938798391e-01
9.8988836436e+01,3.8684515171e-01
9.9059760408e+01,4.2713588068e-01
9.9127040450e+01,4.7037344709e-01
9.9190863780e+01,5.1666832707e-01
9.9251407997e+01,5.6613035832e-01
9.9308841575e+01,6.1887036184e-01
9.9363324333e+01,6.7500796184e-01
9.9415007877e+01,7.3467922850e-01
9.9464036025e+01,7.9806055280e-01
9.9510545207e+01,8.6539233536e-01
9.9554664841e+01,9.3704557503e-01
9.9596517698e+01,1.0135895101e+00
9.9636220240e+01,1.0959777335e+00
9.9673882946e+01,1.1857434235e+00
9.9709610619e+01,1.2855314057e+00
9.9743502677e+01,1.3996580919e+00
9.9775653429e+01,1.5355688757e+00
9.9806152341e+01,1.7057888878e+00
9.9835084281e+01,1.9313881343e+00
9.9862529756e+01,2.2476673543e+00
9.9888565139e+01,2.7374038473e+00
9.9913262877e+01,3.5014485772e+00
9.9936691695e+01,5.1144979239e+00
9.9958916787e+01,8.1829155849e+00
9.9980000000e+01,1.2216305482e+01
1.0000000000e+02,1.5574089801e+01
1.0002000000e+02,4.9810670449e+01
1.0004108321e+02,9.0140706907e+01
1.0006330831e+02,1.0796751945e+02
1.0008673712e+02,9.5025437304e+01
1.0011143486e+02,7.0471386310e+01
1.0013747024e+02,5.2409585290e+01
1.0016491572e+02,4.6771311745e+01
1.0019384766e+02,4.9140606423e+01
1.0022434657e+02,5.2298493553e+01
1.0025649732e+02,5.2649833578e+01
1.0029038938e+02,5.0922601531e+01
1.0032611705e+02,4.9130450526e+01
1.0036377976e+02,4.8179149223e+01
1.0040348230e+02,4.7686368289e+01
1.0044533516e+02,4.7044539361e+01
1.0048945479e+02,4.6109543542e+01
1.0053596397e+02,4.5060035769e+01
1.0058499212e+02,4.4033528978e+01
1.0063667567e+02,4.3032162518e+01
1.0069115842e+02,4.2029718202e+01
1.0074859200e+02,4.1040930645e+01
1.0080913622e+02,4.0100778768e+01
1.0087295955e+02,3.9234270369e+01
1.0094023959e+02,3.8456264937e+01
1.0101116356e+02,3.7780208341e+01
1.0108592882e+02,3.7218274349e+01
1.0116474342e+02,3.6778214396e+01
1.0124782666e+02,3.6462482583e+01
1.0133540974e+02,3.6268873255e+01
1.0142773638e+02,3.6190476322e+01
1.0152506348e+02,3.6216056324e+01
1.0162766189e+02,3.6330524513e+01
1.0173581709e+02,3.6516309378e+01
1.0184983004e+02,3.6754315058e+01
1.0197001801e+02,3.7025784764e+01
1.0209671543e+02,3.7313240579e+01
1.0223027486e+02,3.7602313661e+01
1.0237106796e+02,3.7881905018e+01
1.0251948651e+02,3.8145454179e+01
1.0267594349e+02,3.8389869897e+01
1.0284087429e+02,3.8616264775e+01
1.0301473784e+02,3.8827751493e+01
1.0319801795e+02,3.9030206826e+01
1.0339122463e+02,3.9229298098e+01
1.0359489550e+02,3.9431982269e+01
1.0380959732e+02,3.9642988962e+01
1.0403592752e+02,3.9867632836e+01
1.0427451591e+02,4.0107671441e+01
1.0452602640e+02,4.0365834656e+01
1.0479115886e+02,4.0640634001e+01
1.0507065106e+02,4.0932867588e+01
1.0536528073e+02,4.1238658160e+01
1.0567586773e+02,4.1558195310e+01
1.0600327632e+02,4.1886164269e+01
1.0634841757e+02,4.2223228905e+01
1.0671225189e+02,4.2563057363e+01
1.0709579170e+02,4.2907372897e+01
1.0750010428e+02,4.3248765843e+01
1.0792631467e+02,4.3590350551e+01
1.0837560890e+02,4.3923389863e+01
1.0884923718e+02,4.4252721585e+01
1.0934851747e+02,4.4568012664e+01
1.0987483910e+02,4.4876255359e+01
1.1042966664e+02,4.5165278402e+01
1.1101454399e+02,4.5444763784e+01
1.1163109867e+02,4.5700469042e+01
1.1228104634e+02,4.5945353411e+01
1.1296619559e+02,4.6162825924e+01
1.1368845296e+02,4.6369683826e+01
1.1444982824e+02,4.6546619869e+01
1.1525244009e+02,4.6714742597e+01
1.1609852191e+02,4.6851566745e+01
1.1699042805e+02,4.6982870024e+01
1.1793064039e+02,4.7082468756e+01
1.1892177523e+02,4.7181045167e+01
1.1996659057e+02,4.7248190737e+01
1.2106799376e+02,4.7319612360e+01
1.2222904965e+02,4.7360193642e+01
1.2345298905e+02,4.7410698053e+01
1.2474321780e+02,4.7430894338e+01
1.2610332615e+02,4.7466596330e+01
1.2753709882e+02,4.7472137413e+01
1.2904852554e+02,4.7498398341e+01
1.3064181208e+02,4.7494038233e+01
1.3232139203e+02,4.7515079377e+01
1.3409193910e+02,4.7504369303e+01
1.3595838012e+02,4.7523102083e+01
1.3792590876e+02,4.7508604710e+01
1.4000000000e+02,4.7526926987e+01
1.4206896552e+02,4.7509246145e+01
1.4413793103e+02,4.7528582846e+01
1.4620689655e+02,4.7509145739e+01
1.4827586207e+02,4.7529624277e+01
1.5034482759e+02,4.7508499739e+01
1.5241379310e+02,4.7530594734e+01
1.5448275862e+02,4.7507591617e+01
1.5655172414e+02,4.7531638655e+01
1.5862068966e+02,4.7506511195e+01
1.6068965517e+02,4.7532805602e+01
1.6275862069e+02,4.7505278008e+01
1.6482758621e+02,4.7534116119e+01
1.6689655172e+02,4.7503893083e+01
1.6896551724e+02,4.7535575791e+01
1.7103448276e+02,4.7502363102e+01
1.7310344828e+02,4.7537169529e+01
1.7517241379e+02,4.7500718281e+01
1.7724137931e+02,4.7538853297e+01
1.7931034483e+02,4.7499007806e+01
1.8137931034e+02,4.7540604989e+01
1.8344827586e+02,4.7497142954e+01
1.8551724138e+02,4.7542823769e+01
1.8758620690e+02,4.7493965998e+01
1.8965517241e+02,4.7548274500e+01
1.9172413793e+02,4.7484016001e+01
1.9379310345e+02,4.7566552712e+01
1.9586206897e+02,4.7456407728e+01
1.9793103448e+02,4.7493239780e+01
2.0000000000e+02,4.8492332977e+01


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q2_Wi5.0000.csv <==
s,txx
0.0000000000e+00,1.9531250000e-02
2.0689655172e+00,1.9496919170e-02
4.1379310345e+00,1.9471335437e-02
6.2068965517e+00,1.9481177517e-02
8.2758620690e+00,1.9472305148e-02
1.0344827586e+01,1.9472202373e-02
1.2413793103e+01,1.9473811007e-02
1.4482758621e+01,1.9470232900e-02
1.6551724138e+01,1.9474405827e-02
1.8620689655e+01,1.9469970866e-02
2.0689655172e+01,1.9474441115e-02
2.2758620690e+01,1.9470049203e-02
2.4827586207e+01,1.9474327517e-02
2.6896551724e+01,1.9470180624e-02
2.8965517241e+01,1.9474195630e-02
3.1034482759e+01,1.9470310044e-02
3.3103448276e+01,1.9474070895e-02
3.5172413793e+01,1.9470430056e-02
3.7241379310e+01,1.9473955485e-02
3.9310344828e+01,1.9470541141e-02
4.1379310345e+01,1.9473848463e-02
4.3448275862e+01,1.9470644316e-02
4.5517241379e+01,1.9473748935e-02
4.7586206897e+01,1.9470740401e-02
4.9655172414e+01,1.9473656035e-02
5.1724137931e+01,1.9470830503e-02
5.3793103448e+01,1.9473568010e-02
5.5862068966e+01,1.9470918376e-02
5.7931034483e+01,1.9473478001e-02
6.0000000000e+01,1.9471017078e-02
6.2074091241e+01,1.9473317000e-02
6.4041619885e+01,1.9470839801e-02
6.5908060901e+01,1.9473239141e-02
6.7678607966e+01,1.9470837405e-02
6.9358187918e+01,1.9473170143e-02
7.0951474461e+01,1.9470866000e-02
7.2462901175e+01,1.9473100105e-02
7.3896673854e+01,1.9470910896e-02
7.5256782202e+01,1.9473020377e-02
7.6547010945e+01,1.9470964802e-02
7.7770950354e+01,1.9472928423e-02
7.8932006241e+01,1.9471020438e-02
8.0033409433e+01,1.9472822168e-02
8.1078224765e+01,1.9471084181e-02
8.2069359606e+01,1.9472757516e-02
8.3009571952e+01,1.9471316560e-02
8.3901478095e+01,1.9473108408e-02
8.4747559911e+01,1.9472408213e-02
8.5550171761e+01,1.9474946454e-02
8.6311547044e+01,1.9475662340e-02
8.7033804410e+01,1.9479275380e-02
8.7718953659e+01,1.9480591910e-02
8.8368901330e+01,1.9482084317e-02
8.8985456010e+01,1.9476662699e-02
8.9570333361e+01,1.9462507872e-02
9.0125160901e+01,1.9428458860e-02
9.0651482529e+01,1.9366704836e-02
9.1150762820e+01,1.9261135289e-02
9.1624391103e+01,1.9098627037e-02
9.2073685327e+01,1.8860555751e-02
9.2499895725e+01,1.8533103364e-02
9.2904208298e+01,1.8101581805e-02
9.3287748112e+01,1.7559571852e-02
9.3651582429e+01,1.6905082893e-02
9.3996723677e+01,1.6147862522e-02
9.4324132268e+01,1.5306179646e-02
9.4634719271e+01,1.4411706638e-02
9.4929348944e+01,1.3506085441e-02
9.5208841143e+01,1.2643370163e-02
9.5473973599e+01,1.1886271738e-02
9.5725484089e+01,1.1306840034e-02
9.5964072480e+01,1.0982891367e-02
9.6190402683e+01,1.0997963220e-02
9.6405104501e+01,1.1438608993e-02
9.6608775374e+01,1.2394551805e-02
9.6801982052e+01,1.3957313558e-02
9.6985262163e+01,1.6221088967e-02
9.7159125714e+01,1.9282776485e-02
9.7324056508e+01,2.3243750966e-02
9.7480513493e+01,2.8211209751e-02
9.7628932036e+01,3.4300479408e-02
9.7769725135e+01,4.1636897837e-02
9.7903284571e+01,5.0358427733e-02
9.8029981994e+01,6.0618080985e-02
9.8150169961e+01,7.2586717149e-02
9.8264182914e+01,8.6455479622e-02
9.8372338113e+01,1.0243844926e-01
9.8474936517e+01,1.2077505794e-01
9.8572263623e+01,1.4173273248e-01
9.8664590261e+01,1.6560922161e-01
9.8752173343e+01,1.9273551978e-01
9.8835256584e+01,2.2347841089e-01
9.8914071177e+01,2.5824410380e-01
9.8988836436e+01,2.9748258895e-01
9.9059760408e+01,3.4169373157e-01
9.9127040450e+01,3.9143549504e-01
9.9190863780e+01,4.4733585196e-01
9.9251407997e+01,5.1010988955e-01
9.9308841575e+01,5.8058567328e-01
9.9363324333e+01,6.5973440159e-01
9.9415007877e+01,7.4871447289e-01
9.9464036025e+01,8.4892486381e-01
9.9510545207e+01,9.6209273296e-01
9.9554664841e+01,1.0903521870e+00
9.9596517698e+01,1.2363779660e+00
9.9636220240e+01,1.4034370702e+00
9.9673882946e+01,1.5955881955e+00
9.9709610619e+01,1.8176838635e+00
9.9743502677e+01,2.0753384098e+00
9.9775653429e+01,2.3753004731e+00
9.9806152341e+01,2.7263642337e+00
9.9835084281e+01,3.1351666932e+00
9.9862529756e+01,3.6448403835e+00
9.9888565139e+01,4.3172223619e+00
9.9913262877e+01,5.3978757055e+00
9.9936691695e+01,7.7720162641e+00
9.9958916787e+01,1.1999690292e+01
9.9980000000e+01,1.6582743065e+01
1.0000000000e+02,2.1850888778e+01
1.0002000000e+02,5.9795956072e+01
1.0004108321e+02,1.0728439602e+02
1.0006330831e+02,1.3818573088e+02
1.0008673712e+02,1.3665425900e+02
1.0011143486e+02,1.1210007955e+02
1.0013747024e+02,8.2391381564e+01
1.0016491572e+02,6.1466469855e+01
1.0019384766e+02,5.4772160626e+01
1.0022434657e+02,5.7682151383e+01
1.0025649732e+02,6.2070093611e+01
1.0029038938e+02,6.3511519943e+01
1.0032611705e+02,6.2409675041e+01
1.0036377976e+02,6.0984933821e+01
1.0040348230e+02,6.0636555723e+01
1.0044533516e+02,6.1213166997e+01
1.0048945479e+02,6.1897488538e+01
1.0053596397e+02,6.2238842564e+01
1.0058499212e+02,6.2328675220e+01
1.0063667567e+02,6.2392749633e+01
1.0069115842e+02,6.2488935708e+01
1.0074859200e+02,6.2541547815e+01
1.0080913622e+02,6.2491878217e+01
1.0087295955e+02,6.2346086073e+01
1.0094023959e+02,6.2129566266e+01
1.0101116356e+02,6.1852122474e+01
1.0108592882e+02,6.1515080257e+01
1.0116474342e+02,6.1126154444e+01
1.0124782666e+02,6.0699521623e+01
1.0133540974e+02,6.0250510189e+01
1.0142773638e+02,5.9794087614e+01
1.0152506348e+02,5.9346272340e+01
1.0162766189e+02,5.8923641144e+01
1.0173581709e+02,5.8542628653e+01
1.0184983004e+02,5.8218262895e+01
1.0197001801e+02,5.7964148077e+01
1.0209671543e+02,5.7791098614e+01
1.0223027486e+02,5.7707237025e+01
1.0237106796e+02,5.7716509340e+01
1.0251948651e+02,5.7819471872e+01
1.0267594349e+02,5.8011870405e+01
1.0284087429e+02,5.8286435422e+01
1.0301473784e+02,5.8631566578e+01
1.0319801795e+02,5.9034394593e+01
1.0339122463e+02,5.9479279234e+01
1.0359489550e+02,5.9952107306e+01
1.0380959732e+02,6.0437909832e+01
1.0403592752e+02,6.0926177133e+01
1.0427451591e+02,6.1406685129e+01
1.0452602640e+02,6.1875762785e+01
1.0479115886e+02,6.2329550796e+01
1.0507065106e+02,6.2771635917e+01
1.0536528073e+02,6.3203245274e+01
1.0567586773e+02,6.3633152587e+01
1.0600327632e+02,6.4064431520e+01
1.0634841757e+02,6.4507832376e+01
1.0671225189e+02,6.4964618651e+01
1.0709579170e+02,6.5444745496e+01
1.0750010428e+02,6.5945050715e+01
1.0792631467e+02,6.6473560086e+01
1.0837560890e+02,6.7021890660e+01
1.0884923718e+02,6.7596876053e+01
1.0934851747e+02,6.8185577176e+01
1.0987483910e+02,6.8795383807e+01
1.1042966664e+02,6.9409784613e+01
1.1101454399e+02,7.0038361028e+01
1.1163109867e+02,7.0661471699e+01
1.1228104634e+02,7.1291957754e+01
1.1296619559e+02,7.1906875186e+01
1.1368845296e+02,7.2523029202e+01
1.1444982824e+02,7.3113697910e+01
1.1525244009e+02,7.3700313684e+01
1.1609852191e+02,7.4251836965e+01
1.1699042805e+02,7.4795138761e+01
1.1793064039e+02,7.5294319671e+01
1.1892177523e+02,7.5782726360e+01
1.1996659057e+02,7.6218968592e+01
1.2106799376e+02,7.6644122790e+01
1.2222904965e+02,7.7010432587e+01
1.2345298905e+02,7.7368095705e+01
1.2474321780e+02,7.7661790035e+01
1.2610332615e+02,7.7952227956e+01
1.2753709882e+02,7.8175078409e+01
1.2904852554e+02,7.8402797829e+01
1.3064181208e+02,7.8560559598e+01
1.3232139203e+02,7.8733432867e+01
1.3409193910e+02,7.8835022998e+01
1.3595838012e+02,7.8962841344e+01
1.3792590876e+02,7.9019943541e+01
1.4000000000e+02,7.9113550185e+01
1.4206896552e+02,7.9130706210e+01
1.4413793103e+02,7.9199310393e+01
1.4620689655e+02,7.9192761206e+01
1.4827586207e+02,7.9246781230e+01
1.5034482759e+02,7.9226060054e+01
1.5241379310e+02,7.9273270015e+01
1.5448275862e+02,7.9243392185e+01
1.5655172414e+02,7.9288297535e+01
1.5862068966e+02,7.9251900145e+01
1.6068965517e+02,7.9297164640e+01
1.6275862069e+02,7.9255567231e+01
1.6482758621e+02,7.9302738981e+01
1.6689655172e+02,7.9256644274e+01
1.6896551724e+02,7.9306481028e+01
1.7103448276e+02,7.9256492571e+01
1.7310344828e+02,7.9309001260e+01
1.7517241379e+02,7.9256054639e+01
1.7724137931e+02,7.9310400830e+01
1.7931034483e+02,7.9256043608e+01
1.8137931034e+02,7.9310575525e+01
1.8344827586e+02,7.9256583451e+01
1.8551724138e+02,7.9311126997e+01
1.8758620690e+02,7.9253342956e+01
1.8965517241e+02,7.9329548440e+01
1.9172413793e+02,7.9198939015e+01
1.9379310345e+02,7.9419994574e+01
1.9586206897e+02,7.8935238955e+01
1.9793103448e+02,7.9617901601e+01
2.0000000000e+02,8.2672956625e+01


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q2_Wi7.0000.csv <==
s,txx
0.0000000000e+00,2.7343750000e-02
2.0689655172e+00,2.7320868803e-02
4.1379310345e+00,2.7289855656e-02
6.2068965517e+00,2.7300403045e-02
8.2758620690e+00,2.7287815289e-02
1.0344827586e+01,2.7286726679e-02
1.2413793103e+01,2.7286443221e-02
1.4482758621e+01,2.7282611969e-02
1.6551724138e+01,2.7286017992e-02
1.8620689655e+01,2.7281791536e-02
2.0689655172e+01,2.7285823786e-02
2.2758620690e+01,2.7281764035e-02
2.4827586207e+01,2.7285681517e-02
2.6896551724e+01,2.7281871779e-02
2.8965517241e+01,2.7285559213e-02
3.1034482759e+01,2.7281986848e-02
3.3103448276e+01,2.7285448964e-02
3.5172413793e+01,2.7282093214e-02
3.7241379310e+01,2.7285347375e-02
3.9310344828e+01,2.7282191429e-02
4.1379310345e+01,2.7285252855e-02
4.3448275862e+01,2.7282282828e-02
4.5517241379e+01,2.7285164568e-02
4.7586206897e+01,2.7282368279e-02
4.9655172414e+01,2.7285081757e-02
5.1724137931e+01,2.7282448828e-02
5.3793103448e+01,2.7285003067e-02
5.5862068966e+01,2.7282527755e-02
5.7931034483e+01,2.7284921975e-02
6.0000000000e+01,2.7282597525e-02
6.2074091241e+01,2.7284768322e-02
6.4041619885e+01,2.7282485715e-02
6.5908060901e+01,2.7284673284e-02
6.7678607966e+01,2.7282481921e-02
6.9358187918e+01,2.7284577923e-02
7.0951474461e+01,2.7282508206e-02
7.2462901175e+01,2.7284490255e-02
7.3896673854e+01,2.7282552704e-02
7.5256782202e+01,2.7284401726e-02
7.6547010945e+01,2.7282604171e-02
7.7770950354e+01,2.7284301663e-02
7.8932006241e+01,2.7282637890e-02
8.0033409433e+01,2.7284154712e-02
8.1078224765e+01,2.7282616345e-02
8.2069359606e+01,2.7283991525e-02
8.3009571952e+01,2.7282783815e-02
8.3901478095e+01,2.7284548442e-02
8.4747559911e+01,2.7284740741e-02
8.5550171761e+01,2.7288674014e-02
8.6311547044e+01,2.7292710429e-02
8.7033804410e+01,2.7301474213e-02
8.7718953659e+01,2.7311068288e-02
8.8368901330e+01,2.7323433408e-02
8.8985456010e+01,2.7331429982e-02
8.9570333361e+01,2.7330651523e-02
9.0125160901e+01,2.7306674902e-02
9.0651482529e+01,2.7245187766e-02
9.1150762820e+01,2.7122080681e-02
9.1624391103e+01,2.6912921171e-02
9.2073685327e+01,2.6586356334e-02
9.2499895725e+01,2.6113449425e-02
9.2904208298e+01,2.5464039570e-02
9.3287748112e+01,2.4615514880e-02
9.3651582429e+01,2.3550862537e-02
9.3996723677e+01,2.2265765541e-02
9.4324132268e+01,2.0766749792e-02
9.4634719271e+01,1.9075604944e-02
9.4929348944e+01,1.7226604635e-02
9.5208841143e+01,1.5268152931e-02
9.5473973599e+01,1.3259107508e-02
9.5725484089e+01,1.1268455897e-02
9.5964072480e+01,9.3714264501e-03
9.6190402683e+01,7.6483531818e-03
9.6405104501e+01,6.1814974304e-03
9.6608775374e+01,5.0543012800e-03
9.6801982052e+01,4.3497228157e-03
9.6985262163e+01,4.1506597833e-03
9.7159125714e+01,4.5401606502e-03
9.7324056508e+01,5.6033230609e-03
9.7480513493e+01,7.4293131352e-03
9.7628932036e+01,1.0114614744e-02
9.7769725135e+01,1.3766441204e-02
9.7903284571e+01,1.8506892470e-02
9.8029981994e+01,2.4476733157e-02
9.8150169961e+01,3.1839833913e-02
9.8264182914e+01,4.0788244937e-02
9.8372338113e+01,5.1547298075e-02
9.8474936517e+01,6.4380275443e-02
9.8572263623e+01,7.9593688468e-02
9.8664590261e+01,9.7543114539e-02
9.8752173343e+01,1.1863932539e-01
9.8835256584e+01,1.4335497345e-01
9.8914071177e+01,1.7223219462e-01
9.8988836436e+01,2.0589184304e-01
9.9059760408e+01,2.4504466402e-01
9.9127040450e+01,2.9050857653e-01
9.9190863780e+01,3.4322856619e-01
9.9251407997e+01,4.0430911350e-01
9.9308841575e+01,4.7506057690e-01
9.9363324333e+01,5.5706673449e-01
9.9415007877e+01,6.5225408714e-01
9.9464036025e+01,7.6301037004e-01
9.9510545207e+01,8.9233931446e-01
9.9554664841e+01,1.0441182561e+00
9.9596517698e+01,1.2233023335e+00
9.9636220240e+01,1.4363487944e+00
9.9673882946e+01,1.6915135827e+00
9.9709610619e+01,1.9996876579e+00
9.9743502677e+01,2.3743438581e+00
9.9775653429e+01,2.8348210976e+00
9.9806152341e+01,3.3979015703e+00
9.9835084281e+01,4.0962905967e+00
9.9862529756e+01,4.9633462064e+00
9.9888565139e+01,5.9622586320e+00
9.9913262877e+01,7.5071307596e+00
9.9936691695e+01,1.0896347307e+01
9.9958916787e+01,1.6630014178e+01
9.9980000000e+01,2.2314261488e+01
1.0000000000e+02,2.8773625069e+01
1.0002000000e+02,6.7350462600e+01
1.0004108321e+02,1.1624290819e+02
1.0006330831e+02,1.5375729692e+02
1.0008673712e+02,1.6242033412e+02
1.0011143486e+02,1.4469978583e+02
1.0013747024e+02,1.1403000174e+02
1.0016491572e+02,8.3329913932e+01
1.0019384766e+02,6.2634386199e+01
1.0022434657e+02,5.6102153395e+01
1.0025649732e+02,5.8900467112e+01
1.0029038938e+02,6.2948642681e+01
1.0032611705e+02,6.4239520059e+01
1.0036377976e+02,6.3294017114e+01
1.0040348230e+02,6.2107368757e+01
1.0044533516e+02,6.1961741803e+01
1.0048945479e+02,6.2829540721e+01
1.0053596397e+02,6.4019595029e+01
1.0058499212e+02,6.5061781139e+01
1.0063667567e+02,6.5959119828e+01
1.0069115842e+02,6.6899179679e+01
1.0074859200e+02,6.7961090592e+01
1.0080913622e+02,6.9084429851e+01
1.0087295955e+02,7.0189310907e+01
1.0094023959e+02,7.1248865332e+01
1.0101116356e+02,7.2268210958e+01
1.0108592882e+02,7.3244456120e+01
1.0116474342e+02,7.4161316572e+01
1.0124782666e+02,7.5003428872e+01
1.0133540974e+02,7.5763185965e+01
1.0142773638e+02,7.6436691169e+01
1.0152506348e+02,7.7021108573e+01
1.0162766189e+02,7.7515228404e+01
1.0173581709e+02,7.7921321582e+01
1.0184983004e+02,7.8244383548e+01
1.0197001801e+02,7.8492365377e+01
1.0209671543e+02,7.8675188102e+01
1.0223027486e+02,7.8805592885e+01
1.0237106796e+02,7.8897548296e+01
1.0251948651e+02,7.8967089567e+01
1.0267594349e+02,7.9030076193e+01
1.0284087429e+02,7.9103420764e+01
1.0301473784e+02,7.9202070362e+01
1.0319801795e+02,7.9340882620e+01
1.0339122463e+02,7.9530776202e+01
1.0359489550e+02,7.9781735183e+01
1.0380959732e+02,8.0098048424e+01
1.0403592752e+02,8.0483040413e+01
1.0427451591e+02,8.0933231994e+01
1.0452602640e+02,8.1445443295e+01
1.0479115886e+02,8.2009454656e+01
1.0507065106e+02,8.2618044837e+01
1.0536528073e+02,8.3257333326e+01
1.0567586773e+02,8.3920180589e+01
1.0600327632e+02,8.4592996730e+01
1.0634841757e+02,8.5272930249e+01
1.0671225189e+02,8.5949733905e+01
1.0709579170e+02,8.6627437252e+01
1.0750010428e+02,8.7299907803e+01
1.0792631467e+02,8.7978157129e+01
1.0837560890e+02,8.8658369210e+01
1.0884923718e+02,8.9356449514e+01
1.0934851747e+02,9.0067369145e+01
1.0987483910e+02,9.0808933904e+01
1.1042966664e+02,9.1571235304e+01
1.1101454399e+02,9.2371801854e+01
1.1163109867e+02,9.3193635607e+01
1.1228104634e+02,9.4053820960e+01
1.1296619559e+02,9.4928064995e+01
1.1368845296e+02,9.5834663809e+01
1.1444982824e+02,9.6742975407e+01
1.1525244009e+02,9.7674751950e+01
1.1609852191e+02,9.8593803762e+01
1.1699042805e+02,9.9527141553e+01
1.1793064039e+02,1.0043307146e+02
1.1892177523e+02,1.0134504373e+02
1.1996659057e+02,1.0221531495e+02
1.2106799376e+02,1.0308466433e+02
1.2222904965e+02,1.0389856410e+02
1.2345298905e+02,1.0470609322e+02
1.2474321780e+02,1.0544518496e+02
1.2610332615e+02,1.0617460661e+02
1.2753709882e+02,1.0682363222e+02
1.2904852554e+02,1.0746303679e+02
1.3064181208e+02,1.0801113017e+02
1.3232139203e+02,1.0855428568e+02
1.3409193910e+02,1.0899686036e+02
1.3595838012e+02,1.0944267870e+02
1.3792590876e+02,1.0978416120e+02
1.4000000000e+02,1.1013829119e+02
1.4206896552e+02,1.1036075459e+02
1.4413793103e+02,1.1061933179e+02
1.4620689655e+02,1.1075262909e+02
1.4827586207e+02,1.1094231487e+02
1.5034482759e+02,1.1101384151e+02
1.5241379310e+02,1.1115812480e+02
1.5448275862e+02,1.1118691388e+02
1.5655172414e+02,1.1130183428e+02
1.5862068966e+02,1.1130060605e+02
1.6068965517e+02,1.1139735149e+02
1.6275862069e+02,1.1137466503e+02
1.6482758621e+02,1.1146072463e+02
1.6689655172e+02,1.1142263072e+02
1.6896551724e+02,1.1150248015e+02
1.7103448276e+02,1.1145388005e+02
1.7310344828e+02,1.1152928609e+02
1.7517241379e+02,1.1147508564e+02
1.7724137931e+02,1.1154467478e+02
1.7931034483e+02,1.1149269092e+02
1.8137931034e+02,1.1154760858e+02
1.8344827586e+02,1.1151910631e+02
1.8551724138e+02,1.1153240567e+02
1.8758620690e+02,1.1155027265e+02
1.8965517241e+02,1.1152710008e+02
1.9172413793e+02,1.1135153584e+02
1.9379310345e+02,1.1185175540e+02
1.9586206897e+02,1.1054319175e+02
1.9793103448e+02,1.1312894838e+02
2.0000000000e+02,1.2008791498e+02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q2_Wi9.0000.csv <==
s,txx
0.0000000000e+00,3.5156250000e-02
2.0689655172e+00,3.5141310323e-02
4.1379310345e+00,3.5107583882e-02
6.2068965517e+00,3.5123421823e-02
8.2758620690e+00,3.5107237790e-02
1.0344827586e+01,3.5105878684e-02
1.2413793103e+01,3.5103129578e-02
1.4482758621e+01,3.5098459862e-02
1.6551724138e+01,3.5100572504e-02
1.8620689655e+01,3.5096001995e-02
2.0689655172e+01,3.5099379959e-02
2.2758620690e+01,3.5095352244e-02
2.4827586207e+01,3.5098881057e-02
2.6896551724e+01,3.5095256081e-02
2.8965517241e+01,3.5098656611e-02
3.1034482759e+01,3.5095307465e-02
3.3103448276e+01,3.5098526252e-02
3.5172413793e+01,3.5095391339e-02
3.7241379310e+01,3.5098426811e-02
3.9310344828e+01,3.5095478239e-02
4.1379310345e+01,3.5098339212e-02
4.3448275862e+01,3.5095561414e-02
4.5517241379e+01,3.5098258227e-02
4.7586206897e+01,3.5095639763e-02
4.9655172414e+01,3.5098182208e-02
5.1724137931e+01,3.5095713902e-02
5.3793103448e+01,3.5098110216e-02
5.5862068966e+01,3.5095786741e-02
5.7931034483e+01,3.5098035000e-02
6.0000000000e+01,3.5095823774e-02
6.2074091241e+01,3.5097874613e-02
6.4041619885e+01,3.5095773987e-02
6.5908060901e+01,3.5097799253e-02
6.7678607966e+01,3.5095771044e-02
6.9358187918e+01,3.5097692135e-02
7.0951474461e+01,3.5095788851e-02
7.2462901175e+01,3.5097593722e-02
7.3896673854e+01,3.5095826346e-02
7.5256782202e+01,3.5097500742e-02
7.6547010945e+01,3.5095869882e-02
7.7770950354e+01,3.5097385902e-02
7.8932006241e+01,3.5095849382e-02
8.0033409433e+01,3.5097126392e-02
8.1078224765e+01,3.5095611489e-02
8.2069359606e+01,3.5096684981e-02
8.3009571952e+01,3.5095572560e-02
8.3901478095e+01,3.5097539488e-02
8.4747559911e+01,3.5099085957e-02
8.5550171761e+01,3.5105726934e-02
8.6311547044e+01,3.5115184028e-02
8.7033804410e+01,3.5132430800e-02
8.7718953659e+01,3.5154430075e-02
8.8368901330e+01,3.5182320931e-02
8.8985456010e+01,3.5207647907e-02
8.9570333361e+01,3.5222256099e-02
9.0125160901e+01,3.5206681792e-02
9.0651482529e+01,3.5139001605e-02
9.1150762820e+01,3.4986395527e-02
9.1624391103e+01,3.4714138412e-02
9.2073685327e+01,3.4280776670e-02
9.2499895725e+01,3.3647489800e-02
9.2904208298e+01,3.2776103751e-02
9.3287748112e+01,3.1637834224e-02
9.3651582429e+01,3.0212363148e-02
9.3996723677e+01,2.8494394645e-02
9.4324132268e+01,2.6491981141e-02
9.4634719271e+01,2.4229903679e-02
9.4929348944e+01,2.1746600621e-02
9.5208841143e+01,1.9094798889e-02
9.5473973599e+01,1.6337529529e-02
9.5725484089e+01,1.3546916041e-02
9.5964072480e+01,1.0799926224e-02
9.6190402683e+01,8.1765375709e-03
9.6405104501e+01,5.7564048752e-03
9.6608775374e+01,3.6177536219e-03
9.6801982052e+01,1.8357257649e-03
9.6985262163e+01,4.8260493842e-04
9.7159125714e+01,-3.7190758410e-04
9.7324056508e+01,-6.5884534643e-04
9.7480513493e+01,-3.0776270336e-04
9.7628932036e+01,7.5705996363e-04
9.7769725135e+01,2.6208197531e-03
9.7903284571e+01,5.3831521442e-03
9.8029981994e+01,9.1630385457e-03
9.8150169961e+01,1.4104568812e-02
9.8264182914e+01,2.0383141881e-02
9.8372338113e+01,2.8211084188e-02
9.8474936517e+01,3.7843907311e-02
9.8572263623e+01,4.9588465123e-02
9.8664590261e+01,6.3810637288e-02
9.8752173343e+01,8.0942753319e-02
9.8835256584e+01,1.0149236799e-01
9.8914071177e+01,1.2605225071e-01
9.8988836436e+01,1.5531139940e-01
9.9059760408e+01,1.9006836216e-01
9.9127040450e+01,2.3125016159e-01
9.9190863780e+01,2.7993770864e-01
9.9251407997e+01,3.3740082333e-01
9.9308841575e+01,4.0515614496e-01
9.9363324333e+01,4.8505091151e-01
9.9415007877e+01,5.7934574461e-01
9.9464036025e+01,6.9086220440e-01
9.9510545207e+01,8.2319325496e-01
9.9554664841e+01,9.8102921006e-01
9.9596517698e+01,1.1705364122e+00
9.9636220240e+01,1.3997730216e+00
9.9673882946e+01,1.6797978869e+00
9.9709610619e+01,2.0249819038e+00
9.9743502677e+01,2.4555558657e+00
9.9775653429e+01,3.0016907091e+00
9.9806152341e+01,3.6949141685e+00
9.9835084281e+01,4.6052682791e+00
9.9862529756e+01,5.8157156102e+00
9.9888565139e+01,7.3608492090e+00
9.9913262877e+01,9.8057283257e+00
9.9936691695e+01,1.4567395009e+01
9.9958916787e+01,2.1684311421e+01
9.9980000000e+01,2.8157323512e+01
1.0000000000e+02,3.4914312513e+01
1.0002000000e+02,7.2643724726e+01
1.0004108321e+02,1.2073124817e+02
1.0006330831e+02,1.6131131564e+02
1.0008673712e+02,1.7692369603e+02
1.0011143486e+02,1.6592728930e+02
1.0013747024e+02,1.3904406172e+02
1.0016491572e+02,1.0681173285e+02
1.0019384766e+02,7.7705372869e+01
1.0022434657e+02,5.9385397248e+01
1.0025649732e+02,5.4622142845e+01
1.0029038938e+02,5.7628447188e+01
1.0032611705e+02,6.0785339467e+01
1.0036377976e+02,6.1347883830e+01
1.0040348230e+02,6.0327540628e+01
1.0044533516e+02,5.9446613148e+01
1.0048945479e+02,5.9603789549e+01
1.0053596397e+02,6.0673655079e+01
1.0058499212e+02,6.2091808088e+01
1.0063667567e+02,6.3505892943e+01
1.0069115842e+02,6.4921890181e+01
1.0074859200e+02,6.6476246471e+01
1.0080913622e+02,6.8223236352e+01
1.0087295955e+02,7.0112799665e+01
1.0094023959e+02,7.2076616918e+01
1.0101116356e+02,7.4083726147e+01
1.0108592882e+02,7.6127918013e+01
1.0116474342e+02,7.8197946597e+01
1.0124782666e+02,8.0270325019e+01
1.0133540974e+02,8.2319751141e+01
1.0142773638e+02,8.4325043566e+01
1.0152506348e+02,8.6267714894e+01
1.0162766189e+02,8.8128917669e+01
1.0173581709e+02,8.9890737336e+01
1.0184983004e+02,9.1537105777e+01
1.0197001801e+02,9.3055280440e+01
1.0209671543e+02,9.4434978597e+01
1.0223027486e+02,9.5669924890e+01
1.0237106796e+02,9.6756972526e+01
1.0251948651e+02,9.7697953062e+01
1.0267594349e+02,9.8497863108e+01
1.0284087429e+02,9.9166956490e+01
1.0301473784e+02,9.9717954737e+01
1.0319801795e+02,1.0016859190e+02
1.0339122463e+02,1.0053752985e+02
1.0359489550e+02,1.0084766311e+02
1.0380959732e+02,1.0112049201e+02
1.0403592752e+02,1.0138066203e+02
1.0427451591e+02,1.0164849540e+02
1.0452602640e+02,1.0194643116e+02
1.0479115886e+02,1.0228938543e+02
1.0507065106e+02,1.0269396971e+02
1.0536528073e+02,1.0316627826e+02
1.0567586773e+02,1.0371494656e+02
1.0600327632e+02,1.0433579318e+02
1.0634841757e+02,1.0502984517e+02
1.0671225189e+02,1.0578391682e+02
1.0709579170e+02,1.0659462935e+02
1.0750010428e+02,1.0744351710e+02
1.0792631467e+02,1.0832790732e+02
1.0837560890e+02,1.0922869466e+02
1.0884923718e+02,1.1014895138e+02
1.0934851747e+02,1.1107232223e+02
1.0987483910e+02,1.1201054578e+02
1.1042966664e+02,1.1295051799e+02
1.1101454399e+02,1.1391243856e+02
1.1163109867e+02,1.1488381273e+02
1.1228104634e+02,1.1589051860e+02
1.1296619559e+02,1.1691618068e+02
1.1368845296e+02,1.1798890734e+02
1.1444982824e+02,1.1908436068e+02
1.1525244009e+02,1.2023102448e+02
1.1609852191e+02,1.2139474158e+02
1.1699042805e+02,1.2260515412e+02
1.1793064039e+02,1.2381870059e+02
1.1892177523e+02,1.2506876623e+02
1.1996659057e+02,1.2630360000e+02
1.2106799376e+02,1.2756308126e+02
1.2222904965e+02,1.2878787241e+02
1.2345298905e+02,1.3002627748e+02
1.2474321780e+02,1.3121111974e+02
1.2610332615e+02,1.3240007462e+02
1.2753709882e+02,1.3351765557e+02
1.2904852554e+02,1.3463181503e+02
1.3064181208e+02,1.3565695607e+02
1.3232139203e+02,1.3667517881e+02
1.3409193910e+02,1.3758727546e+02
1.3595838012e+02,1.3848947729e+02
1.3792590876e+02,1.3927982066e+02
1.4000000000e+02,1.4005520003e+02
1.4206896552e+02,1.4065439271e+02
1.4413793103e+02,1.4125821812e+02
1.4620689655e+02,1.4169206965e+02
1.4827586207e+02,1.4215744566e+02
1.5034482759e+02,1.4246289712e+02
1.5241379310e+02,1.4282487025e+02
1.5448275862e+02,1.4303312787e+02
1.5655172414e+02,1.4331842910e+02
1.5862068966e+02,1.4345274350e+02
1.6068965517e+02,1.4368218767e+02
1.6275862069e+02,1.4375999833e+02
1.6482758621e+02,1.4394943303e+02
1.6689655172e+02,1.4398421536e+02
1.6896551724e+02,1.4414477018e+02
1.7103448276e+02,1.4414769379e+02
1.7310344828e+02,1.4428678427e+02
1.7517241379e+02,1.4426681191e+02
1.7724137931e+02,1.4439052615e+02
1.7931034483e+02,1.4435935696e+02
1.8137931034e+02,1.4445199203e+02
1.8344827586e+02,1.4447451018e+02
1.8551724138e+02,1.4438524340e+02
1.8758620690e+02,1.4465237966e+02
1.8965517241e+02,1.4417497098e+02
1.9172413793e+02,1.4429370023e+02
1.9379310345e+02,1.4532231819e+02
1.9586206897e+02,1.4231239658e+02
1.9793103448e+02,1.4892902291e+02
2.0000000000e+02,1.6351354589e+02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q3_Wi1.0000.csv <==
s,txx
0.0000000000e+00,3.9062500000e-03
1.0344827586e+00,3.8493360655e-03
2.0689655172e+00,3.8495306825e-03
3.1034482759e+00,3.8581756997e-03
4.1379310345e+00,3.8524960866e-03
5.1724137931e+00,3.8557239167e-03
6.2068965517e+00,3.8534109231e-03
7.2413793103e+00,3.8541906124e-03
8.2758620690e+00,3.8541941161e-03
9.3103448276e+00,3.8535051335e-03
1.0344827586e+01,3.8546069217e-03
1.1379310345e+01,3.8532334346e-03
1.2413793103e+01,3.8547636968e-03
1.3448275862e+01,3.8531535461e-03
1.4482758621e+01,3.8547932520e-03
1.5517241379e+01,3.8531573853e-03
1.6551724138e+01,3.8547689434e-03
1.7586206897e+01,3.8531942699e-03
1.8620689655e+01,3.8547249334e-03
1.9655172414e+01,3.8532419949e-03
2.0689655172e+01,3.8546756577e-03
2.1724137931e+01,3.8532914950e-03
2.2758620690e+01,3.8546267470e-03
2.3793103448e+01,3.8533393545e-03
2.4827586207e+01,3.8545802022e-03
2.5862068966e+01,3.8533844397e-03
2.6896551724e+01,3.8545366294e-03
2.7931034483e+01,3.8534264951e-03
2.8965517241e+01,3.8544960816e-03
3.0000000000e+01,3.8534655673e-03
3.1034482759e+01,3.8544584304e-03
3.2068965517e+01,3.8535018377e-03
3.3103448276e+01,3.8544235038e-03
3.4137931034e+01,3.8535354692e-03
3.5172413793e+01,3.8543911162e-03
3.6206896552e+01,3.8535666673e-03
3.7241379310e+01,3.8543610835e-03
3.8275862069e+01,3.8535955686e-03
3.9310344828e+01,3.8543332335e-03
4.0344827586e+01,3.8536223857e-03
4.1379310345e+01,3.8543074522e-03
4.2413793103e+01,3.8536472016e-03
4.3448275862e+01,3.8542835385e-03
4.4482758621e+01,3.8536702231e-03
4.5517241379e+01,3.8542613896e-03
4.6551724138e+01,3.8536915493e-03
4.7586206897e+01,3.8542408575e-03
4.8620689655e+01,3.8537112987e-03
4.9655172414e+01,3.8542218572e-03
5.0689655172e+01,3.8537295915e-03
5.1724137931e+01,3.8542042559e-03
5.2758620690e+01,3.8537464801e-03
5.3793103448e+01,3.8541880772e-03
5.4827586207e+01,3.8537618785e-03
5.5862068966e+01,3.8541740688e-03
5.6896551724e+01,3.8537744432e-03
5.7931034483e+01,3.8541695116e-03
5.8965517241e+01,3.8537698838e-03
6.0000000000e+01,3.8542260003e-03
6.1047185657e+01,3.8537003429e-03
6.2067211376e+01,3.8540584117e-03
6.3060781580e+01,3.8537298810e-03
6.4028582422e+01,3.8540586648e-03
6.4971282260e+01,3.8537294080e-03
6.5889532117e+01,3.8540542940e-03
6.6783966130e+01,3.8537299534e-03
6.7655201991e+01,3.8540507325e-03
6.8503841369e+01,3.8537322876e-03
6.9330470329e+01,3.8540464798e-03
7.0135659737e+01,3.8537358605e-03
7.0919965652e+01,3.8540412315e-03
7.1683929710e+01,3.8537403761e-03
7.2428079500e+01,3.8540350842e-03
7.3152928929e+01,3.8537456339e-03
7.3858978571e+01,3.8540281245e-03
7.4546716021e+01,3.8537515295e-03
7.5216616227e+01,3.8540205887e-03
7.5869141816e+01,3.8537580431e-03
7.6504743420e+01,3.8540126660e-03
7.7123859982e+01,3.8537652363e-03
7.7726919058e+01,3.8540047429e-03
7.8314337118e+01,3.8537735257e-03
7.8886519830e+01,3.8539976319e-03
7.9443862340e+01,3.8537834463e-03
7.9986749544e+01,3.8539920323e-03
8.0515556357e+01,3.8537950771e-03
8.1030647971e+01,3.8539871349e-03
8.1532380104e+01,3.8538052558e-03
8.2021099249e+01,3.8539760520e-03
8.2497142914e+01,3.8538002985e-03
8.2960839850e+01,3.8539352903e-03
8.3412510284e+01,3.8537418008e-03
8.3852466137e+01,3.8538057601e-03
8.4281011240e+01,3.8535420214e-03
8.4698441543e+01,3.8534628712e-03
8.5105045322e+01,3.8530298236e-03
8.5501103374e+01,3.8526795535e-03
8.5886889215e+01,3.8519136279e-03
8.6262669265e+01,3.8510942725e-03
8.6628703038e+01,3.8497604623e-03
8.6985243312e+01,3.8482089889e-03
8.7332536313e+01,3.8460235012e-03
8.7670821879e+01,3.8434582559e-03
8.8000333629e+01,3.8401660668e-03
8.8321299120e+01,3.8364027870e-03
8.8633940010e+01,3.8319395659e-03
8.8938472207e+01,3.8271063274e-03
8.9235106018e+01,3.8218723574e-03
8.9524046298e+01,3.8167467244e-03
8.9805492586e+01,3.8120102099e-03
9.0079639248e+01,3.8084883468e-03
9.0346675608e+01,3.8069171583e-03
9.0606786079e+01,3.8086019360e-03
9.0860150293e+01,3.8148982134e-03
9.1106943220e+01,3.8277673400e-03
9.1347335295e+01,3.8493530865e-03
9.1581492531e+01,3.8824428456e-03
9.1809576636e+01,3.9301204487e-03
9.2031745123e+01,3.9961404759e-03
9.2248151420e+01,4.0846388570e-03
9.2458944976e+01,4.2004264084e-03
9.2664271364e+01,4.3487417412e-03
9.2864272381e+01,4.5354700120e-03
9.3059086146e+01,4.7669250633e-03
9.3248847198e+01,5.0500009283e-03
9.3433686582e+01,5.3919741029e-03
9.3613731950e+01,5.8005957301e-03
9.3789107638e+01,6.2839084236e-03
9.3959934760e+01,6.8502897493e-03
9.4126331289e+01,7.5082805443e-03
9.4288412136e+01,8.2665907784e-03
9.4446289234e+01,9.1339399474e-03
9.4600071612e+01,1.0119036320e-02
9.4749865471e+01,1.1230431259e-02
9.4895774258e+01,1.2476483044e-02
9.5037898736e+01,1.3865227505e-02
9.5176337055e+01,1.5404335670e-02
9.5311184822e+01,1.7101003864e-02
9.5442535159e+01,1.8961912598e-02
9.5570478778e+01,2.0993137744e-02
9.5695104035e+01,2.3200116396e-02
9.5816496995e+01,2.5587579790e-02
9.5934741493e+01,2.8159529706e-02
9.6049919186e+01,3.0919192581e-02
9.6162109616e+01,3.3869008149e-02
9.6271390262e+01,3.7010603423e-02
9.6377836590e+01,4.0344793636e-02
9.6481522114e+01,4.3871573921e-02
9.6582518436e+01,4.7590131722e-02
9.6680895306e+01,5.1498853352e-02
9.6776720660e+01,5.5595346693e-02
9.6870060676e+01,5.9876460547e-02
9.6960979814e+01,6.4338315437e-02
9.7049540862e+01,6.8976333285e-02
9.7135804979e+01,7.3785275719e-02
9.7219831739e+01,7.8759281845e-02
9.7301679171e+01,8.3891912445e-02
9.7381403797e+01,8.9176194552e-02
9.7459060675e+01,9.4604670722e-02
9.7534703435e+01,1.0016944879e-01
9.7608384315e+01,1.0586225543e-01
9.7680154198e+01,1.1167448994e-01
9.7750062649e+01,1.1759728099e-01
9.7818157945e+01,1.2362154360e-01
9.7884487113e+01,1.2973803773e-01
9.7949095959e+01,1.3593742721e-01
9.8012029102e+01,1.4221033924e-01
9.8073330004e+01,1.4854742365e-01
9.8133040997e+01,1.5493941213e-01
9.8191203319e+01,1.6137717652e-01
9.8247857135e+01,1.6785178624e-01
9.8303041571e+01,1.7435456449e-01
9.8356794737e+01,1.8087714283e-01
9.8409153753e+01,1.8741151437e-01
9.8460154780e+01,1.9395008455e-01
9.8509833038e+01,2.0048571984e-01
9.8558222834e+01,2.0701179473e-01
9.8605357586e+01,2.1352223658e-01
9.8651269845e+01,2.2001157195e-01
9.8695991318e+01,2.2647496985e-01
9.8739552890e+01,2.3290827783e-01
9.8781984643e+01,2.3930806546e-01
9.8823315881e+01,2.4567166688e-01
9.8863575147e+01,2.5199722175e-01
9.8902790243e+01,2.5828371865e-01
9.8940988252e+01,2.6453104107e-01
9.8978195552e+01,2.7074001658e-01
9.9014437839e+01,2.7691247031e-01
9.9049740142e+01,2.8305128377e-01
9.9084126839e+01,2.8916046022e-01
9.9117621679e+01,2.9524519777e-01
9.9150247793e+01,3.0131197150e-01
9.9182027711e+01,3.0736862633e-01
9.9212983382e+01,3.1342448204e-01
9.9243136183e+01,3.1949045223e-01
9.9272506936e+01,3.2557917962e-01
9.9301115926e+01,3.3170519018e-01
9.9328982910e+01,3.3788506879e-01
9.9356127132e+01,3.4413766015e-01
9.9382567339e+01,3.5048429954e-01
9.9408321788e+01,3.5694907876e-01
9.9433408267e+01,3.6355915409e-01
9.9457844100e+01,3.7034510531e-01
9.9481646163e+01,3.7734135648e-01
9.9504830891e+01,3.8458667354e-01
9.9527414298e+01,3.9212475680e-01
9.9549411979e+01,4.0000495309e-01
9.9570839125e+01,4.0828311916e-01
9.9591710534e+01,4.1702267922e-01
9.9612040620e+01,4.2629593151e-01
9.9631843422e+01,4.3618568169e-01
9.9651132616e+01,4.4678730156e-01
9.9669921523e+01,4.5821135711e-01
9.9688223118e+01,4.7058699334e-01
9.9706050041e+01,4.8406635015e-01
9.9723414603e+01,4.9883038770e-01
9.9740328795e+01,5.1509666372e-01
9.9756804299e+01,5.3312989762e-01
9.9772852492e+01,5.5325640476e-01
9.9788484457e+01,5.7588448894e-01
9.9803710989e+01,6.0153287177e-01
9.9818542605e+01,6.3087329792e-01
9.9832989545e+01,6.6479040512e-01
9.9847061788e+01,7.0448071948e-01
9.9860769051e+01,7.5158771424e-01
9.9874120801e+01,8.0846766458e-01
9.9887126259e+01,8.7851779371e-01
9.9899794405e+01,9.6703589530e-01
9.9912133989e+01,1.0820147197e+00
9.9924153531e+01,1.2382443111e+00
9.9935861334e+01,1.4567295706e+00
9.9947265481e+01,1.7987981134e+00
9.9958373849e+01,2.3394010366e+00
9.9969194109e+01,3.4785708464e+00
9.9979733733e+01,5.9594768228e+00
9.9990000000e+01,1.1383980706e+01
1.0000000000e+02,1.3829643031e+01
1.0001000000e+02,4.9700198554e+01
1.0002026627e+02,8.2614414129e+01
1.0003080589e+02,8.2772882463e+01
1.0004162615e+02,6.0950035344e+01
1.0005273452e+02,4.2462257563e+01
1.0006413867e+02,3.4721386152e+01
1.0007584647e+02,3.3221448225e+01
1.0008786601e+02,3.2465527409e+01
1.0010020559e+02,3.0412763863e+01
1.0011287374e+02,2.7677797402e+01
1.0012587920e+02,2.5206193583e+01
1.0013923095e+02,2.3271542130e+01
1.0015293821e+02,2.1710734942e+01
1.0016701045e+02,2.0361658988e+01
1.0018145740e+02,1.9190330648e+01
1.0019628901e+02,1.8213226291e+01
1.0021151554e+02,1.7429316631e+01
1.0022714751e+02,1.6815953399e+01
1.0024319570e+02,1.6345745165e+01
1.0025967120e+02,1.5994096235e+01
1.0027658540e+02,1.5738437527e+01
1.0029394996e+02,1.5557153954e+01
1.0031177688e+02,1.5430244450e+01
1.0033007848e+02,1.5340320195e+01
1.0034886738e+02,1.5273087655e+01
1.0036815658e+02,1.5217423621e+01
1.0038795938e+02,1.5165259835e+01
1.0040828947e+02,1.5111321633e+01
1.0042916087e+02,1.5052727297e+01
1.0045058802e+02,1.4988498254e+01
1.0047258570e+02,1.4919047013e+01
1.0049516911e+02,1.4845695872e+01
1.0051835384e+02,1.4770260803e+01
1.0054215590e+02,1.4694719239e+01
1.0056659173e+02,1.4620966763e+01
1.0059167821e+02,1.4550657014e+01
1.0061743266e+02,1.4485112597e+01
1.0064387287e+02,1.4425292095e+01
1.0067101709e+02,1.4371798246e+01
1.0069888407e+02,1.4324913773e+01
1.0072749306e+02,1.4284653524e+01
1.0075686382e+02,1.4250823873e+01
1.0078701662e+02,1.4223082517e+01
1.0081797229e+02,1.4200993734e+01
1.0084975221e+02,1.4184075910e+01
1.0088237832e+02,1.4171839550e+01
1.0091587316e+02,1.4163815338e+01
1.0095025986e+02,1.4159572657e+01
1.0098556216e+02,1.4158729880e+01
1.0102180445e+02,1.4160957917e+01
1.0105901175e+02,1.4165978924e+01
1.0109720976e+02,1.4173561695e+01
1.0113642485e+02,1.4183515374e+01
1.0117668412e+02,1.4195682394e+01
1.0121801536e+02,1.4209931705e+01
1.0126044711e+02,1.4226152476e+01
1.0130400868e+02,1.4244248886e+01
1.0134873015e+02,1.4264135673e+01
1.0139464241e+02,1.4285734871e+01
1.0144177717e+02,1.4308973080e+01
1.0149016696e+02,1.4333779789e+01
1.0153984522e+02,1.4360085823e+01
1.0159084625e+02,1.4387822702e+01
1.0164320526e+02,1.4416921694e+01
1.0169695843e+02,1.4447313751e+01
1.0175214286e+02,1.4478928739e+01
1.0180879668e+02,1.4511695674e+01
1.0186695900e+02,1.4545541867e+01
1.0192667000e+02,1.4580393384e+01
1.0198797090e+02,1.4616173983e+01
1.0205090404e+02,1.4652805861e+01
1.0211551289e+02,1.4690208331e+01
1.0218184206e+02,1.4728298999e+01
1.0224993735e+02,1.4766992139e+01
1.0231984580e+02,1.4806200455e+01
1.0239161569e+02,1.4845833083e+01
1.0246529656e+02,1.4885798129e+01
1.0254093932e+02,1.4926000104e+01
1.0261859620e+02,1.4966343490e+01
1.0269832083e+02,1.5006729347e+01
1.0278016826e+02,1.5047060158e+01
1.0286419502e+02,1.5087235275e+01
1.0295045914e+02,1.5127157373e+01
1.0303902019e+02,1.5166726279e+01
1.0312993932e+02,1.5205847476e+01
1.0322327934e+02,1.5244423706e+01
1.0331910469e+02,1.5282366128e+01
1.0341748156e+02,1.5319582905e+01
1.0351847789e+02,1.5355993803e+01
1.0362216341e+02,1.5391514770e+01
1.0372860974e+02,1.5426076996e+01
1.0383789038e+02,1.5459606224e+01
1.0395008081e+02,1.5492047619e+01
1.0406525851e+02,1.5523338191e+01
1.0418350300e+02,1.5553439219e+01
1.0430489597e+02,1.5582299774e+01
1.0442952122e+02,1.5609898920e+01
1.0455746484e+02,1.5636197778e+01
1.0468881518e+02,1.5661194355e+01
1.0482366294e+02,1.5684860973e+01
1.0496210126e+02,1.5707215270e+01
1.0510422574e+02,1.5728239053e+01
1.0525013453e+02,1.5747969888e+01
1.0539992839e+02,1.5766396532e+01
1.0555371077e+02,1.5783576514e+01
1.0571158786e+02,1.5799502239e+01
1.0587366871e+02,1.5814251118e+01
1.0604006524e+02,1.5827815237e+01
1.0621089236e+02,1.5840291858e+01
1.0638626805e+02,1.5851668197e+01
1.0656631342e+02,1.5862061553e+01
1.0675115280e+02,1.5871449250e+01
1.0694091385e+02,1.5879969158e+01
1.0713572762e+02,1.5887583325e+01
1.0733572864e+02,1.5894451222e+01
1.0754105502e+02,1.5900513950e+01
1.0775184858e+02,1.5905954206e+01
1.0796825488e+02,1.5910686292e+01
1.0819042336e+02,1.5914918423e+01
1.0841850747e+02,1.5918532164e+01
1.0865266470e+02,1.5921764242e+01
1.0889305678e+02,1.5924457522e+01
1.0913984971e+02,1.5926880959e+01
1.0939321392e+02,1.5928832817e+01
1.0965332439e+02,1.5930618687e+01
1.0992036075e+02,1.5931986408e+01
1.1019450741e+02,1.5933283264e+01
1.1047595370e+02,1.5934200988e+01
1.1076489398e+02,1.5935134151e+01
1.1106152779e+02,1.5935712840e+01
1.1136605999e+02,1.5936384953e+01
1.1167870088e+02,1.5936713527e+01
1.1199966637e+02,1.5937206156e+01
1.1232917812e+02,1.5937353521e+01
1.1266746369e+02,1.5937729486e+01
1.1301475669e+02,1.5937747156e+01
1.1337129696e+02,1.5938053314e+01
1.1373733073e+02,1.5937978319e+01
1.1411311079e+02,1.5938248494e+01
1.1449889663e+02,1.5938106303e+01
1.1489495468e+02,1.5938364132e+01
1.1530155846e+02,1.5938171384e+01
1.1571898876e+02,1.5938432876e+01
1.1614753386e+02,1.5938199767e+01
1.1658748972e+02,1.5938475480e+01
1.1703916015e+02,1.5938207720e+01
1.1750285709e+02,1.5938504498e+01
1.1797890075e+02,1.5938204833e+01
1.1846761990e+02,1.5938527119e+01
1.1896935203e+02,1.5938196438e+01
1.1948444364e+02,1.5938547206e+01
1.2001325046e+02,1.5938185309e+01
1.2055613766e+02,1.5938566691e+01
1.2111348017e+02,1.5938172772e+01
1.2168566288e+02,1.5938586452e+01
1.2227308094e+02,1.5938159398e+01
1.2287614002e+02,1.5938606843e+01
1.2349525658e+02,1.5938145396e+01
1.2413085818e+02,1.5938627979e+01
1.2478338377e+02,1.5938130816e+01
1.2545328398e+02,1.5938649884e+01
1.2614102143e+02,1.5938115654e+01
1.2684707107e+02,1.5938672554e+01
1.2757192050e+02,1.5938099887e+01
1.2831607029e+02,1.5938695980e+01
1.2908003435e+02,1.5938083493e+01
1.2986434026e+02,1.5938720157e+01
1.3066952967e+02,1.5938066452e+01
1.3149615863e+02,1.5938745084e+01
1.3234479801e+02,1.5938048744e+01
1.3321603387e+02,1.5938770763e+01
1.3411046788e+02,1.5938030332e+01
1.3502871774e+02,1.5938797266e+01
1.3597141758e+02,1.5938011003e+01
1.3693921842e+02,1.5938825153e+01
1.3793278862e+02,1.5937988838e+01
1.3895281434e+02,1.5938859522e+01
1.4000000000e+02,1.5937970260e+01
1.4103448276e+02,1.5938867809e+01
1.4206896552e+02,1.5937940646e+01
1.4310344828e+02,1.5938903638e+01
1.4413793103e+02,1.5937904349e+01
1.4517241379e+02,1.5938939323e+01
1.4620689655e+02,1.5937867966e+01
1.4724137931e+02,1.5938976533e+01
1.4827586207e+02,1.5937829432e+01
1.4931034483e+02,1.5939016499e+01
1.5034482759e+02,1.5937787880e+01
1.5137931034e+02,1.5939059704e+01
1.5241379310e+02,1.5937742949e+01
1.5344827586e+02,1.5939106424e+01
1.5448275862e+02,1.5937694382e+01
1.5551724138e+02,1.5939156912e+01
1.5655172414e+02,1.5937641914e+01
1.5758620690e+02,1.5939211439e+01
1.5862068966e+02,1.5937585263e+01
1.5965517241e+02,1.5939270300e+01
1.6068965517e+02,1.5937524123e+01
1.6172413793e+02,1.5939333812e+01
1.6275862069e+02,1.5937458165e+01
1.6379310345e+02,1.5939402320e+01
1.6482758621e+02,1.5937387030e+01
1.6586206897e+02,1.5939476193e+01
1.6689655172e+02,1.5937310334e+01
1.6793103448e+02,1.5939555832e+01
1.6896551724e+02,1.5937227663e+01
1.7000000000e+02,1.5939641667e+01
1.7103448276e+02,1.5937138570e+01
1.7206896552e+02,1.5939734163e+01
1.7310344828e+02,1.5937042572e+01
1.7413793103e+02,1.5939833821e+01
1.7517241379e+02,1.5936939149e+01
1.7620689655e+02,1.5939941180e+01
1.7724137931e+02,1.5936827743e+01
1.7827586207e+02,1.5940056821e+01
1.7931034483e+02,1.5936707750e+01
1.8034482759e+02,1.5940181373e+01
1.8137931034e+02,1.5936578518e+01
1.8241379310e+02,1.5940315508e+01
1.8344827586e+02,1.5936439352e+01
1.8448275862e+02,1.5940459947e+01
1.8551724138e+02,1.5936289518e+01
1.8655172414e+02,1.5940615426e+01
1.8758620690e+02,1.5936128293e+01
1.8862068966e+02,1.5940782629e+01
1.8965517241e+02,1.5935955060e+01
1.9068965517e+02,1.5940962102e+01
1.9172413793e+02,1.5935769325e+01
1.9275862069e+02,1.5941154207e+01
1.9379310345e+02,1.5935572016e+01
1.9482758621e+02,1.5941348928e+01
1.9586206897e+02,1.5935430127e+01
1.9689655172e+02,1.5941176357e+01
1.9793103448e+02,1.5937037562e+01
1.9896551724e+02,1.5933049872e+01
2.0000000000e+02,1.5980038676e+01


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q3_Wi2.0000.csv <==
s,txx
0.0000000000e+00,7.8125000001e-03
1.0344827586e+00,7.7694087402e-03
2.0689655172e+00,7.7550936575e-03
3.1034482759e+00,7.7623888769e-03
4.1379310345e+00,7.7572872722e-03
5.1724137931e+00,7.7601458674e-03
6.2068965517e+00,7.7579403733e-03
7.2413793103e+00,7.7583956118e-03
8.2758620690e+00,7.7586148895e-03
9.3103448276e+00,7.7576697978e-03
1.0344827586e+01,7.7589990467e-03
1.1379310345e+01,7.7574160032e-03
1.2413793103e+01,7.7591366500e-03
1.3448275862e+01,7.7573556159e-03
1.4482758621e+01,7.7591522498e-03
1.5517241379e+01,7.7573709459e-03
1.6551724138e+01,7.7591203920e-03
1.7586206897e+01,7.7574128413e-03
1.8620689655e+01,7.7590735878e-03
1.9655172414e+01,7.7574618369e-03
2.0689655172e+01,7.7590240973e-03
2.1724137931e+01,7.7575108762e-03
2.2758620690e+01,7.7589760412e-03
2.3793103448e+01,7.7575576959e-03
2.4827586207e+01,7.7589305857e-03
2.5862068966e+01,7.7576017325e-03
2.6896551724e+01,7.7588879577e-03
2.7931034483e+01,7.7576429802e-03
2.8965517241e+01,7.7588480603e-03
3.0000000000e+01,7.7576815660e-03
3.1034482759e+01,7.7588107324e-03
3.2068965517e+01,7.7577176708e-03
3.3103448276e+01,7.7587758168e-03
3.4137931034e+01,7.7577514383e-03
3.5172413793e+01,7.7587431572e-03
3.6206896552e+01,7.7577830370e-03
3.7241379310e+01,7.7587126066e-03
3.8275862069e+01,7.7578125662e-03
3.9310344828e+01,7.7586840257e-03
4.0344827586e+01,7.7578402040e-03
4.1379310345e+01,7.7586573395e-03
4.2413793103e+01,7.7578660069e-03
4.3448275862e+01,7.7586323695e-03
4.4482758621e+01,7.7578901471e-03
4.5517241379e+01,7.7586090410e-03
4.6551724138e+01,7.7579126971e-03
4.7586206897e+01,7.7585872433e-03
4.8620689655e+01,7.7579337495e-03
4.9655172414e+01,7.7585669206e-03
5.0689655172e+01,7.7579533816e-03
5.1724137931e+01,7.7585479799e-03
5.2758620690e+01,7.7579715959e-03
5.3793103448e+01,7.7585304896e-03
5.4827586207e+01,7.7579882995e-03
5.5862068966e+01,7.7585150403e-03
5.6896551724e+01,7.7580025805e-03
5.7931034483e+01,7.7585067442e-03
5.8965517241e+01,7.7580046374e-03
6.0000000000e+01,7.7585419871e-03
6.1047185657e+01,7.7579705210e-03
6.2067211376e+01,7.7583883429e-03
6.3060781580e+01,7.7579632062e-03
6.4028582422e+01,7.7583843548e-03
6.4971282260e+01,7.7579664173e-03
6.5889532117e+01,7.7583750880e-03
6.6783966130e+01,7.7579707219e-03
6.7655201991e+01,7.7583660374e-03
6.8503841369e+01,7.7579772124e-03
6.9330470329e+01,7.7583565129e-03
7.0135659737e+01,7.7579848895e-03
7.0919965652e+01,7.7583462694e-03
7.1683929710e+01,7.7579932400e-03
7.2428079500e+01,7.7583354375e-03
7.3152928929e+01,7.7580019866e-03
7.3858978571e+01,7.7583241319e-03
7.4546716021e+01,7.7580109689e-03
7.5216616227e+01,7.7583125891e-03
7.5869141816e+01,7.7580201294e-03
7.6504743420e+01,7.7583009831e-03
7.7123859982e+01,7.7580294945e-03
7.7726919058e+01,7.7582896976e-03
7.8314337118e+01,7.7580395445e-03
7.8886519830e+01,7.7582797825e-03
7.9443862340e+01,7.7580513868e-03
7.9986749544e+01,7.7582730153e-03
8.0515556357e+01,7.7580671038e-03
8.1030647971e+01,7.7582718966e-03
8.1532380104e+01,7.7580888886e-03
8.2021099249e+01,7.7582776312e-03
8.2497142914e+01,7.7581149345e-03
8.2960839850e+01,7.7582832526e-03
8.3412510284e+01,7.7581291421e-03
8.3852466137e+01,7.7582583645e-03
8.4281011240e+01,7.7580792305e-03
8.4698441543e+01,7.7581197317e-03
8.5105045322e+01,7.7578393588e-03
8.5501103374e+01,7.7576851412e-03
8.5886889215e+01,7.7571553963e-03
8.6262669265e+01,7.7566121425e-03
8.6628703038e+01,7.7555797164e-03
8.6985243312e+01,7.7543329450e-03
8.7332536313e+01,7.7524129647e-03
8.7670821879e+01,7.7500113839e-03
8.8000333629e+01,7.7466862413e-03
8.8321299120e+01,7.7425624296e-03
8.8633940010e+01,7.7372313000e-03
8.8938472207e+01,7.7307875772e-03
8.9235106018e+01,7.7228959313e-03
8.9524046298e+01,7.7136841209e-03
8.9805492586e+01,7.7029600892e-03
9.0079639248e+01,7.6909788580e-03
9.0346675608e+01,7.6777939665e-03
9.0606786079e+01,7.6639133264e-03
9.0860150293e+01,7.6497682726e-03
9.1106943220e+01,7.6362715030e-03
9.1347335295e+01,7.6243862756e-03
9.1581492531e+01,7.6155969323e-03
9.1809576636e+01,7.6115607845e-03
9.2031745123e+01,7.6144997528e-03
9.2248151420e+01,7.6269179114e-03
9.2458944976e+01,7.6519206458e-03
9.2664271364e+01,7.6929826694e-03
9.2864272381e+01,7.7542002542e-03
9.3059086146e+01,7.8400959323e-03
9.3248847198e+01,7.9558097701e-03
9.3433686582e+01,8.1069301251e-03
9.3613731950e+01,8.2996298518e-03
9.3789107638e+01,8.5405151152e-03
9.3959934760e+01,8.8367144295e-03
9.4126331289e+01,9.1957402275e-03
9.4288412136e+01,9.6255389453e-03
9.4446289234e+01,1.0134363441e-02
9.4600071612e+01,1.0730792831e-02
9.4749865471e+01,1.1423615526e-02
9.4895774258e+01,1.2221828118e-02
9.5037898736e+01,1.3134530016e-02
9.5176337055e+01,1.4170909406e-02
9.5311184822e+01,1.5340151515e-02
9.5442535159e+01,1.6651418577e-02
9.5570478778e+01,1.8113772856e-02
9.5695104035e+01,1.9736156268e-02
9.5816496995e+01,2.1527329140e-02
9.5934741493e+01,2.3495853740e-02
9.6049919186e+01,2.5650048858e-02
9.6162109616e+01,2.7997979420e-02
9.6271390262e+01,3.0547425625e-02
9.6377836590e+01,3.3305878918e-02
9.6481522114e+01,3.6280523712e-02
9.6582518436e+01,3.9478239553e-02
9.6680895306e+01,4.2905593129e-02
9.6776720660e+01,4.6568845479e-02
9.6870060676e+01,5.0473951860e-02
9.6960979814e+01,5.4626571832e-02
9.7049540862e+01,5.9032074068e-02
9.7135804979e+01,6.3695548190e-02
9.7219831739e+01,6.8621812161e-02
9.7301679171e+01,7.3815423994e-02
9.7381403797e+01,7.9280689906e-02
9.7459060675e+01,8.5021674861e-02
9.7534703435e+01,9.1042209883e-02
9.7608384315e+01,9.7345900620e-02
9.7680154198e+01,1.0393613289e-01
9.7750062649e+01,1.1081607863e-01
9.7818157945e+01,1.1798869926e-01
9.7884487113e+01,1.2545674867e-01
9.7949095959e+01,1.3322277408e-01
9.8012029102e+01,1.4128911612e-01
9.8073330004e+01,1.4965790701e-01
9.8133040997e+01,1.5833106787e-01
9.8191203319e+01,1.6731030430e-01
9.8247857135e+01,1.7659710099e-01
9.8303041571e+01,1.8619271495e-01
9.8356794737e+01,1.9609816769e-01
9.8409153753e+01,2.0631423648e-01
9.8460154780e+01,2.1684144458e-01
9.8509833038e+01,2.2768005077e-01
9.8558222834e+01,2.3883003831e-01
9.8605357586e+01,2.5029110339e-01
9.8651269845e+01,2.6206264405e-01
9.8695991318e+01,2.7414374957e-01
9.8739552890e+01,2.8653319072e-01
9.8781984643e+01,2.9922941514e-01
9.8823315881e+01,3.1223053934e-01
9.8863575147e+01,3.2553434274e-01
9.8902790243e+01,3.3913827382e-01
9.8940988252e+01,3.5303945820e-01
9.8978195552e+01,3.6723471267e-01
9.9014437839e+01,3.8172056959e-01
9.9049740142e+01,3.9649331256e-01
9.9084126839e+01,4.1154902578e-01
9.9117621679e+01,4.2688366031e-01
9.9150247793e+01,4.4249312080e-01
9.9182027711e+01,4.5837337709e-01
9.9212983382e+01,4.7452060549e-01
9.9243136183e+01,4.9093136566e-01
9.9272506936e+01,5.0760282031e-01
9.9301115926e+01,5.2453300589e-01
9.9328982910e+01,5.4172116400e-01
9.9356127132e+01,5.5916814497e-01
9.9382567339e+01,5.7687689824e-01
9.9408321788e+01,5.9485306572e-01
9.9433408267e+01,6.1310569829e-01
9.9457844100e+01,6.3164811875e-01
9.9481646163e+01,6.5049896007e-01
9.9504830891e+01,6.6968341308e-01
9.9527414298e+01,6.8923472776e-01
9.9549411979e+01,7.0919601889e-01
9.9570839125e+01,7.2962244559e-01
9.9591710534e+01,7.5058384340e-01
9.9612040620e+01,7.7216792419e-01
9.9631843422e+01,7.9448417228e-01
9.9651132616e+01,8.1766864497e-01
9.9669921523e+01,8.4188989566e-01
9.9688223118e+01,8.6735643783e-01
9.9706050041e+01,8.9432613058e-01
9.9723414603e+01,9.2311840459e-01
9.9740328795e+01,9.5413001128e-01
9.9756804299e+01,9.8785648825e-01
9.9772852492e+01,1.0249205316e+00
9.9788484457e+01,1.0661129466e+00
9.9803710989e+01,1.1124481501e+00
9.9818542605e+01,1.1652493169e+00
9.9832989545e+01,1.2262681551e+00
9.9847061788e+01,1.2978760768e+00
9.9860769051e+01,1.3833533545e+00
9.9874120801e+01,1.4873614352e+00
9.9887126259e+01,1.6167081896e+00
9.9899794405e+01,1.7817029042e+00
9.9912133989e+01,1.9984361603e+00
9.9924153531e+01,2.2939060194e+00
9.9935861334e+01,2.7112194543e+00
9.9947265481e+01,3.3574775997e+00
9.9958373849e+01,4.3804854437e+00
9.9969194109e+01,6.5232985259e+00
9.9979733733e+01,1.0892193609e+01
9.9990000000e+01,1.7123071013e+01
1.0000000000e+02,2.1331443350e+01
1.0001000000e+02,6.2667600294e+01
1.0002026627e+02,1.0716070333e+02
1.0003080589e+02,1.2312849853e+02
1.0004162615e+02,1.0510626086e+02
1.0005273452e+02,7.5993094246e+01
1.0006413867e+02,5.4785887173e+01
1.0007584647e+02,4.6772221857e+01
1.0008786601e+02,4.7240889383e+01
1.0010020559e+02,4.9173852284e+01
1.0011287374e+02,4.8870972734e+01
1.0012587920e+02,4.6504046618e+01
1.0013923095e+02,4.3697885295e+01
1.0015293821e+02,4.1530765253e+01
1.0016701045e+02,4.0054970993e+01
1.0018145740e+02,3.8836573296e+01
1.0019628901e+02,3.7566201070e+01
1.0021151554e+02,3.6224158730e+01
1.0022714751e+02,3.4920955880e+01
1.0024319570e+02,3.3730871200e+01
1.0025967120e+02,3.2657401322e+01
1.0027658540e+02,3.1678433489e+01
1.0029394996e+02,3.0783672038e+01
1.0031177688e+02,2.9976919478e+01
1.0033007848e+02,2.9263447209e+01
1.0034886738e+02,2.8643220705e+01
1.0036815658e+02,2.8112284532e+01
1.0038795938e+02,2.7665726543e+01
1.0040828947e+02,2.7298523430e+01
1.0042916087e+02,2.7005032521e+01
1.0045058802e+02,2.6778685071e+01
1.0047258570e+02,2.6612197497e+01
1.0049516911e+02,2.6497902358e+01
1.0051835384e+02,2.6427967562e+01
1.0054215590e+02,2.6394554368e+01
1.0056659173e+02,2.6389993871e+01
1.0059167821e+02,2.6406980711e+01
1.0061743266e+02,2.6438751903e+01
1.0064387287e+02,2.6479235429e+01
1.0067101709e+02,2.6523165949e+01
1.0069888407e+02,2.6566164446e+01
1.0072749306e+02,2.6604777444e+01
1.0075686382e+02,2.6636474690e+01
1.0078701662e+02,2.6659608346e+01
1.0081797229e+02,2.6673339416e+01
1.0084975221e+02,2.6677538912e+01
1.0088237832e+02,2.6672672000e+01
1.0091587316e+02,2.6659673680e+01
1.0095025986e+02,2.6639823475e+01
1.0098556216e+02,2.6614625791e+01
1.0102180445e+02,2.6585700413e+01
1.0105901175e+02,2.6554686931e+01
1.0109720976e+02,2.6523164431e+01
1.0113642485e+02,2.6492588059e+01
1.0117668412e+02,2.6464241616e+01
1.0121801536e+02,2.6439206584e+01
1.0126044711e+02,2.6418345400e+01
1.0130400868e+02,2.6402298885e+01
1.0134873015e+02,2.6391494505e+01
1.0139464241e+02,2.6386165202e+01
1.0144177717e+02,2.6386374378e+01
1.0149016696e+02,2.6392046890e+01
1.0153984522e+02,2.6403000850e+01
1.0159084625e+02,2.6418980907e+01
1.0164320526e+02,2.6439687400e+01
1.0169695843e+02,2.6464803896e+01
1.0175214286e+02,2.6494017279e+01
1.0180879668e+02,2.6527035444e+01
1.0186695900e+02,2.6563596283e+01
1.0192667000e+02,2.6603475780e+01
1.0198797090e+02,2.6646487545e+01
1.0205090404e+02,2.6692484402e+01
1.0211551289e+02,2.6741351812e+01
1.0218184206e+02,2.6793006742e+01
1.0224993735e+02,2.6847388055e+01
1.0231984580e+02,2.6904455651e+01
1.0239161569e+02,2.6964179644e+01
1.0246529656e+02,2.7026541626e+01
1.0254093932e+02,2.7091523148e+01
1.0261859620e+02,2.7159110147e+01
1.0269832083e+02,2.7229280459e+01
1.0278016826e+02,2.7302012055e+01
1.0286419502e+02,2.7377268838e+01
1.0295045914e+02,2.7455013284e+01
1.0303902019e+02,2.7535189445e+01
1.0312993932e+02,2.7617740701e+01
1.0322327934e+02,2.7702588572e+01
1.0331910469e+02,2.7789656511e+01
1.0341748156e+02,2.7878842863e+01
1.0351847789e+02,2.7970052001e+01
1.0362216341e+02,2.8063159432e+01
1.0372860974e+02,2.8158052139e+01
1.0383789038e+02,2.8254583436e+01
1.0395008081e+02,2.8352625082e+01
1.0406525851e+02,2.8452008879e+01
1.0418350300e+02,2.8552593918e+01
1.0430489597e+02,2.8654191211e+01
1.0442952122e+02,2.8756650357e+01
1.0455746484e+02,2.8859762448e+01
1.0468881518e+02,2.8963371573e+01
1.0482366294e+02,2.9067250020e+01
1.0496210126e+02,2.9171241355e+01
1.0510422574e+02,2.9275100425e+01
1.0525013453e+02,2.9378676341e+01
1.0539992839e+02,2.9481707994e+01
1.0555371077e+02,2.9584057212e+01
1.0571158786e+02,2.9685448313e+01
1.0587366871e+02,2.9785764050e+01
1.0604006524e+02,2.9884715161e+01
1.0621089236e+02,2.9982214464e+01
1.0638626805e+02,3.0077959387e+01
1.0656631342e+02,3.0171902724e+01
1.0675115280e+02,3.0263727814e+01
1.0694091385e+02,3.0353437976e+01
1.0713572762e+02,3.0440700314e+01
1.0733572864e+02,3.0525579687e+01
1.0754105502e+02,3.0607723161e+01
1.0775184858e+02,3.0687268501e+01
1.0796825488e+02,3.0763837047e+01
1.0819042336e+02,3.0837651039e+01
1.0841850747e+02,3.0908298405e+01
1.0865266470e+02,3.0976097569e+01
1.0889305678e+02,3.1040593235e+01
1.0913984971e+02,3.1102211746e+01
1.0939321392e+02,3.1160442768e+01
1.0965332439e+02,3.1215832266e+01
1.0992036075e+02,3.1267801125e+01
1.1019450741e+02,3.1317026511e+01
1.1047595370e+02,3.1362845131e+01
1.1076489398e+02,3.1406076728e+01
1.1106152779e+02,3.1445957038e+01
1.1136605999e+02,3.1483459542e+01
1.1167870088e+02,3.1517701122e+01
1.1199966637e+02,3.1549819911e+01
1.1232917812e+02,3.1578795313e+01
1.1266746369e+02,3.1605940753e+01
1.1301475669e+02,3.1630079157e+01
1.1337129696e+02,3.1652709615e+01
1.1373733073e+02,3.1672479636e+01
1.1411311079e+02,3.1691084013e+01
1.1449889663e+02,3.1706976275e+01
1.1489495468e+02,3.1722056781e+01
1.1530155846e+02,3.1734567143e+01
1.1571898876e+02,3.1746623044e+01
1.1614753386e+02,3.1756237151e+01
1.1658748972e+02,3.1765750182e+01
1.1703916015e+02,3.1772929974e+01
1.1750285709e+02,3.1780352028e+01
1.1797890075e+02,3.1785524734e+01
1.1846761990e+02,3.1791268241e+01
1.1896935203e+02,3.1794818203e+01
1.1948444364e+02,3.1799249480e+01
1.2001325046e+02,3.1801512993e+01
1.2055613766e+02,3.1804948596e+01
1.2111348017e+02,3.1806211693e+01
1.2168566288e+02,3.1808917652e+01
1.2227308094e+02,3.1809416600e+01
1.2287614002e+02,3.1811610154e+01
1.2349525658e+02,3.1811534246e+01
1.2413085818e+02,3.1813387612e+01
1.2478338377e+02,3.1812883686e+01
1.2545328398e+02,3.1814529271e+01
1.2614102143e+02,3.1813707365e+01
1.2684707107e+02,3.1815243788e+01
1.2757192050e+02,3.1814183332e+01
1.2831607029e+02,3.1815681688e+01
1.2908003435e+02,3.1814437693e+01
1.2986434026e+02,3.1815947549e+01
1.3066952967e+02,3.1814556362e+01
1.3149615863e+02,3.1816111164e+01
1.3234479801e+02,3.1814595461e+01
1.3321603387e+02,3.1816217204e+01
1.3411046788e+02,3.1814589810e+01
1.3502871774e+02,3.1816293263e+01
1.3597141758e+02,3.1814557831e+01
1.3693921842e+02,3.1816359116e+01
1.3793278862e+02,3.1814505020e+01
1.3895281434e+02,3.1816481989e+01
1.4000000000e+02,3.1814487001e+01
1.4103448276e+02,3.1816393803e+01
1.4206896552e+02,3.1814438964e+01
1.4310344828e+02,3.1816484183e+01
1.4413793103e+02,3.1814349975e+01
1.4517241379e+02,3.1816565515e+01
1.4620689655e+02,3.1814269389e+01
1.4724137931e+02,3.1816641993e+01
1.4827586207e+02,3.1814190642e+01
1.4931034483e+02,3.1816720523e+01
1.5034482759e+02,3.1814108573e+01
1.5137931034e+02,3.1816804432e+01
1.5241379310e+02,3.1814020859e+01
1.5344827586e+02,3.1816894911e+01
1.5448275862e+02,3.1813926596e+01
1.5551724138e+02,3.1816992415e+01
1.5655172414e+02,3.1813825285e+01
1.5758620690e+02,3.1817097310e+01
1.5862068966e+02,3.1813716463e+01
1.5965517241e+02,3.1817210026e+01
1.6068965517e+02,3.1813599622e+01
1.6172413793e+02,3.1817331063e+01
1.6275862069e+02,3.1813474213e+01
1.6379310345e+02,3.1817460973e+01
1.6482758621e+02,3.1813339650e+01
1.6586206897e+02,3.1817600356e+01
1.6689655172e+02,3.1813195306e+01
1.6793103448e+02,3.1817749855e+01
1.6896551724e+02,3.1813040510e+01
1.7000000000e+02,3.1817910164e+01
1.7103448276e+02,3.1812874542e+01
1.7206896552e+02,3.1818082031e+01
1.7310344828e+02,3.1812696623e+01
1.7413793103e+02,3.1818266266e+01
1.7517241379e+02,3.1812505910e+01
1.7620689655e+02,3.1818463751e+01
1.7724137931e+02,3.1812301478e+01
1.7827586207e+02,3.1818675449e+01
1.7931034483e+02,3.1812082341e+01
1.8034482759e+02,3.1818902347e+01
1.8137931034e+02,3.1811847570e+01
1.8241379310e+02,3.1819145208e+01
1.8344827586e+02,3.1811596753e+01
1.8448275862e+02,3.1819403797e+01
1.8551724138e+02,3.1811331203e+01
1.8655172414e+02,3.1819675181e+01
1.8758620690e+02,3.1811056016e+01
1.8862068966e+02,3.1819951972e+01
1.8965517241e+02,3.1810779749e+01
1.9068965517e+02,3.1820228802e+01
1.9172413793e+02,3.1810491479e+01
1.9275862069e+02,3.1820560254e+01
1.9379310345e+02,3.1810045239e+01
1.9482758621e+02,3.1821320065e+01
1.9586206897e+02,3.1808742000e+01
1.9689655172e+02,3.1822783088e+01
1.9793103448e+02,3.1808337334e+01
1.9896551724e+02,3.1797171229e+01
2.0000000000e+02,3.2043127339e+01


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q3_Wi3.0000.csv <==
s,txx
0.0000000000e+00,1.1718750000e-02
1.0344827586e+00,1.1685814441e-02
2.0689655172e+00,1.1666041833e-02
3.1034482759e+00,1.1668875070e-02
4.1379310345e+00,1.1663441354e-02
5.1724137931e+00,1.1665364988e-02
6.2068965517e+00,1.1662974808e-02
7.2413793103e+00,1.1663126053e-02
8.2758620690e+00,1.1663229497e-02
9.3103448276e+00,1.1662303201e-02
1.0344827586e+01,1.1663497458e-02
1.1379310345e+01,1.1662071315e-02
1.2413793103e+01,1.1663611533e-02
1.3448275862e+01,1.1662031167e-02
1.4482758621e+01,1.1663626030e-02
1.5517241379e+01,1.1662050404e-02
1.6551724138e+01,1.1663599507e-02
1.7586206897e+01,1.1662087419e-02
1.8620689655e+01,1.1663560472e-02
1.9655172414e+01,1.1662128503e-02
2.0689655172e+01,1.1663519480e-02
2.1724137931e+01,1.1662169085e-02
2.2758620690e+01,1.1663479765e-02
2.3793103448e+01,1.1662207783e-02
2.4827586207e+01,1.1663442144e-02
2.5862068966e+01,1.1662244290e-02
2.6896551724e+01,1.1663406731e-02
2.7931034483e+01,1.1662278636e-02
2.8965517241e+01,1.1663373427e-02
3.0000000000e+01,1.1662310927e-02
3.1034482759e+01,1.1663342110e-02
3.2068965517e+01,1.1662341301e-02
3.3103448276e+01,1.1663312659e-02
3.4137931034e+01,1.1662369855e-02
3.5172413793e+01,1.1663284972e-02
3.6206896552e+01,1.1662396717e-02
3.7241379310e+01,1.1663258935e-02
3.8275862069e+01,1.1662421946e-02
3.9310344828e+01,1.1663234443e-02
4.0344827586e+01,1.1662445679e-02
4.1379310345e+01,1.1663211470e-02
4.2413793103e+01,1.1662467963e-02
4.3448275862e+01,1.1663189853e-02
4.4482758621e+01,1.1662488914e-02
4.5517241379e+01,1.1663169552e-02
4.6551724138e+01,1.1662508586e-02
4.7586206897e+01,1.1663150492e-02
4.8620689655e+01,1.1662527038e-02
4.9655172414e+01,1.1663132635e-02
5.0689655172e+01,1.1662544326e-02
5.1724137931e+01,1.1663115926e-02
5.2758620690e+01,1.1662560438e-02
5.3793103448e+01,1.1663100425e-02
5.4827586207e+01,1.1662575299e-02
5.5862068966e+01,1.1663086529e-02
5.6896551724e+01,1.1662588446e-02
5.7931034483e+01,1.1663077586e-02
5.8965517241e+01,1.1662592973e-02
6.0000000000e+01,1.1663099044e-02
6.1047185657e+01,1.1662574319e-02
6.2067211376e+01,1.1662969516e-02
6.3060781580e+01,1.1662548906e-02
6.4028582422e+01,1.1662955748e-02
6.4971282260e+01,1.1662550663e-02
6.5889532117e+01,1.1662942492e-02
6.6783966130e+01,1.1662555419e-02
6.7655201991e+01,1.1662930622e-02
6.8503841369e+01,1.1662562661e-02
6.9330470329e+01,1.1662919203e-02
7.0135659737e+01,1.1662571008e-02
7.0919965652e+01,1.1662907653e-02
7.1683929710e+01,1.1662579753e-02
7.2428079500e+01,1.1662895912e-02
7.3152928929e+01,1.1662588585e-02
7.3858978571e+01,1.1662884000e-02
7.4546716021e+01,1.1662597344e-02
7.5216616227e+01,1.1662872074e-02
7.5869141816e+01,1.1662605958e-02
7.6504743420e+01,1.1662860189e-02
7.7123859982e+01,1.1662614380e-02
7.7726919058e+01,1.1662848562e-02
7.8314337118e+01,1.1662623004e-02
7.8886519830e+01,1.1662838191e-02
7.9443862340e+01,1.1662633198e-02
7.9986749544e+01,1.1662831514e-02
8.0515556357e+01,1.1662648636e-02
8.1030647971e+01,1.1662833984e-02
8.1532380104e+01,1.1662676761e-02
8.2021099249e+01,1.1662855307e-02
8.2497142914e+01,1.1662728973e-02
8.2960839850e+01,1.1662907908e-02
8.3412510284e+01,1.1662816671e-02
8.3852466137e+01,1.1662998726e-02
8.4281011240e+01,1.1662936458e-02
8.4698441543e+01,1.1663105883e-02
8.5105045322e+01,1.1663036367e-02
8.5501103374e+01,1.1663131710e-02
8.5886889215e+01,1.1662953224e-02
8.6262669265e+01,1.1662823349e-02
8.6628703038e+01,1.1662315530e-02
8.6985243312e+01,1.1661657906e-02
8.7332536313e+01,1.1660413363e-02
8.7670821879e+01,1.1658701304e-02
8.8000333629e+01,1.1656052307e-02
8.8321299120e+01,1.1652466099e-02
8.8633940010e+01,1.1647426283e-02
8.8938472207e+01,1.1640812892e-02
8.9235106018e+01,1.1632063086e-02
8.9524046298e+01,1.1620956552e-02
8.9805492586e+01,1.1606908969e-02
9.0079639248e+01,1.1589646919e-02
9.0346675608e+01,1.1568621511e-02
9.0606786079e+01,1.1543587797e-02
9.0860150293e+01,1.1514125594e-02
9.1106943220e+01,1.1480136585e-02
9.1347335295e+01,1.1441458672e-02
9.1581492531e+01,1.1398291247e-02
9.1809576636e+01,1.1350888955e-02
9.2031745123e+01,1.1299923341e-02
9.2248151420e+01,1.1246241512e-02
9.2458944976e+01,1.1191169660e-02
9.2664271364e+01,1.1136322774e-02
9.2864272381e+01,1.1083854006e-02
9.3059086146e+01,1.1036301877e-02
9.3248847198e+01,1.0996788961e-02
9.3433686582e+01,1.0968895177e-02
9.3613731950e+01,1.0956808777e-02
9.3789107638e+01,1.0965216168e-02
9.3959934760e+01,1.0999409746e-02
9.4126331289e+01,1.1065187301e-02
9.4288412136e+01,1.1168921736e-02
9.4446289234e+01,1.1317466392e-02
9.4600071612e+01,1.1518192862e-02
9.4749865471e+01,1.1778900730e-02
9.4895774258e+01,1.2107830859e-02
9.5037898736e+01,1.2513580116e-02
9.5176337055e+01,1.3005097357e-02
9.5311184822e+01,1.3591605435e-02
9.5442535159e+01,1.4282587181e-02
9.5570478778e+01,1.5087717060e-02
9.5695104035e+01,1.6016843760e-02
9.5816496995e+01,1.7079933604e-02
9.5934741493e+01,1.8287054301e-02
9.6049919186e+01,1.9648330518e-02
9.6162109616e+01,2.1173931225e-02
9.6271390262e+01,2.2874037795e-02
9.6377836590e+01,2.4758838233e-02
9.6481522114e+01,2.6838509714e-02
9.6582518436e+01,2.9123221959e-02
9.6680895306e+01,3.1623131740e-02
9.6776720660e+01,3.4348391751e-02
9.6870060676e+01,3.7309152879e-02
9.6960979814e+01,4.0515577548e-02
9.7049540862e+01,4.3977849643e-02
9.7135804979e+01,4.7706192594e-02
9.7219831739e+01,5.1710883857e-02
9.7301679171e+01,5.6002274090e-02
9.7381403797e+01,6.0590803314e-02
9.7459060675e+01,6.5487019916e-02
9.7534703435e+01,7.0701596687e-02
9.7608384315e+01,7.6245348008e-02
9.7680154198e+01,8.2129243842e-02
9.7750062649e+01,8.8364423600e-02
9.7818157945e+01,9.4962206832e-02
9.7884487113e+01,1.0193410261e-01
9.7949095959e+01,1.0929181575e-01
9.8012029102e+01,1.1704725093e-01
9.8073330004e+01,1.2521251346e-01
9.8133040997e+01,1.3379990748e-01
9.8191203319e+01,1.4282193061e-01
9.8247857135e+01,1.5229126546e-01
9.8303041571e+01,1.6222076769e-01
9.8356794737e+01,1.7262345036e-01
9.8409153753e+01,1.8351246475e-01
9.8460154780e+01,1.9490107726e-01
9.8509833038e+01,2.0680264239e-01
9.8558222834e+01,2.1923057197e-01
9.8605357586e+01,2.3219830024e-01
9.8651269845e+01,2.4571924491e-01
9.8695991318e+01,2.5980676412e-01
9.8739552890e+01,2.7447410950e-01
9.8781984643e+01,2.8973437523e-01
9.8823315881e+01,3.0560044358e-01
9.8863575147e+01,3.2208492678e-01
9.8902790243e+01,3.3920010568e-01
9.8940988252e+01,3.5695786350e-01
9.8978195552e+01,3.7536961968e-01
9.9014437839e+01,3.9444627299e-01
9.9049740142e+01,4.1419810685e-01
9.9084126839e+01,4.3463473467e-01
9.9117621679e+01,4.5576502988e-01
9.9150247793e+01,4.7759705552e-01
9.9182027711e+01,5.0013800272e-01
9.9212983382e+01,5.2339413557e-01
9.9243136183e+01,5.4737074588e-01
9.9272506936e+01,5.7207212429e-01
9.9301115926e+01,5.9750155519e-01
9.9328982910e+01,6.2366134156e-01
9.9356127132e+01,6.5055286751e-01
9.9382567339e+01,6.7817671225e-01
9.9408321788e+01,7.0653284077e-01
9.9433408267e+01,7.3562090376e-01
9.9457844100e+01,7.6544068224e-01
9.9481646163e+01,7.9599271407e-01
9.9504830891e+01,8.2727915259e-01
9.9527414298e+01,8.5930493702e-01
9.9549411979e+01,8.9207938587e-01
9.9570839125e+01,9.2561836331e-01
9.9591710534e+01,9.5994720532e-01
9.9612040620e+01,9.9510464719e-01
9.9631843422e+01,1.0311480695e+00
9.9651132616e+01,1.0681604905e+00
9.9669921523e+01,1.1062598745e+00
9.9688223118e+01,1.1456115144e+00
9.9706050041e+01,1.1864445022e+00
9.9723414603e+01,1.2290736327e+00
9.9740328795e+01,1.2739286065e+00
9.9756804299e+01,1.3215929781e+00
9.9772852492e+01,1.3728565555e+00
9.9788484457e+01,1.4287858286e+00
9.9803710989e+01,1.4908207041e+00
9.9818542605e+01,1.5609067981e+00
9.9832989545e+01,1.6416838812e+00
9.9847061788e+01,1.7367549842e+00
9.9860769051e+01,1.8510873143e+00
9.9874120801e+01,1.9916311816e+00
9.9887126259e+01,2.1683804695e+00
9.9899794405e+01,2.3955898750e+00
9.9912133989e+01,2.6969625323e+00
9.9924153531e+01,3.1040441450e+00
9.9935861334e+01,3.6846611978e+00
9.9947265481e+01,4.5636279541e+00
9.9958373849e+01,5.9361952985e+00
9.9969194109e+01,8.8515169978e+00
9.9979733733e+01,1.4541379735e+01
9.9990000000e+01,2.1231829666e+01
1.0000000000e+02,2.6912120833e+01
1.0001000000e+02,7.1147199107e+01
1.0002026627e+02,1.2207439692e+02
1.0003080589e+02,1.4914021684e+02
1.0004162615e+02,1.3941937534e+02
1.0005273452e+02,1.0868853129e+02
1.0006413867e+02,7.7358521867e+01
1.0007584647e+02,5.7838484918e+01
1.0008786601e+02,5.2318230763e+01
1.0010020559e+02,5.4620514542e+01
1.0011287374e+02,5.7390999432e+01
1.0012587920e+02,5.7335016540e+01
1.0013923095e+02,5.5039124111e+01
1.0015293821e+02,5.2350542850e+01
1.0016701045e+02,5.0485174054e+01
1.0018145740e+02,4.9521932196e+01
1.0019628901e+02,4.8915175045e+01
1.0021151554e+02,4.8206095956e+01
1.0022714751e+02,4.7303641715e+01
1.0024319570e+02,4.6342316137e+01
1.0025967120e+02,4.5450582986e+01
1.0027658540e+02,4.4654196793e+01
1.0029394996e+02,4.3914694201e+01
1.0031177688e+02,4.3197756108e+01
1.0033007848e+02,4.2499389594e+01
1.0034886738e+02,4.1832182974e+01
1.0036815658e+02,4.1205989990e+01
1.0038795938e+02,4.0622576879e+01
1.0040828947e+02,4.0080483639e+01
1.0042916087e+02,3.9579629836e+01
1.0045058802e+02,3.9121646374e+01
1.0047258570e+02,3.8708204006e+01
1.0049516911e+02,3.8340074748e+01
1.0051835384e+02,3.8017297010e+01
1.0054215590e+02,3.7739542723e+01
1.0056659173e+02,3.7506166538e+01
1.0059167821e+02,3.7316069965e+01
1.0061743266e+02,3.7167623594e+01
1.0064387287e+02,3.7058687483e+01
1.0067101709e+02,3.6986658206e+01
1.0069888407e+02,3.6948507279e+01
1.0072749306e+02,3.6940825337e+01
1.0075686382e+02,3.6959887051e+01
1.0078701662e+02,3.7001734258e+01
1.0081797229e+02,3.7062269195e+01
1.0084975221e+02,3.7137353600e+01
1.0088237832e+02,3.7222910882e+01
1.0091587316e+02,3.7315027520e+01
1.0095025986e+02,3.7410048360e+01
1.0098556216e+02,3.7504661597e+01
1.0102180445e+02,3.7595969219e+01
1.0105901175e+02,3.7681540654e+01
1.0109720976e+02,3.7759446996e+01
1.0113642485e+02,3.7828276071e+01
1.0117668412e+02,3.7887127865e+01
1.0121801536e+02,3.7935593062e+01
1.0126044711e+02,3.7973715737e+01
1.0130400868e+02,3.8001944676e+01
1.0134873015e+02,3.8021074713e+01
1.0139464241e+02,3.8032183290e+01
1.0144177717e+02,3.8036562848e+01
1.0149016696e+02,3.8035654420e+01
1.0153984522e+02,3.8030981606e+01
1.0159084625e+02,3.8024090481e+01
1.0164320526e+02,3.8016492876e+01
1.0169695843e+02,3.8009619275e+01
1.0175214286e+02,3.8004776760e+01
1.0180879668e+02,3.8003119436e+01
1.0186695900e+02,3.8005624269e+01
1.0192667000e+02,3.8013081367e+01
1.0198797090e+02,3.8026088311e+01
1.0205090404e+02,3.8045059651e+01
1.0211551289e+02,3.8070236866e+01
1.0218184206e+02,3.8101712981e+01
1.0224993735e+02,3.8139451917e+01
1.0231984580e+02,3.8183321460e+01
1.0239161569e+02,3.8233113897e+01
1.0246529656e+02,3.8288580128e+01
1.0254093932e+02,3.8349444094e+01
1.0261859620e+02,3.8415432897e+01
1.0269832083e+02,3.8486280273e+01
1.0278016826e+02,3.8561751156e+01
1.0286419502e+02,3.8641632763e+01
1.0295045914e+02,3.8725755432e+01
1.0303902019e+02,3.8813972216e+01
1.0312993932e+02,3.8906179889e+01
1.0322327934e+02,3.9002288503e+01
1.0331910469e+02,3.9102246997e+01
1.0341748156e+02,3.9206003402e+01
1.0351847789e+02,3.9313539087e+01
1.0362216341e+02,3.9424818862e+01
1.0372860974e+02,3.9539837550e+01
1.0383789038e+02,3.9658557773e+01
1.0395008081e+02,3.9780972594e+01
1.0406525851e+02,3.9907027416e+01
1.0418350300e+02,4.0036702987e+01
1.0430489597e+02,4.0169916687e+01
1.0442952122e+02,4.0306631075e+01
1.0455746484e+02,4.0446728393e+01
1.0468881518e+02,4.0590151132e+01
1.0482366294e+02,4.0736742043e+01
1.0496210126e+02,4.0886424817e+01
1.0510422574e+02,4.1038999978e+01
1.0525013453e+02,4.1194375851e+01
1.0539992839e+02,4.1352308574e+01
1.0555371077e+02,4.1512696073e+01
1.0571158786e+02,4.1675247784e+01
1.0587366871e+02,4.1839857394e+01
1.0604006524e+02,4.2006184810e+01
1.0621089236e+02,4.2174126935e+01
1.0638626805e+02,4.2343290681e+01
1.0656631342e+02,4.2513585188e+01
1.0675115280e+02,4.2684560356e+01
1.0694091385e+02,4.2856148483e+01
1.0713572762e+02,4.3027837901e+01
1.0733572864e+02,4.3199597226e+01
1.0754105502e+02,4.3370848054e+01
1.0775184858e+02,4.3541610908e+01
1.0796825488e+02,4.3711234721e+01
1.0819042336e+02,4.3879809965e+01
1.0841850747e+02,4.4046605973e+01
1.0865266470e+02,4.4211803633e+01
1.0889305678e+02,4.4374584377e+01
1.0913984971e+02,4.4535242183e+01
1.0939321392e+02,4.4692860627e+01
1.0965332439e+02,4.4847871430e+01
1.0992036075e+02,4.4999248337e+01
1.1019450741e+02,4.5147587086e+01
1.1047595370e+02,4.5291737414e+01
1.1076489398e+02,4.5432486526e+01
1.1106152779e+02,4.5568543603e+01
1.1136605999e+02,4.5700915554e+01
1.1167870088e+02,4.5828151974e+01
1.1199966637e+02,4.5951508007e+01
1.1232917812e+02,4.6069352283e+01
1.1266746369e+02,4.6183216485e+01
1.1301475669e+02,4.6291264697e+01
1.1337129696e+02,4.6395332753e+01
1.1373733073e+02,4.6493354725e+01
1.1411311079e+02,4.6587497070e+01
1.1449889663e+02,4.6675436814e+01
1.1489495468e+02,4.6759696020e+01
1.1530155846e+02,4.6837666515e+01
1.1571898876e+02,4.6912249139e+01
1.1614753386e+02,4.6980521678e+01
1.1658748972e+02,4.7045784938e+01
1.1703916015e+02,4.7104773586e+01
1.1750285709e+02,4.7161207522e+01
1.1797890075e+02,4.7211449399e+01
1.1846761990e+02,4.7259655316e+01
1.1896935203e+02,4.7301787614e+01
1.1948444364e+02,4.7342453782e+01
1.2001325046e+02,4.7377188522e+01
1.2055613766e+02,4.7411064220e+01
1.2111348017e+02,4.7439161901e+01
1.2168566288e+02,4.7467030972e+01
1.2227308094e+02,4.7489274291e+01
1.2287614002e+02,4.7511929360e+01
1.2349525658e+02,4.7529098161e+01
1.2413085818e+02,4.7547316700e+01
1.2478338377e+02,4.7560165294e+01
1.2545328398e+02,4.7574688523e+01
1.2614102143e+02,4.7583926294e+01
1.2684707107e+02,4.7595441788e+01
1.2757192050e+02,4.7601717869e+01
1.2831607029e+02,4.7610846462e+01
1.2908003435e+02,4.7614738930e+01
1.2986434026e+02,4.7622026240e+01
1.3066952967e+02,4.7624035914e+01
1.3149615863e+02,4.7629948516e+01
1.3234479801e+02,4.7630496872e+01
1.3321603387e+02,4.7635422776e+01
1.3411046788e+02,4.7634852857e+01
1.3502871774e+02,4.7639108388e+01
1.3597141758e+02,4.7637688337e+01
1.3693921842e+02,4.7641553840e+01
1.3793278862e+02,4.7639459985e+01
1.3895281434e+02,4.7643324958e+01
1.4000000000e+02,4.7640586852e+01
1.4103448276e+02,4.7643852026e+01
1.4206896552e+02,4.7641197162e+01
1.4310344828e+02,4.7644495614e+01
1.4413793103e+02,4.7641412924e+01
1.4517241379e+02,4.7644909952e+01
1.4620689655e+02,4.7641483650e+01
1.4724137931e+02,4.7645186440e+01
1.4827586207e+02,4.7641471444e+01
1.4931034483e+02,4.7645388565e+01
1.5034482759e+02,4.7641409246e+01
1.5137931034e+02,4.7645554628e+01
1.5241379310e+02,4.7641313962e+01
1.5344827586e+02,4.7645706990e+01
1.5448275862e+02,4.7641194950e+01
1.5551724138e+02,4.7645857716e+01
1.5655172414e+02,4.7641057842e+01
1.5758620690e+02,4.7646013045e+01
1.5862068966e+02,4.7640905908e+01
1.5965517241e+02,4.7646176326e+01
1.6068965517e+02,4.7640740755e+01
1.6172413793e+02,4.7646349589e+01
1.6275862069e+02,4.7640562893e+01
1.6379310345e+02,4.7646534262e+01
1.6482758621e+02,4.7640372168e+01
1.6586206897e+02,4.7646731493e+01
1.6689655172e+02,4.7640168047e+01
1.6793103448e+02,4.7646942306e+01
1.6896551724e+02,4.7639949777e+01
1.7000000000e+02,4.7647167703e+01
1.7103448276e+02,4.7639716437e+01
1.7206896552e+02,4.7647408738e+01
1.7310344828e+02,4.7639466958e+01
1.7413793103e+02,4.7647666566e+01
1.7517241379e+02,4.7639200142e+01
1.7620689655e+02,4.7647942406e+01
1.7724137931e+02,4.7638914812e+01
1.7827586207e+02,4.7648237245e+01
1.7931034483e+02,4.7638610376e+01
1.8034482759e+02,4.7648550877e+01
1.8137931034e+02,4.7638288394e+01
1.8241379310e+02,4.7648879547e+01
1.8344827586e+02,4.7637955924e+01
1.8448275862e+02,4.7649211642e+01
1.8551724138e+02,4.7637630601e+01
1.8655172414e+02,4.7649522745e+01
1.8758620690e+02,4.7637341349e+01
1.8862068966e+02,4.7649780803e+01
1.8965517241e+02,4.7637103326e+01
1.9068965517e+02,4.7650023605e+01
1.9172413793e+02,4.7636817507e+01
1.9275862069e+02,4.7650710297e+01
1.9379310345e+02,4.7635602402e+01
1.9482758621e+02,4.7653276876e+01
1.9586206897e+02,4.7628064756e+01
1.9689655172e+02,4.7660892378e+01
1.9793103448e+02,4.7608608021e+01
1.9896551724e+02,4.7643787094e+01
2.0000000000e+02,4.8245114879e+01


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q3_Wi5.0000.csv <==
s,txx
0.0000000000e+00,1.9531250000e-02
1.0344827586e+00,1.9510539882e-02
2.0689655172e+00,1.9488901995e-02
3.1034482759e+00,1.9487924954e-02
4.1379310345e+00,1.9480128692e-02
5.1724137931e+00,1.9480531360e-02
6.2068965517e+00,1.9476403286e-02
7.2413793103e+00,1.9475595081e-02
8.2758620690e+00,1.9474557927e-02
9.3103448276e+00,1.9473354179e-02
1.0344827586e+01,1.9473815284e-02
1.1379310345e+01,1.9472546012e-02
1.2413793103e+01,1.9473565807e-02
1.3448275862e+01,1.9472316988e-02
1.4482758621e+01,1.9473485650e-02
1.5517241379e+01,1.9472282686e-02
1.6551724138e+01,1.9473450665e-02
1.7586206897e+01,1.9472302602e-02
1.8620689655e+01,1.9473423875e-02
1.9655172414e+01,1.9472333352e-02
2.0689655172e+01,1.9473397409e-02
2.1724137931e+01,1.9472363925e-02
2.2758620690e+01,1.9473370810e-02
2.3793103448e+01,1.9472392407e-02
2.4827586207e+01,1.9473344746e-02
2.5862068966e+01,1.9472418878e-02
2.6896551724e+01,1.9473319707e-02
2.7931034483e+01,1.9472443663e-02
2.8965517241e+01,1.9473295880e-02
3.0000000000e+01,1.9472466979e-02
3.1034482759e+01,1.9473273296e-02
3.2068965517e+01,1.9472488984e-02
3.3103448276e+01,1.9473251940e-02
3.4137931034e+01,1.9472509757e-02
3.5172413793e+01,1.9473231753e-02
3.6206896552e+01,1.9472529393e-02
3.7241379310e+01,1.9473212682e-02
3.8275862069e+01,1.9472547921e-02
3.9310344828e+01,1.9473194651e-02
4.0344827586e+01,1.9472565436e-02
4.1379310345e+01,1.9473177662e-02
4.2413793103e+01,1.9472581953e-02
4.3448275862e+01,1.9473161589e-02
4.4482758621e+01,1.9472597564e-02
4.5517241379e+01,1.9473146432e-02
4.6551724138e+01,1.9472612295e-02
4.7586206897e+01,1.9473132128e-02
4.8620689655e+01,1.9472626168e-02
4.9655172414e+01,1.9473118672e-02
5.0689655172e+01,1.9472639225e-02
5.1724137931e+01,1.9473106037e-02
5.2758620690e+01,1.9472651431e-02
5.3793103448e+01,1.9473094298e-02
5.4827586207e+01,1.9472662776e-02
5.5862068966e+01,1.9473083652e-02
5.6896551724e+01,1.9472673055e-02
5.7931034483e+01,1.9473075228e-02
5.8965517241e+01,1.9472677345e-02
6.0000000000e+01,1.9473078595e-02
6.1047185657e+01,1.9472666692e-02
6.2067211376e+01,1.9472991031e-02
6.3060781580e+01,1.9472635780e-02
6.4028582422e+01,1.9472967809e-02
6.4971282260e+01,1.9472631626e-02
6.5889532117e+01,1.9472948672e-02
6.6783966130e+01,1.9472631880e-02
6.7655201991e+01,1.9472933320e-02
6.8503841369e+01,1.9472635611e-02
6.9330470329e+01,1.9472920376e-02
7.0135659737e+01,1.9472641279e-02
7.0919965652e+01,1.9472908688e-02
7.1683929710e+01,1.9472647789e-02
7.2428079500e+01,1.9472897641e-02
7.3152928929e+01,1.9472654545e-02
7.3858978571e+01,1.9472886880e-02
7.4546716021e+01,1.9472661178e-02
7.5216616227e+01,1.9472876251e-02
7.5869141816e+01,1.9472667374e-02
7.6504743420e+01,1.9472865343e-02
7.7123859982e+01,1.9472672494e-02
7.7726919058e+01,1.9472853438e-02
7.8314337118e+01,1.9472675761e-02
7.8886519830e+01,1.9472840049e-02
7.9443862340e+01,1.9472677074e-02
7.9986749544e+01,1.9472826444e-02
8.0515556357e+01,1.9472680204e-02
8.1030647971e+01,1.9472820669e-02
8.1532380104e+01,1.9472699832e-02
8.2021099249e+01,1.9472847160e-02
8.2497142914e+01,1.9472773605e-02
8.2960839850e+01,1.9472961002e-02
8.3412510284e+01,1.9472978134e-02
8.3852466137e+01,1.9473263722e-02
8.4281011240e+01,1.9473441342e-02
8.4698441543e+01,1.9473908418e-02
8.5105045322e+01,1.9474335712e-02
8.5501103374e+01,1.9475074532e-02
8.5886889215e+01,1.9475826886e-02
8.6262669265e+01,1.9476882709e-02
8.6628703038e+01,1.9477946503e-02
8.6985243312e+01,1.9479217361e-02
8.7332536313e+01,1.9480358212e-02
8.7670821879e+01,1.9481431852e-02
8.8000333629e+01,1.9482000367e-02
8.8321299120e+01,1.9481931029e-02
8.8633940010e+01,1.9480615122e-02
8.8938472207e+01,1.9477658705e-02
8.9235106018e+01,1.9472211416e-02
8.9524046298e+01,1.9463557988e-02
8.9805492586e+01,1.9450549434e-02
9.0079639248e+01,1.9432110842e-02
9.0346675608e+01,1.9406768485e-02
9.0606786079e+01,1.9373088720e-02
9.0860150293e+01,1.9329294527e-02
9.1106943220e+01,1.9273648912e-02
9.1347335295e+01,1.9204153492e-02
9.1581492531e+01,1.9118886948e-02
9.1809576636e+01,1.9015776863e-02
9.2031745123e+01,1.8892900773e-02
9.2248151420e+01,1.8748320597e-02
9.2458944976e+01,1.8580350011e-02
9.2664271364e+01,1.8387439432e-02
9.2864272381e+01,1.8168410536e-02
9.3059086146e+01,1.7922378204e-02
9.3248847198e+01,1.7648950980e-02
9.3433686582e+01,1.7348176773e-02
9.3613731950e+01,1.7020706773e-02
9.3789107638e+01,1.6667752409e-02
9.3959934760e+01,1.6291211230e-02
9.4126331289e+01,1.5893625005e-02
9.4288412136e+01,1.5478267157e-02
9.4446289234e+01,1.5049095437e-02
9.4600071612e+01,1.4610802867e-02
9.4749865471e+01,1.4168761691e-02
9.4895774258e+01,1.3729042372e-02
9.5037898736e+01,1.3298348927e-02
9.5176337055e+01,1.2884012074e-02
9.5311184822e+01,1.2493918873e-02
9.5442535159e+01,1.2136487736e-02
9.5570478778e+01,1.1820596791e-02
9.5695104035e+01,1.1555549045e-02
9.5816496995e+01,1.1351004941e-02
9.5934741493e+01,1.1216945765e-02
9.6049919186e+01,1.1163615678e-02
9.6162109616e+01,1.1201490282e-02
9.6271390262e+01,1.1341232528e-02
9.6377836590e+01,1.1593671680e-02
9.6481522114e+01,1.1969775888e-02
9.6582518436e+01,1.2480644627e-02
9.6680895306e+01,1.3137499627e-02
9.6776720660e+01,1.3951692704e-02
9.6870060676e+01,1.4934715510e-02
9.6960979814e+01,1.6098224470e-02
9.7049540862e+01,1.7454067863e-02
9.7135804979e+01,1.9014323237e-02
9.7219831739e+01,2.0791335465e-02
9.7301679171e+01,2.2797764347e-02
9.7381403797e+01,2.5046639698e-02
9.7459060675e+01,2.7551422877e-02
9.7534703435e+01,3.0326068364e-02
9.7608384315e+01,3.3385084622e-02
9.7680154198e+01,3.6743596215e-02
9.7750062649e+01,4.0417412715e-02
9.7818157945e+01,4.4423099552e-02
9.7884487113e+01,4.8778047545e-02
9.7949095959e+01,5.3500539855e-02
9.8012029102e+01,5.8609818883e-02
9.8073330004e+01,6.4126152093e-02
9.8133040997e+01,7.0070896276e-02
9.8191203319e+01,7.6466559116e-02
9.8247857135e+01,8.3336858395e-02
9.8303041571e+01,9.0706778292e-02
9.8356794737e+01,9.8602622464e-02
9.8409153753e+01,1.0705206369e-01
9.8460154780e+01,1.1608418975e-01
9.8509833038e+01,1.2572954547e-01
9.8558222834e+01,1.3602017070e-01
9.8605357586e+01,1.4698963501e-01
9.8651269845e+01,1.5867306635e-01
9.8695991318e+01,1.7110718248e-01
9.8739552890e+01,1.8433030458e-01
9.8781984643e+01,1.9838240281e-01
9.8823315881e+01,2.1330508187e-01
9.8863575147e+01,2.2914163467e-01
9.8902790243e+01,2.4593705869e-01
9.8940988252e+01,2.6373808581e-01
9.8978195552e+01,2.8259322557e-01
9.9014437839e+01,3.0255281942e-01
9.9049740142e+01,3.2366911384e-01
9.9084126839e+01,3.4599635650e-01
9.9117621679e+01,3.6959092215e-01
9.9150247793e+01,3.9451147664e-01
9.9182027711e+01,4.2081918361e-01
9.9212983382e+01,4.4857796311e-01
9.9243136183e+01,4.7785482084e-01
9.9272506936e+01,5.0872025710e-01
9.9301115926e+01,5.4124874521e-01
9.9328982910e+01,5.7551927317e-01
9.9356127132e+01,6.1161611150e-01
9.9382567339e+01,6.4962969484e-01
9.9408321788e+01,6.8965764648e-01
9.9433408267e+01,7.3180574166e-01
9.9457844100e+01,7.7618898843e-01
9.9481646163e+01,8.2293327417e-01
9.9504830891e+01,8.7217768233e-01
9.9527414298e+01,9.2407707768e-01
9.9549411979e+01,9.7880452288e-01
9.9570839125e+01,1.0365536757e+00
9.9591710534e+01,1.0975417307e+00
9.9612040620e+01,1.1620133634e+00
9.9631843422e+01,1.2302455506e+00
9.9651132616e+01,1.3025531613e+00
9.9669921523e+01,1.3792951517e+00
9.9688223118e+01,1.4608820860e+00
9.9706050041e+01,1.5477849095e+00
9.9723414603e+01,1.6405467344e+00
9.9740328795e+01,1.7397968799e+00
9.9756804299e+01,1.8462724289e+00
9.9772852492e+01,1.9608454366e+00
9.9788484457e+01,2.0845727681e+00
9.9803710989e+01,2.2187621076e+00
9.9818542605e+01,2.3651162045e+00
9.9832989545e+01,2.5259116982e+00
9.9847061788e+01,2.7044889213e+00
9.9860769051e+01,2.9056746634e+00
9.9874120801e+01,3.1376791112e+00
9.9887126259e+01,3.4123808147e+00
9.9899794405e+01,3.7526130499e+00
9.9912133989e+01,4.1916205402e+00
9.9924153531e+01,4.7820544543e+00
9.9935861334e+01,5.6474692322e+00
9.9947265481e+01,6.8981981012e+00
9.9958373849e+01,9.0055815792e+00
9.9969194109e+01,1.3531671561e+01
9.9979733733e+01,2.1278384686e+01
9.9990000000e+01,2.8957462056e+01
1.0000000000e+02,3.6749545560e+01
1.0001000000e+02,8.3983217397e+01
1.0002026627e+02,1.4138542892e+02
1.0003080589e+02,1.8230492114e+02
1.0004162615e+02,1.8809296975e+02
1.0005273452e+02,1.6431631216e+02
1.0006413867e+02,1.2737873717e+02
1.0007584647e+02,9.0986022438e+01
1.0008786601e+02,6.5213477428e+01
1.0010020559e+02,5.5073096650e+01
1.0011287374e+02,5.6375670847e+01
1.0012587920e+02,6.0390226382e+01
1.0013923095e+02,6.1810486197e+01
1.0015293821e+02,6.0323238699e+01
1.0016701045e+02,5.7716160455e+01
1.0018145740e+02,5.5605309296e+01
1.0019628901e+02,5.4603167521e+01
1.0021151554e+02,5.4414057460e+01
1.0022714751e+02,5.4446951377e+01
1.0024319570e+02,5.4349126735e+01
1.0025967120e+02,5.4108467388e+01
1.0027658540e+02,5.3869166616e+01
1.0029394996e+02,5.3738904834e+01
1.0031177688e+02,5.3724318432e+01
1.0033007848e+02,5.3773580481e+01
1.0034886738e+02,5.3840398431e+01
1.0036815658e+02,5.3910638987e+01
1.0038795938e+02,5.3990864379e+01
1.0040828947e+02,5.4087800787e+01
1.0042916087e+02,5.4199641470e+01
1.0045058802e+02,5.4319626458e+01
1.0047258570e+02,5.4442189018e+01
1.0049516911e+02,5.4565092740e+01
1.0051835384e+02,5.4687948344e+01
1.0054215590e+02,5.4810387022e+01
1.0056659173e+02,5.4931641742e+01
1.0059167821e+02,5.5051055280e+01
1.0061743266e+02,5.5168473857e+01
1.0064387287e+02,5.5284189545e+01
1.0067101709e+02,5.5398711165e+01
1.0069888407e+02,5.5512641676e+01
1.0072749306e+02,5.5626673108e+01
1.0075686382e+02,5.5741588956e+01
1.0078701662e+02,5.5858224152e+01
1.0081797229e+02,5.5977407256e+01
1.0084975221e+02,5.6099914846e+01
1.0088237832e+02,5.6226439443e+01
1.0091587316e+02,5.6357561083e+01
1.0095025986e+02,5.6493719084e+01
1.0098556216e+02,5.6635188089e+01
1.0102180445e+02,5.6782060616e+01
1.0105901175e+02,5.6934236710e+01
1.0109720976e+02,5.7091419400e+01
1.0113642485e+02,5.7253116985e+01
1.0117668412e+02,5.7418651513e+01
1.0121801536e+02,5.7587174394e+01
1.0126044711e+02,5.7757687353e+01
1.0130400868e+02,5.7929069545e+01
1.0134873015e+02,5.8100108270e+01
1.0139464241e+02,5.8269534320e+01
1.0144177717e+02,5.8436058340e+01
1.0149016696e+02,5.8598409784e+01
1.0153984522e+02,5.8755373791e+01
1.0159084625e+02,5.8905828588e+01
1.0164320526e+02,5.9048777626e+01
1.0169695843e+02,5.9183380692e+01
1.0175214286e+02,5.9308976870e+01
1.0180879668e+02,5.9425105868e+01
1.0186695900e+02,5.9531518868e+01
1.0192667000e+02,5.9628188377e+01
1.0198797090e+02,5.9715305774e+01
1.0205090404e+02,5.9793279771e+01
1.0211551289e+02,5.9862720987e+01
1.0218184206e+02,5.9924430577e+01
1.0224993735e+02,5.9979373256e+01
1.0231984580e+02,6.0028658673e+01
1.0239161569e+02,6.0073504981e+01
1.0246529656e+02,6.0115216378e+01
1.0254093932e+02,6.0155139808e+01
1.0261859620e+02,6.0194642919e+01
1.0269832083e+02,6.0235067009e+01
1.0278016826e+02,6.0277710504e+01
1.0286419502e+02,6.0323781550e+01
1.0295045914e+02,6.0374392689e+01
1.0303902019e+02,6.0430516187e+01
1.0312993932e+02,6.0492995388e+01
1.0322327934e+02,6.0562504302e+01
1.0331910469e+02,6.0639579857e+01
1.0341748156e+02,6.0724584527e+01
1.0351847789e+02,6.0817761494e+01
1.0362216341e+02,6.0919195614e+01
1.0372860974e+02,6.1028891465e+01
1.0383789038e+02,6.1146724725e+01
1.0395008081e+02,6.1272542158e+01
1.0406525851e+02,6.1406093418e+01
1.0418350300e+02,6.1547153026e+01
1.0430489597e+02,6.1695422245e+01
1.0442952122e+02,6.1850675852e+01
1.0455746484e+02,6.2012624012e+01
1.0468881518e+02,6.2181090695e+01
1.0482366294e+02,6.2355825925e+01
1.0496210126e+02,6.2536726676e+01
1.0510422574e+02,6.2723589165e+01
1.0525013453e+02,6.2916386800e+01
1.0539992839e+02,6.3114950148e+01
1.0555371077e+02,6.3319319755e+01
1.0571158786e+02,6.3529338025e+01
1.0587366871e+02,6.3745097945e+01
1.0604006524e+02,6.3966426838e+01
1.0621089236e+02,6.4193455652e+01
1.0638626805e+02,6.4425969489e+01
1.0656631342e+02,6.4664126548e+01
1.0675115280e+02,6.4907644754e+01
1.0694091385e+02,6.5156704472e+01
1.0713572762e+02,6.5410934498e+01
1.0733572864e+02,6.5670538652e+01
1.0754105502e+02,6.5935037456e+01
1.0775184858e+02,6.6204665545e+01
1.0796825488e+02,6.6478817927e+01
1.0819042336e+02,6.6757772702e+01
1.0841850747e+02,6.7040782804e+01
1.0865266470e+02,6.7328186889e+01
1.0889305678e+02,6.7619078671e+01
1.0913984971e+02,6.7913878050e+01
1.0939321392e+02,6.8211500970e+01
1.0965332439e+02,6.8512472597e+01
1.0992036075e+02,6.8815510545e+01
1.1019450741e+02,6.9121272512e+01
1.1047595370e+02,6.9428255185e+01
1.1076489398e+02,6.9737279538e+01
1.1106152779e+02,7.0046596732e+01
1.1136605999e+02,7.0357225639e+01
1.1167870088e+02,7.0667145437e+01
1.1199966637e+02,7.0977611743e+01
1.1232917812e+02,7.1286303535e+01
1.1266746369e+02,7.1594756405e+01
1.1301475669e+02,7.1900319239e+01
1.1337129696e+02,7.2204855176e+01
1.1373733073e+02,7.2505351310e+01
1.1411311079e+02,7.2804050058e+01
1.1449889663e+02,7.3097543023e+01
1.1489495468e+02,7.3388507388e+01
1.1530155846e+02,7.3673103373e+01
1.1571898876e+02,7.3954501539e+01
1.1614753386e+02,7.4228392480e+01
1.1658748972e+02,7.4498501146e+01
1.1703916015e+02,7.4760007793e+01
1.1750285709e+02,7.5017254269e+01
1.1797890075e+02,7.5264867343e+01
1.1846761990e+02,7.5507868792e+01
1.1896935203e+02,7.5740286414e+01
1.1948444364e+02,7.5967884407e+01
1.2001325046e+02,7.6184044058e+01
1.2055613766e+02,7.6395332894e+01
1.2111348017e+02,7.6594436405e+01
1.2168566288e+02,7.6788783817e+01
1.2227308094e+02,7.6970314229e+01
1.2287614002e+02,7.7147373441e+01
1.2349525658e+02,7.7311102867e+01
1.2413085818e+02,7.7470815430e+01
1.2478338377e+02,7.7616803555e+01
1.2545328398e+02,7.7759392665e+01
1.2614102143e+02,7.7887975885e+01
1.2684707107e+02,7.8013930455e+01
1.2757192050e+02,7.8125702054e+01
1.2831607029e+02,7.8235752303e+01
1.2908003435e+02,7.8331534336e+01
1.2986434026e+02,7.8426620340e+01
1.3066952967e+02,7.8507428525e+01
1.3149615863e+02,7.8588664006e+01
1.3234479801e+02,7.8655669619e+01
1.3321603387e+02,7.8724303135e+01
1.3411046788e+02,7.8778799261e+01
1.3502871774e+02,7.8836179118e+01
1.3597141758e+02,7.8879521434e+01
1.3693921842e+02,7.8927147244e+01
1.3793278862e+02,7.8960448708e+01
1.3895281434e+02,7.9000519390e+01
1.4000000000e+02,7.9024532564e+01
1.4103448276e+02,7.9054681528e+01
1.4206896552e+02,7.9072158963e+01
1.4310344828e+02,7.9095983897e+01
1.4413793103e+02,7.9107025597e+01
1.4517241379e+02,7.9126485069e+01
1.4620689655e+02,7.9132755406e+01
1.4724137931e+02,7.9148984938e+01
1.4827586207e+02,7.9151630360e+01
1.4931034483e+02,7.9165557698e+01
1.5034482759e+02,7.9165422991e+01
1.5137931034e+02,7.9177743838e+01
1.5241379310e+02,7.9175458254e+01
1.5344827586e+02,7.9186695644e+01
1.5448275862e+02,7.9182720643e+01
1.5551724138e+02,7.9193273140e+01
1.5655172414e+02,7.9187939187e+01
1.5758620690e+02,7.9198115345e+01
1.5862068966e+02,7.9191653229e+01
1.5965517241e+02,7.9201694563e+01
1.6068965517e+02,7.9194261496e+01
1.6172413793e+02,7.9204358315e+01
1.6275862069e+02,7.9196058213e+01
1.6379310345e+02,7.9206361573e+01
1.6482758621e+02,7.9197259712e+01
1.6586206897e+02,7.9207891182e+01
1.6689655172e+02,7.9198024252e+01
1.6793103448e+02,7.9209084103e+01
1.6896551724e+02,7.9198466851e+01
1.7000000000e+02,7.9210040861e+01
1.7103448276e+02,7.9198670509e+01
1.7206896552e+02,7.9210835301e+01
1.7310344828e+02,7.9198694930e+01
1.7413793103e+02,7.9211521221e+01
1.7517241379e+02,7.9198583965e+01
1.7620689655e+02,7.9212135746e+01
1.7724137931e+02,7.9198373092e+01
1.7827586207e+02,7.9212698114e+01
1.7931034483e+02,7.9198098219e+01
1.8034482759e+02,7.9213202219e+01
1.8137931034e+02,7.9197807418e+01
1.8241379310e+02,7.9213607069e+01
1.8344827586e+02,7.9197580963e+01
1.8448275862e+02,7.9213851346e+01
1.8551724138e+02,7.9197567803e+01
1.8655172414e+02,7.9213938801e+01
1.8758620690e+02,7.9197989241e+01
1.8862068966e+02,7.9214010447e+01
1.8965517241e+02,7.9198759490e+01
1.9068965517e+02,7.9213802941e+01
1.9172413793e+02,7.9197682466e+01
1.9275862069e+02,7.9211446835e+01
1.9379310345e+02,7.9185770168e+01
1.9482758621e+02,7.9212186617e+01
1.9586206897e+02,7.9136725059e+01
1.9689655172e+02,7.9276695017e+01
1.9793103448e+02,7.9028641289e+01
1.9896551724e+02,7.9505757056e+01
2.0000000000e+02,8.1427945333e+01


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q3_Wi7.0000.csv <==
s,txx
0.0000000000e+00,2.7343750000e-02
1.0344827586e+00,2.7329309036e-02
2.0689655172e+00,2.7307601622e-02
3.1034482759e+00,2.7308961599e-02
4.1379310345e+00,2.7299560308e-02
5.1724137931e+00,2.7300369964e-02
6.2068965517e+00,2.7294447351e-02
7.2413793103e+00,2.7292944172e-02
8.2758620690e+00,2.7290296407e-02
9.3103448276e+00,2.7288362998e-02
1.0344827586e+01,2.7287601690e-02
1.1379310345e+01,2.7285875753e-02
1.2413793103e+01,2.7286063117e-02
1.3448275862e+01,2.7284634834e-02
1.4482758621e+01,2.7285253605e-02
1.5517241379e+01,2.7284059129e-02
1.6551724138e+01,2.7284850339e-02
1.7586206897e+01,2.7283813167e-02
1.8620689655e+01,2.7284654770e-02
1.9655172414e+01,2.7283721146e-02
2.0689655172e+01,2.7284558503e-02
2.1724137931e+01,2.7283697014e-02
2.2758620690e+01,2.7284507173e-02
2.3793103448e+01,2.7283700941e-02
2.4827586207e+01,2.7284475331e-02
2.5862068966e+01,2.7283715411e-02
2.6896551724e+01,2.7284451791e-02
2.7931034483e+01,2.7283733152e-02
2.8965517241e+01,2.7284431891e-02
3.0000000000e+01,2.7283751316e-02
3.1034482759e+01,2.7284413801e-02
3.2068965517e+01,2.7283768909e-02
3.3103448276e+01,2.7284396864e-02
3.4137931034e+01,2.7283785625e-02
3.5172413793e+01,2.7284380835e-02
3.6206896552e+01,2.7283801441e-02
3.7241379310e+01,2.7284365638e-02
3.8275862069e+01,2.7283816358e-02
3.9310344828e+01,2.7284351208e-02
4.0344827586e+01,2.7283830463e-02
4.1379310345e+01,2.7284337577e-02
4.2413793103e+01,2.7283843775e-02
4.3448275862e+01,2.7284324639e-02
4.4482758621e+01,2.7283856372e-02
4.5517241379e+01,2.7284312413e-02
4.6551724138e+01,2.7283868277e-02
4.7586206897e+01,2.7284300851e-02
4.8620689655e+01,2.7283879501e-02
4.9655172414e+01,2.7284289961e-02
5.0689655172e+01,2.7283890083e-02
5.1724137931e+01,2.7284279738e-02
5.2758620690e+01,2.7283899996e-02
5.3793103448e+01,2.7284270290e-02
5.4827586207e+01,2.7283909273e-02
5.5862068966e+01,2.7284261708e-02
5.6896551724e+01,2.7283917542e-02
5.7931034483e+01,2.7284253335e-02
5.8965517241e+01,2.7283918963e-02
6.0000000000e+01,2.7284241570e-02
6.1047185657e+01,2.7283904412e-02
6.2067211376e+01,2.7284183959e-02
6.3060781580e+01,2.7283884500e-02
6.4028582422e+01,2.7284163257e-02
6.4971282260e+01,2.7283879557e-02
6.5889532117e+01,2.7284142150e-02
6.6783966130e+01,2.7283875863e-02
6.7655201991e+01,2.7284124379e-02
6.8503841369e+01,2.7283875330e-02
6.9330470329e+01,2.7284109609e-02
7.0135659737e+01,2.7283877170e-02
7.0919965652e+01,2.7284096961e-02
7.1683929710e+01,2.7283880531e-02
7.2428079500e+01,2.7284085781e-02
7.3152928929e+01,2.7283884792e-02
7.3858978571e+01,2.7284075545e-02
7.4546716021e+01,2.7283889396e-02
7.5216616227e+01,2.7284065738e-02
7.5869141816e+01,2.7283893485e-02
7.6504743420e+01,2.7284054971e-02
7.7123859982e+01,2.7283894847e-02
7.7726919058e+01,2.7284040055e-02
7.8314337118e+01,2.7283889156e-02
7.8886519830e+01,2.7284015696e-02
7.9443862340e+01,2.7283870403e-02
7.9986749544e+01,2.7283976607e-02
8.0515556357e+01,2.7283836367e-02
8.1030647971e+01,2.7283927460e-02
8.1532380104e+01,2.7283804304e-02
8.2021099249e+01,2.7283905951e-02
8.2497142914e+01,2.7283842244e-02
8.2960839850e+01,2.7284022754e-02
8.3412510284e+01,2.7284117316e-02
8.3852466137e+01,2.7284515689e-02
8.4281011240e+01,2.7284950854e-02
8.4698441543e+01,2.7285799083e-02
8.5105045322e+01,2.7286853151e-02
8.5501103374e+01,2.7288471853e-02
8.5886889215e+01,2.7290490445e-02
8.6262669265e+01,2.7293228115e-02
8.6628703038e+01,2.7296522768e-02
8.6985243312e+01,2.7300605973e-02
8.7332536313e+01,2.7305249939e-02
8.7670821879e+01,2.7310520424e-02
8.8000333629e+01,2.7316025824e-02
8.8321299120e+01,2.7321560034e-02
8.8633940010e+01,2.7326446071e-02
8.8938472207e+01,2.7330082964e-02
8.9235106018e+01,2.7331378541e-02
8.9524046298e+01,2.7329216129e-02
8.9805492586e+01,2.7321973485e-02
9.0079639248e+01,2.7307925334e-02
9.0346675608e+01,2.7284846594e-02
9.0606786079e+01,2.7250366110e-02
9.0860150293e+01,2.7201651854e-02
9.1106943220e+01,2.7135729252e-02
9.1347335295e+01,2.7049244202e-02
9.1581492531e+01,2.6938755658e-02
9.1809576636e+01,2.6800569534e-02
9.2031745123e+01,2.6631011049e-02
9.2248151420e+01,2.6426319304e-02
9.2458944976e+01,2.6182900006e-02
9.2664271364e+01,2.5897267733e-02
9.2864272381e+01,2.5566275878e-02
9.3059086146e+01,2.5187091106e-02
9.3248847198e+01,2.4757394696e-02
9.3433686582e+01,2.4275373382e-02
9.3613731950e+01,2.3739885090e-02
9.3789107638e+01,2.3150451301e-02
9.3959934760e+01,2.2507382206e-02
9.4126331289e+01,2.1811759853e-02
9.4288412136e+01,2.1065521387e-02
9.4446289234e+01,2.0271427760e-02
9.4600071612e+01,1.9433107236e-02
9.4749865471e+01,1.8555006886e-02
9.4895774258e+01,1.7642398827e-02
9.5037898736e+01,1.6701312517e-02
9.5176337055e+01,1.5738507383e-02
9.5311184822e+01,1.4761389285e-02
9.5442535159e+01,1.3777959965e-02
9.5570478778e+01,1.2796727594e-02
9.5695104035e+01,1.1826646330e-02
9.5816496995e+01,1.0877030193e-02
9.5934741493e+01,9.9574918380e-03
9.6049919186e+01,9.0778650892e-03
9.6162109616e+01,8.2481495674e-03
9.6271390262e+01,7.4784474129e-03
9.6377836590e+01,6.7789210628e-03
9.6481522114e+01,6.1597499774e-03
9.6582518436e+01,5.6311076001e-03
9.6680895306e+01,5.2031417852e-03
9.6776720660e+01,4.8859742248e-03
9.6870060676e+01,4.6897061881e-03
9.6960979814e+01,4.6244411088e-03
9.7049540862e+01,4.7003168267e-03
9.7135804979e+01,4.9275500663e-03
9.7219831739e+01,5.3164916379e-03
9.7301679171e+01,5.8776939557e-03
9.7381403797e+01,6.6219855149e-03
9.7459060675e+01,7.5605575593e-03
9.7534703435e+01,8.7050584596e-03
9.7608384315e+01,1.0067696735e-02
9.7680154198e+01,1.1661345492e-02
9.7750062649e+01,1.3499645515e-02
9.7818157945e+01,1.5597112830e-02
9.7884487113e+01,1.7969265831e-02
9.7949095959e+01,2.0632756149e-02
9.8012029102e+01,2.3605467163e-02
9.8073330004e+01,2.6906598979e-02
9.8133040997e+01,3.0556803292e-02
9.8191203319e+01,3.4578349566e-02
9.8247857135e+01,3.8995245018e-02
9.8303041571e+01,4.3833312661e-02
9.8356794737e+01,4.9120290866e-02
9.8409153753e+01,5.4885959808e-02
9.8460154780e+01,6.1162260290e-02
9.8509833038e+01,6.7983398630e-02
9.8558222834e+01,7.5385949488e-02
9.8605357586e+01,8.3408958007e-02
9.8651269845e+01,9.2094038218e-02
9.8695991318e+01,1.0148546736e-01
9.8739552890e+01,1.1163027730e-01
9.8781984643e+01,1.2257834358e-01
9.8823315881e+01,1.3438247409e-01
9.8863575147e+01,1.4709849925e-01
9.8902790243e+01,1.6078536936e-01
9.8940988252e+01,1.7550526045e-01
9.8978195552e+01,1.9132370423e-01
9.9014437839e+01,2.0830973440e-01
9.9049740142e+01,2.2653609157e-01
9.9084126839e+01,2.4607944560e-01
9.9117621679e+01,2.6702074826e-01
9.9150247793e+01,2.8944558159e-01
9.9182027711e+01,3.1344470664e-01
9.9212983382e+01,3.3911471358e-01
9.9243136183e+01,3.6655880723e-01
9.9272506936e+01,3.9588781592e-01
9.9301115926e+01,4.2722148313e-01
9.9328982910e+01,4.6068996403e-01
9.9356127132e+01,4.9643552102e-01
9.9382567339e+01,5.3461480286e-01
9.9408321788e+01,5.7540188202e-01
9.9433408267e+01,6.1899137379e-01
9.9457844100e+01,6.6560120287e-01
9.9481646163e+01,7.1547624207e-01
9.9504830891e+01,7.6889443340e-01
9.9527414298e+01,8.2617493379e-01
9.9549411979e+01,8.8768620707e-01
9.9570839125e+01,9.5385349684e-01
9.9591710534e+01,1.0251674445e+00
9.9612040620e+01,1.1021958910e+00
9.9631843422e+01,1.1855990004e+00
9.9651132616e+01,1.2761472954e+00
9.9669921523e+01,1.3747419833e+00
9.9688223118e+01,1.4824391853e+00
9.9706050041e+01,1.6004773731e+00
9.9723414603e+01,1.7303116188e+00
9.9740328795e+01,1.8736501058e+00
9.9756804299e+01,2.0325021723e+00
9.9772852492e+01,2.2092222378e+00
9.9788484457e+01,2.4065773268e+00
9.9803710989e+01,2.6277893468e+00
9.9818542605e+01,2.8766292808e+00
9.9832989545e+01,3.1574649705e+00
9.9847061788e+01,3.4753507148e+00
9.9860769051e+01,3.8363239690e+00
9.9874120801e+01,4.2475543910e+00
9.9887126259e+01,4.7183182458e+00
9.9899794405e+01,5.2654286993e+00
9.9912133989e+01,5.9089469805e+00
9.9924153531e+01,6.7157089081e+00
9.9935861334e+01,7.8162849302e+00
9.9947265481e+01,9.4442930162e+00
9.9958373849e+01,1.2635108959e+01
9.9969194109e+01,1.9438827918e+01
9.9979733733e+01,2.9666760803e+01
9.9990000000e+01,3.8688646269e+01
1.0000000000e+02,4.7082623665e+01
1.0001000000e+02,9.2795360072e+01
1.0002026627e+02,1.4841803196e+02
1.0003080589e+02,1.9267791445e+02
1.0004162615e+02,2.0669447073e+02
1.0005273452e+02,1.9073983667e+02
1.0006413867e+02,1.5868919112e+02
1.0007584647e+02,1.2163618074e+02
1.0008786601e+02,8.6176642002e+01
1.0010020559e+02,5.9746440922e+01
1.0011287374e+02,4.8742988128e+01
1.0012587920e+02,4.9828715354e+01
1.0013923095e+02,5.3647500842e+01
1.0015293821e+02,5.4822788578e+01
1.0016701045e+02,5.3356341880e+01
1.0018145740e+02,5.1028592445e+01
1.0019628901e+02,4.9196900742e+01
1.0021151554e+02,4.8335330636e+01
1.0022714751e+02,4.8234741376e+01
1.0024319570e+02,4.8447276450e+01
1.0025967120e+02,4.8674596901e+01
1.0027658540e+02,4.8863142098e+01
1.0029394996e+02,4.9091456667e+01
1.0031177688e+02,4.9436448789e+01
1.0033007848e+02,4.9914973577e+01
1.0034886738e+02,5.0497190382e+01
1.0036815658e+02,5.1145210881e+01
1.0038795938e+02,5.1837470148e+01
1.0040828947e+02,5.2569205005e+01
1.0042916087e+02,5.3341273197e+01
1.0045058802e+02,5.4151556098e+01
1.0047258570e+02,5.4993802169e+01
1.0049516911e+02,5.5860672454e+01
1.0051835384e+02,5.6746285798e+01
1.0054215590e+02,5.7646481072e+01
1.0056659173e+02,5.8557799222e+01
1.0059167821e+02,5.9476691313e+01
1.0061743266e+02,6.0399456659e+01
1.0064387287e+02,6.1322529494e+01
1.0067101709e+02,6.2242650941e+01
1.0069888407e+02,6.3156827048e+01
1.0072749306e+02,6.4062224458e+01
1.0075686382e+02,6.4956129432e+01
1.0078701662e+02,6.5835969097e+01
1.0081797229e+02,6.6699338554e+01
1.0084975221e+02,6.7544007012e+01
1.0088237832e+02,6.8367913490e+01
1.0091587316e+02,6.9169168198e+01
1.0095025986e+02,6.9946060753e+01
1.0098556216e+02,7.0697069447e+01
1.0102180445e+02,7.1420867393e+01
1.0105901175e+02,7.2116327112e+01
1.0109720976e+02,7.2782523918e+01
1.0113642485e+02,7.3418738898e+01
1.0117668412e+02,7.4024459366e+01
1.0121801536e+02,7.4599377800e+01
1.0126044711e+02,7.5143387670e+01
1.0130400868e+02,7.5656578111e+01
1.0134873015e+02,7.6139225239e+01
1.0139464241e+02,7.6591782697e+01
1.0144177717e+02,7.7014868644e+01
1.0149016696e+02,7.7409252884e+01
1.0153984522e+02,7.7775840427e+01
1.0159084625e+02,7.8115656485e+01
1.0164320526e+02,7.8429827838e+01
1.0169695843e+02,7.8719567269e+01
1.0175214286e+02,7.8986154171e+01
1.0180879668e+02,7.9230920138e+01
1.0186695900e+02,7.9455230152e+01
1.0192667000e+02,7.9660470982e+01
1.0198797090e+02,7.9848034015e+01
1.0205090404e+02,8.0019307825e+01
1.0211551289e+02,8.0175663226e+01
1.0218184206e+02,8.0318450996e+01
1.0224993735e+02,8.0448989143e+01
1.0231984580e+02,8.0568566314e+01
1.0239161569e+02,8.0678430576e+01
1.0246529656e+02,8.0779798655e+01
1.0254093932e+02,8.0873844847e+01
1.0261859620e+02,8.0961715910e+01
1.0269832083e+02,8.1044518119e+01
1.0278016826e+02,8.1123337531e+01
1.0286419502e+02,8.1199222633e+01
1.0295045914e+02,8.1273209830e+01
1.0303902019e+02,8.1346298817e+01
1.0312993932e+02,8.1419483634e+01
1.0322327934e+02,8.1493717664e+01
1.0331910469e+02,8.1569951501e+01
1.0341748156e+02,8.1649084514e+01
1.0351847789e+02,8.1732012005e+01
1.0362216341e+02,8.1819560351e+01
1.0372860974e+02,8.1912547636e+01
1.0383789038e+02,8.2011699333e+01
1.0395008081e+02,8.2117728356e+01
1.0406525851e+02,8.2231227795e+01
1.0418350300e+02,8.2352778128e+01
1.0430489597e+02,8.2482812512e+01
1.0442952122e+02,8.2621760354e+01
1.0455746484e+02,8.2769878500e+01
1.0468881518e+02,8.2927441783e+01
1.0482366294e+02,8.3094530587e+01
1.0496210126e+02,8.3271280164e+01
1.0510422574e+02,8.3457611263e+01
1.0525013453e+02,8.3653551771e+01
1.0539992839e+02,8.3858893025e+01
1.0555371077e+02,8.4073599825e+01
1.0571158786e+02,8.4297370748e+01
1.0587366871e+02,8.4530156314e+01
1.0604006524e+02,8.4771597362e+01
1.0621089236e+02,8.5021676044e+01
1.0638626805e+02,8.5280001739e+01
1.0656631342e+02,8.5546625683e+01
1.0675115280e+02,8.5821138857e+01
1.0694091385e+02,8.6103687781e+01
1.0713572762e+02,8.6393843133e+01
1.0733572864e+02,8.6691861799e+01
1.0754105502e+02,8.6997278093e+01
1.0775184858e+02,8.7310465290e+01
1.0796825488e+02,8.7630893704e+01
1.0819042336e+02,8.7959053534e+01
1.0841850747e+02,8.8294315519e+01
1.0865266470e+02,8.8637286019e+01
1.0889305678e+02,8.8987196384e+01
1.0913984971e+02,8.9344770920e+01
1.0939321392e+02,8.9709060992e+01
1.0965332439e+02,9.0080916380e+01
1.0992036075e+02,9.0459169040e+01
1.1019450741e+02,9.0844809101e+01
1.1047595370e+02,9.1236411763e+01
1.1076489398e+02,9.1635130027e+01
1.1106152779e+02,9.2039246533e+01
1.1136605999e+02,9.2450106650e+01
1.1167870088e+02,9.2865665038e+01
1.1199966637e+02,9.3287494815e+01
1.1232917812e+02,9.3713186327e+01
1.1266746369e+02,9.4144580673e+01
1.1301475669e+02,9.4578865735e+01
1.1337129696e+02,9.5018195037e+01
1.1373733073e+02,9.5459313458e+01
1.1411311079e+02,9.5904735464e+01
1.1449889663e+02,9.6350719880e+01
1.1489495468e+02,9.6800194928e+01
1.1530155846e+02,9.7248887949e+01
1.1571898876e+02,9.7700198381e+01
1.1614753386e+02,9.8149274541e+01
1.1658748972e+02,9.8600049638e+01
1.1703916015e+02,9.9047043479e+01
1.1750285709e+02,9.9494791016e+01
1.1797890075e+02,9.9937132142e+01
1.1846761990e+02,1.0037927711e+02
1.1896935203e+02,1.0081433238e+02
1.1948444364e+02,1.0124826258e+02
1.2001325046e+02,1.0167338485e+02
1.2055613766e+02,1.0209650246e+02
1.2111348017e+02,1.0250908440e+02
1.2168566288e+02,1.0291886177e+02
1.2227308094e+02,1.0331639324e+02
1.2287614002e+02,1.0371043087e+02
1.2349525658e+02,1.0409055731e+02
1.2413085818e+02,1.0446664159e+02
1.2478338377e+02,1.0482722137e+02
1.2545328398e+02,1.0518337948e+02
1.2614102143e+02,1.0552253778e+02
1.2684707107e+02,1.0585708743e+02
1.2757192050e+02,1.0617326407e+02
1.2831607029e+02,1.0648485659e+02
1.2908003435e+02,1.0677684534e+02
1.2986434026e+02,1.0706450245e+02
1.3066952967e+02,1.0733147896e+02
1.3149615863e+02,1.0759462133e+02
1.3234479801e+02,1.0783616760e+02
1.3321603387e+02,1.0807461051e+02
1.3411046788e+02,1.0829076144e+02
1.3502871774e+02,1.0850466258e+02
1.3597141758e+02,1.0869585121e+02
1.3693921842e+02,1.0888607152e+02
1.3793278862e+02,1.0905209473e+02
1.3895281434e+02,1.0922210494e+02
1.4000000000e+02,1.0936243960e+02
1.4103448276e+02,1.0950124735e+02
1.4206896552e+02,1.0961707078e+02
1.4310344828e+02,1.0973227393e+02
1.4413793103e+02,1.0982449717e+02
1.4517241379e+02,1.0992060003e+02
1.4620689655e+02,1.0999392138e+02
1.4724137931e+02,1.1007418086e+02
1.4827586207e+02,1.1013188444e+02
1.4931034483e+02,1.1019918849e+02
1.5034482759e+02,1.1024400890e+02
1.5137931034e+02,1.1030077819e+02
1.5241379310e+02,1.1033496929e+02
1.5344827586e+02,1.1038320956e+02
1.5448275862e+02,1.1040863064e+02
1.5551724138e+02,1.1044999931e+02
1.5655172414e+02,1.1046817811e+02
1.5758620690e+02,1.1050404498e+02
1.5862068966e+02,1.1051622870e+02
1.5965517241e+02,1.1054772833e+02
1.6068965517e+02,1.1055492792e+02
1.6172413793e+02,1.1058300226e+02
1.6275862069e+02,1.1058603170e+02
1.6379310345e+02,1.1061146419e+02
1.6482758621e+02,1.1061097480e+02
1.6586206897e+02,1.1063441806e+02
1.6689655172e+02,1.1063092732e+02
1.6793103448e+02,1.1065292655e+02
1.6896551724e+02,1.1064684094e+02
1.7000000000e+02,1.1066785417e+02
1.7103448276e+02,1.1065948693e+02
1.7206896552e+02,1.1067990206e+02
1.7310344828e+02,1.1066948834e+02
1.7413793103e+02,1.1068963509e+02
1.7517241379e+02,1.1067735228e+02
1.7620689655e+02,1.1069750461e+02
1.7724137931e+02,1.1068351321e+02
1.7827586207e+02,1.1070387261e+02
1.7931034483e+02,1.1068840007e+02
1.8034482759e+02,1.1070904059e+02
1.8137931034e+02,1.1069251637e+02
1.8241379310e+02,1.1071325769e+02
1.8344827586e+02,1.1069642604e+02
1.8448275862e+02,1.1071660346e+02
1.8551724138e+02,1.1070034779e+02
1.8655172414e+02,1.1071849614e+02
1.8758620690e+02,1.1070303441e+02
1.8862068966e+02,1.1071638700e+02
1.8965517241e+02,1.1070082918e+02
1.9068965517e+02,1.1070364245e+02
1.9172413793e+02,1.1069073869e+02
1.9275862069e+02,1.1067363387e+02
1.9379310345e+02,1.1067065069e+02
1.9482758621e+02,1.1067306028e+02
1.9586206897e+02,1.1056322648e+02
1.9689655172e+02,1.1099847332e+02
1.9793103448e+02,1.1027144161e+02
1.9896551724e+02,1.1192653523e+02
2.0000000000e+02,1.1653899380e+02


==> fig/FourToOneContraction/CornerLineData/4to1Contraction_LineplotCorner_ASS_Q3_Wi9.0000.csv <==
s,txx
0.0000000000e+00,3.5156250000e-02
1.0344827586e+00,3.5144655312e-02
2.0689655172e+00,3.5121619855e-02
3.1034482759e+00,3.5128784261e-02
4.1379310345e+00,3.5118813082e-02
5.1724137931e+00,3.5122245459e-02
6.2068965517e+00,3.5115220501e-02
7.2413793103e+00,3.5114048863e-02
8.2758620690e+00,3.5110080902e-02
9.3103448276e+00,3.5107633731e-02
1.0344827586e+01,3.5105639699e-02
1.1379310345e+01,3.5103213496e-02
1.2413793103e+01,3.5102369207e-02
1.3448275862e+01,3.5100343833e-02
1.4482758621e+01,3.5100162967e-02
1.5517241379e+01,3.5098558350e-02
1.6551724138e+01,3.5098761490e-02
1.7586206897e+01,3.5097488536e-02
1.8620689655e+01,3.5097909315e-02
1.9655172414e+01,3.5096870609e-02
2.0689655172e+01,3.5097407196e-02
2.1724137931e+01,3.5096527203e-02
2.2758620690e+01,3.5097117272e-02
2.3793103448e+01,3.5096344856e-02
2.4827586207e+01,3.5096951157e-02
2.5862068966e+01,3.5096253992e-02
2.6896551724e+01,3.5096855164e-02
2.7931034483e+01,3.5096213519e-02
2.8965517241e+01,3.5096797950e-02
3.0000000000e+01,3.5096199914e-02
3.1034482759e+01,3.5096761802e-02
3.2068965517e+01,3.5096200126e-02
3.3103448276e+01,3.5096737001e-02
3.4137931034e+01,3.5096207086e-02
3.5172413793e+01,3.5096718320e-02
3.6206896552e+01,3.5096217100e-02
3.7241379310e+01,3.5096703019e-02
3.8275862069e+01,3.5096228234e-02
3.9310344828e+01,3.5096689663e-02
4.0344827586e+01,3.5096239583e-02
4.1379310345e+01,3.5096677595e-02
4.2413793103e+01,3.5096250675e-02
4.3448275862e+01,3.5096666378e-02
4.4482758621e+01,3.5096261344e-02
4.5517241379e+01,3.5096655879e-02
4.6551724138e+01,3.5096271501e-02
4.7586206897e+01,3.5096645983e-02
4.8620689655e+01,3.5096281105e-02
4.9655172414e+01,3.5096636678e-02
5.0689655172e+01,3.5096290177e-02
5.1724137931e+01,3.5096627978e-02
5.2758620690e+01,3.5096298724e-02
5.3793103448e+01,3.5096620051e-02
5.4827586207e+01,3.5096306828e-02
5.5862068966e+01,3.5096612852e-02
5.6896551724e+01,3.5096313577e-02
5.7931034483e+01,3.5096603555e-02
5.8965517241e+01,3.5096310232e-02
6.0000000000e+01,3.5096575861e-02
6.1047185657e+01,3.5096285570e-02
6.2067211376e+01,3.5096539985e-02
6.3060781580e+01,3.5096282534e-02
6.4028582422e+01,3.5096529054e-02
6.4971282260e+01,3.5096282684e-02
6.5889532117e+01,3.5096510062e-02
6.6783966130e+01,3.5096278051e-02
6.7655201991e+01,3.5096491598e-02
6.8503841369e+01,3.5096274827e-02
6.9330470329e+01,3.5096475544e-02
7.0135659737e+01,3.5096273589e-02
7.0919965652e+01,3.5096461715e-02
7.1683929710e+01,3.5096274118e-02
7.2428079500e+01,3.5096449889e-02
7.3152928929e+01,3.5096276220e-02
7.3858978571e+01,3.5096439793e-02
7.4546716021e+01,3.5096279394e-02
7.5216616227e+01,3.5096430500e-02
7.5869141816e+01,3.5096281599e-02
7.6504743420e+01,3.5096418149e-02
7.7123859982e+01,3.5096276297e-02
7.7726919058e+01,3.5096392696e-02
7.8314337118e+01,3.5096249259e-02
7.8886519830e+01,3.5096335672e-02
7.9443862340e+01,3.5096178500e-02
7.9986749544e+01,3.5096224481e-02
8.0515556357e+01,3.5096046173e-02
8.1030647971e+01,3.5096054798e-02
8.1532380104e+01,3.5095874498e-02
8.2021099249e+01,3.5095893119e-02
8.2497142914e+01,3.5095796579e-02
8.2960839850e+01,3.5095966029e-02
8.3412510284e+01,3.5096162237e-02
8.3852466137e+01,3.5096776802e-02
8.4281011240e+01,3.5097655291e-02
8.4698441543e+01,3.5099209616e-02
8.5105045322e+01,3.5101367201e-02
8.5501103374e+01,3.5104550771e-02
8.5886889215e+01,3.5108741100e-02
8.6262669265e+01,3.5114330285e-02
8.6628703038e+01,3.5121286005e-02
8.6985243312e+01,3.5129886171e-02
8.7332536313e+01,3.5139974452e-02
8.7670821879e+01,3.5151586306e-02
8.8000333629e+01,3.5164288822e-02
8.8321299120e+01,3.5177710877e-02
8.8633940010e+01,3.5190963862e-02
8.8938472207e+01,3.5203091663e-02
8.9235106018e+01,3.5212571549e-02
8.9524046298e+01,3.5217701578e-02
8.9805492586e+01,3.5216182992e-02
9.0079639248e+01,3.5205462330e-02
9.0346675608e+01,3.5182396749e-02
9.0606786079e+01,3.5143566164e-02
9.0860150293e+01,3.5085020748e-02
9.1106943220e+01,3.5002574760e-02
9.1347335295e+01,3.4891631741e-02
9.1581492531e+01,3.4747466221e-02
9.1809576636e+01,3.4565117679e-02
9.2031745123e+01,3.4339660916e-02
9.2248151420e+01,3.4066155436e-02
9.2458944976e+01,3.3739899858e-02
9.2664271364e+01,3.3356420151e-02
9.2864272381e+01,3.2911699660e-02
9.3059086146e+01,3.2402187095e-02
9.3248847198e+01,3.1824991468e-02
9.3433686582e+01,3.1177891245e-02
9.3613731950e+01,3.0459484699e-02
9.3789107638e+01,2.9669186818e-02
9.3959934760e+01,2.8807333826e-02
9.4126331289e+01,2.7875164698e-02
9.4288412136e+01,2.6874884952e-02
9.4446289234e+01,2.5809630482e-02
9.4600071612e+01,2.4683487844e-02
9.4749865471e+01,2.3501428431e-02
9.4895774258e+01,2.2269280143e-02
9.5037898736e+01,2.0993633326e-02
9.5176337055e+01,1.9681782234e-02
9.5311184822e+01,1.8341625481e-02
9.5442535159e+01,1.6981598732e-02
9.5570478778e+01,1.5610576615e-02
9.5695104035e+01,1.4237796634e-02
9.5816496995e+01,1.2872759996e-02
9.5934741493e+01,1.1525153010e-02
9.6049919186e+01,1.0204758125e-02
9.6162109616e+01,8.9213869441e-03
9.6271390262e+01,7.6848106688e-03
9.6377836590e+01,6.5047104882e-03
9.6481522114e+01,5.3906297630e-03
9.6582518436e+01,4.3519450604e-03
9.6680895306e+01,3.3978431723e-03
9.6776720660e+01,2.5373166790e-03
9.6870060676e+01,1.7791688718e-03
9.6960979814e+01,1.1320349019e-03
9.7049540862e+01,6.0441611136e-04
9.7135804979e+01,2.0472840697e-04
9.7219831739e+01,-5.8637041042e-05
9.7301679171e+01,-1.7723809288e-04
9.7381403797e+01,-1.4249535663e-04
9.7459060675e+01,5.4408482865e-05
9.7534703435e+01,4.2263981062e-04
9.7608384315e+01,9.7183508237e-04
9.7680154198e+01,1.7122307722e-03
9.7750062649e+01,2.6548004850e-03
9.7818157945e+01,3.8113965130e-03
9.7884487113e+01,5.1948955450e-03
9.7949095959e+01,6.8193462674e-03
9.8012029102e+01,8.7001203760e-03
9.8073330004e+01,1.0854071423e-02
9.8133040997e+01,1.3299689038e-02
9.8191203319e+01,1.6057239981e-02
9.8247857135e+01,1.9148945769e-02
9.8303041571e+01,2.2599177863e-02
9.8356794737e+01,2.6434552486e-02
9.8409153753e+01,3.0684005162e-02
9.8460154780e+01,3.5379024861e-02
9.8509833038e+01,4.0553920605e-02
9.8558222834e+01,4.6245934067e-02
9.8605357586e+01,5.2495308412e-02
9.8651269845e+01,5.9345443137e-02
9.8695991318e+01,6.6843074495e-02
9.8739552890e+01,7.5038421225e-02
9.8781984643e+01,8.3985317057e-02
9.8823315881e+01,9.3741348525e-02
9.8863575147e+01,1.0436799511e-01
9.8902790243e+01,1.1593077380e-01
9.8940988252e+01,1.2849939720e-01
9.8978195552e+01,1.4214795462e-01
9.9014437839e+01,1.5695513236e-01
9.9049740142e+01,1.7300448424e-01
9.9084126839e+01,1.9038478361e-01
9.9117621679e+01,2.0919047245e-01
9.9150247793e+01,2.2952224224e-01
9.9182027711e+01,2.5148777241e-01
9.9212983382e+01,2.7520270542e-01
9.9243136183e+01,3.0079181745e-01
9.9272506936e+01,3.2839043353e-01
9.9301115926e+01,3.5814642594e-01
9.9328982910e+01,3.9022236392e-01
9.9356127132e+01,4.2479788876e-01
9.9382567339e+01,4.6207314452e-01
9.9408321788e+01,5.0227337389e-01
9.9433408267e+01,5.4565286934e-01
9.9457844100e+01,5.9249817775e-01
9.9481646163e+01,6.4313410228e-01
9.9504830891e+01,6.9793407142e-01
9.9527414298e+01,7.5733108424e-01
9.9549411979e+01,8.2182630676e-01
9.9570839125e+01,8.9199860312e-01
9.9591710534e+01,9.6851901283e-01
9.9612040620e+01,1.0521696997e+00
9.9631843422e+01,1.1438646901e+00
9.9651132616e+01,1.2446739417e+00
9.9669921523e+01,1.3558529850e+00
9.9688223118e+01,1.4788808597e+00
9.9706050041e+01,1.6155051683e+00
9.9723414603e+01,1.7677981997e+00
9.9740328795e+01,1.9382245690e+00
9.9756804299e+01,2.1297300358e+00
9.9772852492e+01,2.3458430547e+00
9.9788484457e+01,2.5908358538e+00
9.9803710989e+01,2.8698397456e+00
9.9818542605e+01,3.1892234707e+00
9.9832989545e+01,3.5565879630e+00
9.9847061788e+01,3.9816988916e+00
9.9860769051e+01,4.4762632059e+00
9.9874120801e+01,5.0556349291e+00
9.9887126259e+01,5.7390662464e+00
9.9899794405e+01,6.5530070596e+00
9.9912133989e+01,7.5327816563e+00
9.9924153531e+01,8.7459256799e+00
9.9935861334e+01,1.0277152286e+01
9.9947265481e+01,1.2510818952e+01
9.9958373849e+01,1.6989567693e+01
9.9969194109e+01,2.5849418497e+01
9.9979733733e+01,3.7661048255e+01
9.9990000000e+01,4.7349278383e+01
1.0000000000e+02,5.5377733323e+01
1.0001000000e+02,9.7617396375e+01
1.0002026627e+02,1.4926694039e+02
1.0003080589e+02,1.9348917497e+02
1.0004162615e+02,2.1172928996e+02
1.0005273452e+02,2.0044151809e+02
1.0006413867e+02,1.7316237833e+02
1.0007584647e+02,1.4043157102e+02
1.0008786601e+02,1.0567152953e+02
1.0010020559e+02,7.1468384717e+01
1.0011287374e+02,4.6600748651e+01
1.0012587920e+02,3.8685492402e+01
1.0013923095e+02,4.1991008325e+01
1.0015293821e+02,4.5856663850e+01
1.0016701045e+02,4.6450165714e+01
1.0018145740e+02,4.4856785310e+01
1.0019628901e+02,4.2919664182e+01
1.0021151554e+02,4.1645088044e+01
1.0022714751e+02,4.1221380027e+01
1.0024319570e+02,4.1380403790e+01
1.0025967120e+02,4.1774070070e+01
1.0027658540e+02,4.2210564534e+01
1.0029394996e+02,4.2670744237e+01
1.0031177688e+02,4.3211931256e+01
1.0033007848e+02,4.3881976250e+01
1.0034886738e+02,4.4688505923e+01
1.0036815658e+02,4.5610468031e+01
1.0038795938e+02,4.6621918137e+01
1.0040828947e+02,4.7706508445e+01
1.0042916087e+02,4.8858246663e+01
1.0045058802e+02,5.0075354131e+01
1.0047258570e+02,5.1355022692e+01
1.0049516911e+02,5.2692106097e+01
1.0051835384e+02,5.4080447295e+01
1.0054215590e+02,5.5514378856e+01
1.0056659173e+02,5.6989139065e+01
1.0059167821e+02,5.8500438489e+01
1.0061743266e+02,6.0043940293e+01
1.0064387287e+02,6.1615078394e+01
1.0067101709e+02,6.3209145607e+01
1.0069888407e+02,6.4821408616e+01
1.0072749306e+02,6.6447124861e+01
1.0075686382e+02,6.8081494516e+01
1.0078701662e+02,6.9719624852e+01
1.0081797229e+02,7.1356536171e+01
1.0084975221e+02,7.2987191455e+01
1.0088237832e+02,7.4606525925e+01
1.0091587316e+02,7.6209472588e+01
1.0095025986e+02,7.7790990660e+01
1.0098556216e+02,7.9346102606e+01
1.0102180445e+02,8.0869937325e+01
1.0105901175e+02,8.2357776714e+01
1.0109720976e+02,8.3805102525e+01
1.0113642485e+02,8.5207644501e+01
1.0117668412e+02,8.6561427626e+01
1.0121801536e+02,8.7862818840e+01
1.0126044711e+02,8.9108569522e+01
1.0130400868e+02,9.0295854787e+01
1.0134873015e+02,9.1422305817e+01
1.0139464241e+02,9.2486037414e+01
1.0144177717e+02,9.3485666314e+01
1.0149016696e+02,9.4420323884e+01
1.0153984522e+02,9.5289658030e+01
1.0159084625e+02,9.6093829908e+01
1.0164320526e+02,9.6833499180e+01
1.0169695843e+02,9.7509805732e+01
1.0175214286e+02,9.8124339934e+01
1.0180879668e+02,9.8679112132e+01
1.0186695900e+02,9.9176511019e+01
1.0192667000e+02,9.9619264897e+01
1.0198797090e+02,1.0001039195e+02
1.0205090404e+02,1.0035315776e+02
1.0211551289e+02,1.0065102121e+02
1.0218184206e+02,1.0090759255e+02
1.0224993735e+02,1.0112657822e+02
1.0231984580e+02,1.0131174306e+02
1.0239161569e+02,1.0146685639e+02
1.0246529656e+02,1.0159566144e+02
1.0254093932e+02,1.0170182393e+02
1.0261859620e+02,1.0178891134e+02
1.0269832083e+02,1.0186034436e+02
1.0278016826e+02,1.0191938818e+02
1.0286419502e+02,1.0196910662e+02
1.0295045914e+02,1.0201236746e+02
1.0303902019e+02,1.0205179835e+02
1.0312993932e+02,1.0208980849e+02
1.0322327934e+02,1.0212854451e+02
1.0331910469e+02,1.0216993095e+02
1.0341748156e+02,1.0221562350e+02
1.0351847789e+02,1.0226707084e+02
1.0362216341e+02,1.0232546120e+02
1.0372860974e+02,1.0239180837e+02
1.0383789038e+02,1.0246688591e+02
1.0395008081e+02,1.0255134040e+02
1.0406525851e+02,1.0264560567e+02
1.0418350300e+02,1.0275004688e+02
1.0430489597e+02,1.0286484515e+02
1.0442952122e+02,1.0299017735e+02
1.0455746484e+02,1.0312605919e+02
1.0468881518e+02,1.0327256766e+02
1.0482366294e+02,1.0342962900e+02
1.0496210126e+02,1.0359729353e+02
1.0510422574e+02,1.0377545295e+02
1.0525013453e+02,1.0396418151e+02
1.0539992839e+02,1.0416336516e+02
1.0555371077e+02,1.0437312790e+02
1.0571158786e+02,1.0459335269e+02
1.0587366871e+02,1.0482421748e+02
1.0604006524e+02,1.0506558442e+02
1.0621089236e+02,1.0531767575e+02
1.0638626805e+02,1.0558030329e+02
1.0656631342e+02,1.0585372028e+02
1.0675115280e+02,1.0613765686e+02
1.0694091385e+02,1.0643238996e+02
1.0713572762e+02,1.0673754295e+02
1.0733572864e+02,1.0705342191e+02
1.0754105502e+02,1.0737952874e+02
1.0775184858e+02,1.0771621890e+02
1.0796825488e+02,1.0806286789e+02
1.0819042336e+02,1.0841991319e+02
1.0841850747e+02,1.0878660403e+02
1.0865266470e+02,1.0916349921e+02
1.0889305678e+02,1.0954971990e+02
1.0913984971e+02,1.0994598525e+02
1.0939321392e+02,1.1035127803e+02
1.0965332439e+02,1.1076651100e+02
1.0992036075e+02,1.1119050504e+02
1.1019450741e+02,1.1162439151e+02
1.1047595370e+02,1.1206679193e+02
1.1076489398e+02,1.1251907398e+02
1.1106152779e+02,1.1297961093e+02
1.1136605999e+02,1.1345002118e+02
1.1167870088e+02,1.1392837390e+02
1.1199966637e+02,1.1441655428e+02
1.1232917812e+02,1.1491226939e+02
1.1266746369e+02,1.1541769323e+02
1.1301475669e+02,1.1593011403e+02
1.1337129696e+02,1.1645202495e+02
1.1373733073e+02,1.1698024111e+02
1.1411311079e+02,1.1751761398e+02
1.1449889663e+02,1.1806043334e+02
1.1489495468e+02,1.1861195584e+02
1.1530155846e+02,1.1916789431e+02
1.1571898876e+02,1.1973196376e+02
1.1614753386e+02,1.2029924757e+02
1.1658748972e+02,1.2087397730e+02
1.1703916015e+02,1.2145055248e+02
1.1750285709e+02,1.2203378379e+02
1.1797890075e+02,1.2261733003e+02
1.1846761990e+02,1.2320664804e+02
1.1896935203e+02,1.2379459642e+02
1.1948444364e+02,1.2438734998e+02
1.2001325046e+02,1.2497690529e+02
1.2055613766e+02,1.2557023248e+02
1.2111348017e+02,1.2615840196e+02
1.2168566288e+02,1.2674926282e+02
1.2227308094e+02,1.2733289284e+02
1.2287614002e+02,1.2791811058e+02
1.2349525658e+02,1.2849393220e+02
1.2413085818e+02,1.2907024337e+02
1.2478338377e+02,1.2963492730e+02
1.2545328398e+02,1.3019904025e+02
1.2614102143e+02,1.3074926051e+02
1.2684707107e+02,1.3129792074e+02
1.2757192050e+02,1.3183042619e+02
1.2831607029e+02,1.3236048682e+02
1.2908003435e+02,1.3287217695e+02
1.2986434026e+02,1.3338067646e+02
1.3066952967e+02,1.3386866978e+02
1.3149615863e+02,1.3435292103e+02
1.3234479801e+02,1.3481461876e+02
1.3321603387e+02,1.3527223822e+02
1.3411046788e+02,1.3570553224e+02
1.3502871774e+02,1.3613422196e+02
1.3597141758e+02,1.3653771554e+02
1.3693921842e+02,1.3693617569e+02
1.3793278862e+02,1.3730621954e+02
1.3895281434e+02,1.3767959700e+02
1.4000000000e+02,1.3801159890e+02
1.4103448276e+02,1.3833223267e+02
1.4206896552e+02,1.3862202219e+02
1.4310344828e+02,1.3890098838e+02
1.4413793103e+02,1.3914767701e+02
1.4517241379e+02,1.3939002791e+02
1.4620689655e+02,1.3960054655e+02
1.4724137931e+02,1.3981093244e+02
1.4827586207e+02,1.3998996509e+02
1.4931034483e+02,1.4017255334e+02
1.5034482759e+02,1.4032422077e+02
1.5137931034e+02,1.4048277664e+02
1.5241379310e+02,1.4061070891e+02
1.5344827586e+02,1.4074855238e+02
1.5448275862e+02,1.4085592171e+02
1.5551724138e+02,1.4097596264e+02
1.5655172414e+02,1.4106553635e+02
1.5758620690e+02,1.4117031666e+02
1.5862068966e+02,1.4124450144e+02
1.5965517241e+02,1.4133623703e+02
1.6068965517e+02,1.4139711735e+02
1.6172413793e+02,1.4147773810e+02
1.6275862069e+02,1.4152711111e+02
1.6379310345e+02,1.4159829730e+02
1.6482758621e+02,1.4163770512e+02
1.6586206897e+02,1.4170092023e+02
1.6689655172e+02,1.4173167980e+02
1.6793103448e+02,1.4178820186e+02
1.6896551724e+02,1.4181143231e+02
1.7000000000e+02,1.4186238661e+02
1.7103448276e+02,1.4187903539e+02
1.7206896552e+02,1.4192543029e+02
1.7310344828e+02,1.4193630090e+02
1.7413793103e+02,1.4197906083e+02
1.7517241379e+02,1.4198484589e+02
1.7620689655e+02,1.4202481784e+02
1.7724137931e+02,1.4202613962e+02
1.7827586207e+02,1.4206401520e+02
1.7931034483e+02,1.4206147025e+02
1.8034482759e+02,1.4209752115e+02
1.8137931034e+02,1.4209171907e+02
1.8241379310e+02,1.4212523953e+02
1.8344827586e+02,1.4211679046e+02
1.8448275862e+02,1.4214538568e+02
1.8551724138e+02,1.4213459203e+02
1.8655172414e+02,1.4215431468e+02
1.8758620690e+02,1.4214028770e+02
1.8862068966e+02,1.4214781807e+02
1.8965517241e+02,1.4213107869e+02
1.9068965517e+02,1.4211998177e+02
1.9172413793e+02,1.4213037218e+02
1.9275862069e+02,1.4205372033e+02
1.9379310345e+02,1.4220003845e+02
1.9482758621e+02,1.4204751232e+02
1.9586206897e+02,1.4209099876e+02
1.9689655172e+02,1.4313191253e+02
1.9793103448e+02,1.4120841822e+02
1.9896551724e+02,1.4534791757e+02
2.0000000000e+02,1.5558599043e+02


==> fig/FourToOneContraction/CornerLineData/CornerLineData.formASS.lambda4.0000.Ref1.csv <==
x,u,v,p,t11,t12,t22
98.00000000,0.39188943,0.11066836,289.35442131,0.09115092,0.13091115,0.01019070
98.02500153,0.39326655,0.11402671,289.35473797,0.09416127,0.13435609,0.01160736
98.05000305,0.39464367,0.11738506,289.35505464,0.09722631,0.13783406,0.01306292
98.07499695,0.39602036,0.12074238,289.35537121,0.10034575,0.14134459,0.01455727
98.09999847,0.39739748,0.12410073,289.35568788,0.10352212,0.14489046,0.01609170
98.12500000,0.39877460,0.12745908,289.35600455,0.10675517,0.14847123,0.01766615
98.15000153,0.40015171,0.13081743,289.35632121,0.11004556,0.15208752,0.01928099
98.17500305,0.40171644,0.13489114,289.35720671,0.11390745,0.15666432,0.02172384
98.19999695,0.40332643,0.13913803,289.35823064,0.11798419,0.16152772,0.02442902
98.22499847,0.40493691,0.14338622,289.35925488,0.12215793,0.16645946,0.02721048
98.25000000,0.40654740,0.14763441,289.36027912,0.12642895,0.17145957,0.03006852
98.27500153,0.40815788,0.15188260,289.36130336,0.13079878,0.17652960,0.03300427
98.30000305,0.40976837,0.15613079,289.36232760,0.13526899,0.18167110,0.03601890
98.32499695,0.41137836,0.16037768,289.36335153,0.13983975,0.18688404,0.03911264
98.34999847,0.41298884,0.16462587,289.36437577,0.14451549,0.19217323,0.04228859
98.37500000,0.41459933,0.16887406,289.36540001,0.14929648,0.19753871,0.04554704
98.40000153,0.41632123,0.17387220,289.36730781,0.15478634,0.20416205,0.05011189
98.42500305,0.41806682,0.17902971,289.36940337,0.16056158,0.21116212,0.05507661
98.44999695,0.41981187,0.18418564,289.37149829,0.16650035,0.21829386,0.06018807
98.47499847,0.42155745,0.18934314,289.37359385,0.17260964,0.22556518,0.06545252
98.50000000,0.42330304,0.19450065,289.37568940,0.17889114,0.23297758,0.07087164
98.52500153,0.42504862,0.19965815,289.37778496,0.18534840,0.24053480,0.07644874
98.55000305,0.42679421,0.20481566,289.37988052,0.19198506,0.24824066,0.08218719
98.57499695,0.42853926,0.20997159,289.38197544,0.19880275,0.25609663,0.08808865
98.59999847,0.43027186,0.21576972,289.38529157,0.20644705,0.26544141,0.09574901
98.62500000,0.43200043,0.22176666,289.38898648,0.21454729,0.27543336,0.10416655
98.65000153,0.43372900,0.22776360,289.39268139,0.22292126,0.28567712,0.11286802
98.67500305,0.43545758,0.23376053,289.39637630,0.23157603,0.29618060,0.12186133
98.69999695,0.43718562,0.23975564,289.40007008,0.24051610,0.30694863,0.13115181
98.72499847,0.43891420,0.24575258,289.40376499,0.24975443,0.31799615,0.14075353
98.75000000,0.44064277,0.25174952,289.40745990,0.25929605,0.32932853,0.15067241
98.77500153,0.44225520,0.25809034,289.41242576,0.26966333,0.34205153,0.16236713
98.80000305,0.44376285,0.26474142,289.41853825,0.28089361,0.35616564,0.17583544
98.82499695,0.44527004,0.27139046,289.42464887,0.29255646,0.37072227,0.18982191
98.84999847,0.44677769,0.27804153,289.43076136,0.30467280,0.38574674,0.20435332
98.87500000,0.44828534,0.28469261,289.43687385,0.31725342,0.40125164,0.21944438
98.90000153,0.44979300,0.29134368,289.44298634,0.33031310,0.41725455,0.23511469
98.92500305,0.45128746,0.29800387,289.44919938,0.34389995,0.43384197,0.25148096
98.94999695,0.45232170,0.30497980,289.45891599,0.35920578,0.45343782,0.27195731
98.97499847,0.45335626,0.31195787,289.46863557,0.37518536,0.47378870,0.29335267
99.00000000,0.45439082,0.31893593,289.47835514,0.39185927,0.49492044,0.31569912
99.02500153,0.45542539,0.32591399,289.48807472,0.40925374,0.51686604,0.33903650
99.05000305,0.45645995,0.33289206,289.49779430,0.42739606,0.53965981,0.36340632
99.07499695,0.45734668,0.33983894,289.50856534,0.44661497,0.56390540,0.38967627
99.09999847,0.45761997,0.34666708,289.52372642,0.46802970,0.59163259,0.42076725
99.12500000,0.45789326,0.35349523,289.53888751,0.49047504,0.62060095,0.45342984
99.15000153,0.45816655,0.36032337,289.55404860,0.51399613,0.65086998,0.48774049
99.17500305,0.45843984,0.36715151,289.56920969,0.53864021,0.68250202,0.52377937
99.19999695,0.45871305,0.37397757,289.58436615,0.56444867,0.71555199,0.56161874
99.22499847,0.45795740,0.38005410,289.60727211,0.59368251,0.75368979,0.60647649
99.25000000,0.45715457,0.38609616,289.63053324,0.62454971,0.79393512,0.65410382
99.27500153,0.45635174,0.39213822,289.65379438,0.65703159,0.83623618,0.70441830
99.30000305,0.45554891,0.39818028,289.67705552,0.69120870,0.88070300,0.75756788
99.32499695,0.45439082,0.40382824,289.70340158,0.72798703,0.92857741,0.81521018
99.34999847,0.45218716,0.40832457,289.73884694,0.76931554,0.98253958,0.88093301
99.37500000,0.44998349,0.41282090,289.77429231,0.81298388,1.03957044,0.95073496
99.40000153,0.44777982,0.41731723,289.80973767,0.85912199,1.09985067,1.02486466
99.42500305,0.44552023,0.42173491,289.84576500,0.90802428,1.16375133,1.10379458
99.44999695,0.44158344,0.42379142,289.89924288,0.96463863,1.23701012,1.19426653
99.47499847,0.43764545,0.42584855,289.95273709,1.02472373,1.31485355,1.29083011
99.50000000,0.43370746,0.42790568,290.00623130,1.08847317,1.39755124,1.39385931
99.52500153,0.42927074,0.42915682,290.06627089,1.15788133,1.48714806,1.50548517
99.55000305,0.42327052,0.42788128,290.14682971,1.23745731,1.58823973,1.63042222
99.57499695,0.41727214,0.42660612,290.22736395,1.32222928,1.69611264,1.76422866
99.59999847,0.41127192,0.42533057,290.30792277,1.41259431,1.81129933,1.90761459
99.62500000,0.40321568,0.42036787,290.42196763,1.51787401,1.94049289,2.06351564
99.65000153,0.39476426,0.41469648,290.54244860,1.63227981,2.08005498,2.23125686
99.67500305,0.38631284,0.40902510,290.66292958,1.75470017,2.22952037,2.41126324
99.69999695,0.37566615,0.39922181,290.83030598,1.89958996,2.39927168,2.60815819
99.72499847,0.36440950,0.38827443,291.01068921,2.05954516,2.58468767,2.82115532
99.75000000,0.35303497,0.37708527,291.19464305,2.23301224,2.78474715,3.04995526
99.77500153,0.33888217,0.36019668,291.46276355,2.45115256,3.01377993,3.28565080
99.80000305,0.32472937,0.34330810,291.73088404,2.68822540,3.26154257,3.53987692
99.82499695,0.30764553,0.32101676,292.09102631,3.04986561,3.59844088,3.83748871
99.84999847,0.28841354,0.29477058,292.51851862,3.54371952,4.03024858,4.18762314
99.87500000,0.26519487,0.26444697,293.01608483,4.19306697,4.60215990,4.66551232
99.90000153,0.23510302,0.22709371,293.63446105,5.12120846,5.42929533,5.37854275
99.92500305,0.20301255,0.18359001,294.60583532,6.18936555,6.12696600,5.71682052
99.94999695,0.16770263,0.13016210,296.14726477,7.55358583,6.54920167,5.38601044
99.97499847,0.09598768,0.06799114,296.28627369,8.98115351,6.41186828,4.32201625
100.00000000,0.00000000,0.00000000,295.48964131,11.04546590,6.25259711,3.29881138
100.02500153,0.00000000,0.00000000,295.79686545,24.53151325,12.81871631,6.46366562
100.05000305,0.00000000,0.00000000,296.57203420,44.12412010,20.05871322,8.90731841
100.07499695,0.00000000,0.00000000,298.04838370,63.58072256,21.24900851,6.94336814
100.09999847,0.00000000,0.00000000,299.09190693,77.67661086,18.28091152,4.19267617
100.12500000,0.00000000,0.00000000,299.86735125,86.63327943,12.52591656,1.74636943
100.15000153,0.00000000,0.00000000,298.97773952,87.10179452,6.47631498,0.43133406
100.17500305,0.00000000,0.00000000,297.12233872,82.00401277,1.32913272,-0.03457843
100.19999695,0.00000000,0.00000000,295.15624363,76.46091912,-1.97838873,-0.01570261
100.22499847,0.00000000,0.00000000,293.03705390,67.92773752,-3.15451605,0.06943096
100.25000000,0.00000000,0.00000000,290.91786416,60.60956270,-4.08245078,0.18757725
100.27500153,0.00000000,0.00000000,290.04369876,55.91220450,-2.81172210,0.04926268
100.30000305,0.00000000,0.00000000,289.22235112,51.82799332,-1.62610476,-0.04601514
100.32499695,0.00000000,0.00000000,288.60651097,48.92062462,-0.55715250,-0.09529585
100.34999847,0.00000000,0.00000000,288.73447986,48.89278833,0.57580594,-0.09766239
100.37500000,0.00000000,0.00000000,288.86244874,49.12779142,1.70639004,-0.04875881
100.40000153,0.00000000,0.00000000,289.01193887,49.77004366,2.70233602,0.03512580
100.42500305,0.00000000,0.00000000,289.27340033,51.30345770,2.94950188,0.05788475
100.44999695,0.00000000,0.00000000,289.53478200,52.88908089,3.20792503,0.08278698
100.47499847,0.00000000,0.00000000,289.79624346,54.52977618,3.47825053,0.10996330
100.50000000,0.00000000,0.00000000,289.87257906,55.52520951,3.38666028,0.09541694
100.52500153,0.00000000,0.00000000,289.88986180,56.32451691,3.17250232,0.06855737
100.55000305,0.00000000,0.00000000,289.90714453,57.14811021,2.95277265,0.04341388
100.57499695,0.00000000,0.00000000,289.92442200,57.99641841,2.72729352,0.02005328
100.59999847,0.00000000,0.00000000,289.81959661,58.03353129,2.57977835,0.00682638
100.62500000,0.00000000,0.00000000,289.71070281,58.04691482,2.43498930,-0.00539273
100.65000153,0.00000000,0.00000000,289.60180901,58.06411001,2.29020103,-0.01689945
100.67500305,0.00000000,0.00000000,289.49291522,58.08512329,2.14539043,-0.02769389
100.69999695,0.00000000,0.00000000,289.41327146,58.04167138,2.12652618,-0.02906734
100.72499847,0.00000000,0.00000000,289.34354639,57.97562911,2.15046451,-0.02737097
100.75000000,0.00000000,0.00000000,289.27382131,57.90978653,2.17434938,-0.02565502
100.77500153,0.00000000,0.00000000,289.20409624,57.84414315,2.19818102,-0.02391955
100.80000305,0.00000000,0.00000000,289.13647663,57.78534464,2.22284727,-0.02210712
100.82499695,0.00000000,0.00000000,289.11477452,57.87176381,2.26688214,-0.01899914
100.84999847,0.00000000,0.00000000,289.09306578,57.95864023,2.31103133,-0.01582628
100.87500000,0.00000000,0.00000000,289.07135704,58.04594883,2.35528213,-0.01258931
100.90000153,0.00000000,0.00000000,289.04964830,58.13369079,2.39963525,-0.00928809
100.92500305,0.00000000,0.00000000,289.02793956,58.22186730,2.44409143,-0.00592245
100.94999695,0.00000000,0.00000000,289.00874767,58.29716907,2.45511201,-0.00521095
100.97499847,0.00000000,0.00000000,288.99015366,58.36942170,2.45808596,-0.00514644
101.00000000,0.00000000,0.00000000,288.97155966,58.44176355,2.46106353,-0.00508176
101.02500153,0.00000000,0.00000000,288.95296565,58.51419474,2.46404473,-0.00501690
101.05000305,0.00000000,0.00000000,288.93437164,58.58671533,2.46702957,-0.00495187
101.07499695,0.00000000,0.00000000,288.91578331,58.65930328,2.47001712,-0.00488667
101.09999847,0.00000000,0.00000000,288.88814758,58.62257841,2.46172875,-0.00554368
101.12500000,0.00000000,0.00000000,288.86025258,58.58275216,2.45312675,-0.00621905
101.15000153,0.00000000,0.00000000,288.83235758,58.54296155,2.44453468,-0.00689202
101.17500305,0.00000000,0.00000000,288.80446257,58.50320650,2.43595253,-0.00756260
101.19999695,0.00000000,0.00000000,288.77657608,58.46349913,2.42738288,-0.00823060
101.22499847,0.00000000,0.00000000,288.74868108,58.42381518,2.41882051,-0.00889642
101.25000000,0.00000000,0.00000000,288.72084106,58.35226307,2.41404089,-0.00920392
101.27500153,0.00000000,0.00000000,288.69306200,58.24550347,2.41344279,-0.00911637
101.30000305,0.00000000,0.00000000,288.66528294,58.13894090,2.41284067,-0.00902899
101.32499695,0.00000000,0.00000000,288.63751235,58.03260743,2.41223474,-0.00894179
101.34999847,0.00000000,0.00000000,288.60973328,57.92643782,2.41162462,-0.00885473
101.37500000,0.00000000,0.00000000,288.58195422,57.82046413,2.41101054,-0.00876783
101.40000153,0.00000000,0.00000000,288.55417515,57.71468603,2.41039249,-0.00868109
101.42500305,0.00000000,0.00000000,288.52692006,57.60330504,2.41034724,-0.00853696
101.44999695,0.00000000,0.00000000,288.50136118,57.47354052,2.41214872,-0.00820758
101.47499847,0.00000000,0.00000000,288.47579451,57.34403684,2.41393508,-0.00787812
101.50000000,0.00000000,0.00000000,288.45022783,57.21483296,2.41570585,-0.00754869
101.52500153,0.00000000,0.00000000,288.42466116,57.08592813,2.41746106,-0.00721930
101.55000305,0.00000000,0.00000000,288.39909448,56.95732167,2.41920078,-0.00688994
101.57499695,0.00000000,0.00000000,288.37353561,56.82905199,2.42092455,-0.00656073
101.59999847,0.00000000,0.00000000,288.34796893,56.70104006,2.42263347,-0.00623145
101.62500000,0.00000000,0.00000000,288.32242473,56.57076092,2.42405676,-0.00591873
101.65000153,0.00000000,0.00000000,288.29698626,56.42875286,2.42419502,-0.00568386
101.67500305,0.00000000,0.00000000,288.27154779,56.28710662,2.42432202,-0.00544926
101.69999695,0.00000000,0.00000000,288.24611708,56.14586435,2.42443776,-0.00521500
101.72499847,0.00000000,0.00000000,288.22067861,56.00493885,2.42454237,-0.00498094
101.75000000,0.00000000,0.00000000,288.19524014,55.86437238,2.42463587,-0.00474716
101.77500153,0.00000000,0.00000000,288.16980167,55.72416401,2.42471829,-0.00451366
101.80000305,0.00000000,0.00000000,288.14436321,55.58431285,2.42478971,-0.00428043
101.82499695,0.00000000,0.00000000,288.11893250,55.44486044,2.42485013,-0.00404755
101.84999847,0.00000000,0.00000000,288.09327243,55.30472533,2.42485220,-0.00381561
101.87500000,0.00000000,0.00000000,288.06670377,55.16087878,2.42464907,-0.00358697
101.90000153,0.00000000,0.00000000,288.04013512,55.01741143,2.42443552,-0.00335863
101.92500305,0.00000000,0.00000000,288.01356647,54.87432229,2.42421161,-0.00313061
101.94999695,0.00000000,0.00000000,287.98700592,54.73165383,2.42397746,-0.00290296
101.97499847,0.00000000,0.00000000,287.96043727,54.58931796,2.42373298,-0.00267556
102.00000000,0.00000000,0.00000000,287.93386862,54.44735726,2.42347829,-0.00244847
102.02500153,0.00000000,0.00000000,287.90729996,54.30577076,2.42321343,-0.00222170
102.05000305,0.00000000,0.00000000,287.88073131,54.16455744,2.42293846,-0.00199524
102.07499695,0.00000000,0.00000000,287.85417076,54.02375924,2.42265351,-0.00176917
102.09999847,0.00000000,0.00000000,287.82752055,53.88535689,2.42243909,-0.00153915
102.12500000,0.00000000,0.00000000,287.80053332,53.75583662,2.42254784,-0.00129206
102.15000153,0.00000000,0.00000000,287.77354608,53.62663277,2.42264660,-0.00104523
102.17500305,0.00000000,0.00000000,287.74655885,53.49774450,2.42273543,-0.00079864
102.19999695,0.00000000,0.00000000,287.71957986,53.36921026,2.42281434,-0.00055237
102.22499847,0.00000000,0.00000000,287.69259262,53.24095075,2.42288342,-0.00030629
102.25000000,0.00000000,0.00000000,287.66560539,53.11300454,2.42294270,-0.00006045
102.27500153,0.00000000,0.00000000,287.63861816,52.98537080,2.42299220,0.00018513
102.30000305,0.00000000,0.00000000,287.61163093,52.85804880,2.42303198,0.00043045
102.32499695,0.00000000,0.00000000,287.58465193,52.73107644,2.42306206,0.00067545
102.34999847,0.00000000,0.00000000,287.55766470,52.60437548,2.42308251,0.00092026
102.37500000,0.00000000,0.00000000,287.53060994,52.47915760,2.42309904,0.00116320
102.40000153,0.00000000,0.00000000,287.50240056,52.37426805,2.42320446,0.00137821
102.42500305,0.00000000,0.00000000,287.47419117,52.26959176,2.42330298,0.00159306
102.44999695,0.00000000,0.00000000,287.44599039,52.16516014,2.42339460,0.00180766
102.47499847,0.00000000,0.00000000,287.41778101,52.06090900,2.42347939,0.00202216
102.50000000,0.00000000,0.00000000,287.38957162,51.95686980,2.42355736,0.00223648
102.52500153,0.00000000,0.00000000,287.36136224,51.85304213,2.42362852,0.00245063
102.55000305,0.00000000,0.00000000,287.33315285,51.74942555,2.42369291,0.00266461
102.57499695,0.00000000,0.00000000,287.30495208,51.64605111,2.42375052,0.00287834
102.59999847,0.00000000,0.00000000,287.27674269,51.54285532,2.42380142,0.00309196
102.62500000,0.00000000,0.00000000,287.24853330,51.43986928,2.42384562,0.00330541
102.65000153,0.00000000,0.00000000,287.22032392,51.33709261,2.42388313,0.00351868
102.67500305,0.00000000,0.00000000,287.19211453,51.23452483,2.42391398,0.00373177
102.69999695,0.00000000,0.00000000,287.16333427,51.15076058,2.42403434,0.00391568
102.72499847,0.00000000,0.00000000,287.13422974,51.07720285,2.42420279,0.00408378
102.75000000,0.00000000,0.00000000,287.10512521,51.00375295,2.42436747,0.00425180
102.77500153,0.00000000,0.00000000,287.07602068,50.93041070,2.42452838,0.00441974
102.80000305,0.00000000,0.00000000,287.04691615,50.85717599,2.42468552,0.00458758
102.82499695,0.00000000,0.00000000,287.01782050,50.78407093,2.42483888,0.00475530
102.84999847,0.00000000,0.00000000,286.98871598,50.71105074,2.42498853,0.00492297
102.87500000,0.00000000,0.00000000,286.95961145,50.63813758,2.42513446,0.00509056
102.90000153,0.00000000,0.00000000,286.93050692,50.56533128,2.42527667,0.00525806
102.92500305,0.00000000,0.00000000,286.90140239,50.49263172,2.42541516,0.00542547
102.94999695,0.00000000,0.00000000,286.87230674,50.42006086,2.42554991,0.00559275
102.97499847,0.00000000,0.00000000,286.84320221,50.34757422,2.42568102,0.00575999
103.00000000,0.00000000,0.00000000,286.81409768,50.27519384,2.42580843,0.00592713
103.02500153,0.00000000,0.00000000,286.78499315,50.20291951,2.42593217,0.00609419
103.05000305,0.00000000,0.00000000,286.75443137,50.15659149,2.42618425,0.00621729
103.07499695,0.00000000,0.00000000,286.72357520,50.11570374,2.42646211,0.00633118
103.09999847,0.00000000,0.00000000,286.69270960,50.07483768,2.42673859,0.00644508
103.12500000,0.00000000,0.00000000,286.66184400,50.03400579,2.42701360,0.00655895
103.15000153,0.00000000,0.00000000,286.63097841,49.99320801,2.42728716,0.00667281
103.17500305,0.00000000,0.00000000,286.60011281,49.95244432,2.42755926,0.00678665
103.19999695,0.00000000,0.00000000,286.56925663,49.91172713,2.42782982,0.00690042
103.22499847,0.00000000,0.00000000,286.53839103,49.87103154,2.42809901,0.00701421
103.25000000,0.00000000,0.00000000,286.50752544,49.83036998,2.42836675,0.00712798
103.27500153,0.00000000,0.00000000,286.47665984,49.78974238,2.42863304,0.00724173
103.30000305,0.00000000,0.00000000,286.44579424,49.74914875,2.42889788,0.00735546
103.32499695,0.00000000,0.00000000,286.41493807,49.70860139,2.42916120,0.00746913
103.34999847,0.00000000,0.00000000,286.38407247,49.66807557,2.42942315,0.00758281
103.37500000,0.00000000,0.00000000,286.35320687,49.62758359,2.42968366,0.00769647
103.40000153,0.00000000,0.00000000,286.32234128,49.58712545,2.42994273,0.00781010
103.42500305,0.00000000,0.00000000,286.29093681,49.56024513,2.43029241,0.00790184
103.44999695,0.00000000,0.00000000,286.25884000,49.55102627,2.43076132,0.00796504
103.47499847,0.00000000,0.00000000,286.22673338,49.54180646,2.43123016,0.00802827
103.50000000,0.00000000,0.00000000,286.19462677,49.53258855,2.43169881,0.00809151
103.52500153,0.00000000,0.00000000,286.16252016,49.52337250,2.43216724,0.00815477
103.55000305,0.00000000,0.00000000,286.13041355,49.51415832,2.43263547,0.00821803
103.57499695,0.00000000,0.00000000,286.09831673,49.50494886,2.43310336,0.00828128
103.59999847,0.00000000,0.00000000,286.06621012,49.49573844,2.43357118,0.00834456
103.62500000,0.00000000,0.00000000,286.03410351,49.48652989,2.43403879,0.00840784
103.65000153,0.00000000,0.00000000,286.00199690,49.47732324,2.43450620,0.00847114
103.67500305,0.00000000,0.00000000,285.96989028,49.46811844,2.43497341,0.00853445
103.69999695,0.00000000,0.00000000,285.93779347,49.45891833,2.43544026,0.00859774
103.72499847,0.00000000,0.00000000,285.90568686,49.44971730,2.43590706,0.00866107
103.75000000,0.00000000,0.00000000,285.87358024,49.44051812,2.43637365,0.00872440
103.77500153,0.00000000,0.00000000,285.84147363,49.43132083,2.43684004,0.00878774
103.80000305,0.00000000,0.00000000,285.80936702,49.42212540,2.43730622,0.00885110
103.82499695,0.00000000,0.00000000,285.77727021,49.41293465,2.43777205,0.00891444
103.84999847,0.00000000,0.00000000,285.74453062,49.41113321,2.43827669,0.00896456
103.87500000,0.00000000,0.00000000,285.71023007,49.42756076,2.43887718,0.00898202
103.90000153,0.00000000,0.00000000,285.67592952,49.44399375,2.43947783,0.00899948
103.92500305,0.00000000,0.00000000,285.64162897,49.46043221,2.44007863,0.00901694
103.94999695,0.00000000,0.00000000,285.60733888,49.47687106,2.44067940,0.00903440
103.97499847,0.00000000,0.00000000,285.57303833,49.49332041,2.44128050,0.00905188
104.00000000,0.00000000,0.00000000,285.53873778,49.50977519,2.44188177,0.00906935


==> fig/FourToOneContraction/CornerLineData/CornerLineData.formGLS2.lambda4.0000.Ref1.csv <==
x,u,v,p,t11,t12,t22
98.00000000,0.39051879,0.10874293,290.90574119,0.08864405,0.12872928,0.00968206
98.02500153,0.39187219,0.11207074,290.90602971,0.09157291,0.13210596,0.01104694
98.05000305,0.39322560,0.11539856,290.90631822,0.09455454,0.13551425,0.01244944
98.07499695,0.39457858,0.11872536,290.90660665,0.09758861,0.13895367,0.01388947
98.09999847,0.39593199,0.12205318,290.90689517,0.10067760,0.14242693,0.01536826
98.12500000,0.39728539,0.12538099,290.90718368,0.10382121,0.14593356,0.01688573
98.15000153,0.39863879,0.12870881,290.90747220,0.10702009,0.14947418,0.01844224
98.17500305,0.40018047,0.13275475,290.90831492,0.11077576,0.15396247,0.02081052
98.19999695,0.40176759,0.13697455,290.90929250,0.11474024,0.15873216,0.02343535
98.22499847,0.40335520,0.14119565,290.91027039,0.11879853,0.16356752,0.02613409
98.25000000,0.40494280,0.14541674,290.91124828,0.12295087,0.16846857,0.02890702
98.27500153,0.40653041,0.14963783,290.91222617,0.12719871,0.17343675,0.03175522
98.30000305,0.40811801,0.15385892,290.91320406,0.13154354,0.17847356,0.03467979
98.32499695,0.40970513,0.15807873,290.91418165,0.13598549,0.18357895,0.03768092
98.34999847,0.41129274,0.16229982,290.91515953,0.14052883,0.18875755,0.04076159
98.37500000,0.41288034,0.16652091,290.91613742,0.14517379,0.19400939,0.04392208
98.40000153,0.41458284,0.17150059,290.91797909,0.15050633,0.20050212,0.04836922
98.42500305,0.41630975,0.17664146,290.92000429,0.15611552,0.20736406,0.05320851
98.44999695,0.41803613,0.18178076,290.92202888,0.16188303,0.21435286,0.05819019
98.47499847,0.41976305,0.18692163,290.92405409,0.16781560,0.22147621,0.06332030
98.50000000,0.42148996,0.19206250,290.92607930,0.17391481,0.22873549,0.06860042
98.52500153,0.42321687,0.19720337,290.92810451,0.18018404,0.23613429,0.07403369
98.55000305,0.42494378,0.20234424,290.93012972,0.18662676,0.24367625,0.07962336
98.57499695,0.42667016,0.20748355,290.93215431,0.19324448,0.25136274,0.08537096
98.59999847,0.42839008,0.21328061,290.93536676,0.20065856,0.26051622,0.09285621
98.62500000,0.43010782,0.21928132,290.93894764,0.20851312,0.27030401,0.10108644
98.65000153,0.43182557,0.22528202,290.94252853,0.21663286,0.28033516,0.10959278
98.67500305,0.43354332,0.23128272,290.94610942,0.22502454,0.29061729,0.11838287
98.69999695,0.43526054,0.23728159,290.94968921,0.23369243,0.30115498,0.12746175
98.72499847,0.43697828,0.24328230,290.95327010,0.24264899,0.31196270,0.13684307
98.75000000,0.43869603,0.24928300,290.95685099,0.25189899,0.32304556,0.14653245
98.77500153,0.44030489,0.25564527,290.96167589,0.26194217,0.33549607,0.15797955
98.80000305,0.44181551,0.26233374,290.96762313,0.27281592,0.34931351,0.17118073
98.82499695,0.44332567,0.26902016,290.97356856,0.28410892,0.36355980,0.18488734
98.84999847,0.44483629,0.27570863,290.97951581,0.29584128,0.37825949,0.19912541
98.87500000,0.44634691,0.28239710,290.98546305,0.30802332,0.39342469,0.21390913
98.90000153,0.44785753,0.28908557,290.99141030,0.32066921,0.40907234,0.22925744
98.92500305,0.44935549,0.29578451,290.99745523,0.33382467,0.42528743,0.24528615
98.94999695,0.45041169,0.30284652,291.00690395,0.34861981,0.44446151,0.26539910
98.97499847,0.45146822,0.30991068,291.01635556,0.36406784,0.46436919,0.28641167
99.00000000,0.45252474,0.31697484,291.02580717,0.38018855,0.48503544,0.30835509
99.02500153,0.45358126,0.32403901,291.03525877,0.39700713,0.50649221,0.33126813
99.05000305,0.45463779,0.33110317,291.04471038,0.41454981,0.52877275,0.35519124
99.07499695,0.45555231,0.33814903,291.05519568,0.43313014,0.55247397,0.38099350
99.09999847,0.45587771,0.34512985,291.06999670,0.45381833,0.57960387,0.41160176
99.12500000,0.45620311,0.35211067,291.08479772,0.47550572,0.60794344,0.44375526
99.15000153,0.45652850,0.35909149,291.09959874,0.49823584,0.63755063,0.47752900
99.17500305,0.45685390,0.36607231,291.11439976,0.52205426,0.66848612,0.51300167
99.19999695,0.45717919,0.37305100,291.12919627,0.54700090,0.70080336,0.55024411
99.22499847,0.45650976,0.37935396,291.15149921,0.57521971,0.73812202,0.59449935
99.25000000,0.45579471,0.38562583,291.17414619,0.60501937,0.77750125,0.64149324
99.27500153,0.45507966,0.39189770,291.19679317,0.63638376,0.81888904,0.69114045
99.30000305,0.45436460,0.39816957,291.21944015,0.66939073,0.86239297,0.74358714
99.32499695,0.45330878,0.40407088,291.24514512,0.70492630,0.90925324,0.80051189
99.34999847,0.45125005,0.40889010,291.27986941,0.74489924,0.96214863,0.86555140
99.37500000,0.44919132,0.41370932,291.31459371,0.78714616,1.01805631,0.93464115
99.40000153,0.44713259,0.41852854,291.34931800,0.83179347,1.07715419,1.00802882
99.42500305,0.44501924,0.42327097,291.38459853,0.87912349,1.13980737,1.08618974
99.44999695,0.44126782,0.42570805,291.43655769,0.93382943,1.21165874,1.17598445
99.47499847,0.43751526,0.42814587,291.48853272,0.99190281,1.28801917,1.27185642
99.50000000,0.43376269,0.43058369,291.54050775,1.05353196,1.36915513,1.37418101
99.52500153,0.42952606,0.43222746,291.59908826,1.12065405,1.45702713,1.48497098
99.55000305,0.42377194,0.43138197,291.67837639,1.19763990,1.55602617,1.60864715
99.57499695,0.41801957,0.43053674,291.75764033,1.27965512,1.66166710,1.74111620
99.59999847,0.41226545,0.42969124,291.83692846,1.36708400,1.77447195,1.88308293
99.62500000,0.40437980,0.42500540,291.94604070,1.46687172,1.89919747,2.03629651
99.65000153,0.39608446,0.41958143,292.06088522,1.57480475,2.03347262,2.20081693
99.67500305,0.38778913,0.41415747,292.17572974,1.69015250,2.17713731,2.37724719
99.69999695,0.37771920,0.40467288,292.34009903,1.82652169,2.33620509,2.56101417
99.72499847,0.36715563,0.39406401,292.51819960,1.97669739,2.50835254,2.75652850
99.75000000,0.35651548,0.38326462,292.69790505,2.13940587,2.69382593,2.96606066
99.77500153,0.34407039,0.36797443,292.91544074,2.35079151,2.91444002,3.19032560
99.80000305,0.33162530,0.35268425,293.13297643,2.58057684,3.15302684,3.43218624
99.82499695,0.31909793,0.33334951,293.49643488,2.98709055,3.51892045,3.73895157
99.84999847,0.30650388,0.31105274,293.96658348,3.59036685,4.02489978,4.12460442
99.87500000,0.28585178,0.28362905,294.39260430,4.32336129,4.69656220,4.72112552
99.90000153,0.25130730,0.24736635,294.74254718,5.23057275,5.65324673,5.71964703
99.92500305,0.22264789,0.20561783,296.19423592,6.62593059,6.73167035,6.47570774
99.94999695,0.20350594,0.15501842,299.42561197,9.34157050,8.10377374,6.73871430
99.97499847,0.12241057,0.08423485,298.62794369,8.26909535,6.02548605,4.12302286
100.00000000,0.00000000,0.00000000,295.14249495,5.57434086,3.34194843,1.74081823
100.02500153,0.00000000,0.00000000,295.17119985,15.46613993,8.69665817,4.61804857
100.05000305,0.00000000,0.00000000,295.79853439,31.90794042,16.08939026,7.85233524
100.07499695,0.00000000,0.00000000,297.32298278,47.13667905,18.38589255,6.94859013
100.09999847,0.00000000,0.00000000,298.87052193,55.93804177,15.82605168,4.30427844
100.12500000,0.00000000,0.00000000,300.43205997,61.37577617,10.02414839,1.54328496
100.15000153,0.00000000,0.00000000,301.06831653,57.28221436,3.24355369,0.17613538
100.17500305,0.00000000,0.00000000,301.16787841,49.26517438,-2.53153522,0.20675416
100.19999695,0.00000000,0.00000000,301.20482127,42.63988063,-6.25441206,1.05955139
100.22499847,0.00000000,0.00000000,301.15599096,33.69870239,-7.18045354,1.72373061
100.25000000,0.00000000,0.00000000,301.10716064,27.42964338,-7.97046009,2.55244117
100.27500153,0.00000000,0.00000000,294.10825077,20.84186864,-3.34718875,0.48501106
100.30000305,0.00000000,0.00000000,286.81449716,17.26532757,-1.05651274,-0.10216960
100.32499695,0.00000000,0.00000000,281.70756960,15.96000848,0.40122603,-0.18955074
100.34999847,0.00000000,0.00000000,284.51763073,20.15186696,3.17747274,0.29643443
100.37500000,0.00000000,0.00000000,287.32769186,30.53284671,8.45480960,2.12167271
100.40000153,0.00000000,0.00000000,290.10131625,49.32752015,17.36639790,5.88132143
100.42500305,0.00000000,0.00000000,292.68536662,56.32389937,15.99223005,4.33204551
100.44999695,0.00000000,0.00000000,295.26862845,68.41368660,14.31622053,2.81868424
100.47499847,0.00000000,0.00000000,297.85267882,89.16482291,11.54879839,1.35907672
100.50000000,0.00000000,0.00000000,297.08660280,89.99837480,7.81883358,0.57356890
100.52500153,0.00000000,0.00000000,295.25187804,83.31918681,4.51709321,0.16938335
100.55000305,0.00000000,0.00000000,293.41715327,78.12258580,1.44911744,-0.01398206
100.57499695,0.00000000,0.00000000,291.58298838,74.29570824,-1.50210201,0.02829363
100.59999847,0.00000000,0.00000000,292.04354346,64.78838974,-2.95193734,0.13291450
100.62500000,0.00000000,0.00000000,292.58057283,56.64760455,-4.05505781,0.28625474
100.65000153,0.00000000,0.00000000,293.11760221,49.83816796,-4.92312987,0.47816590
100.67500305,0.00000000,0.00000000,293.65463158,44.13372283,-5.61018381,0.69913454
100.69999695,0.00000000,0.00000000,292.78498701,41.37259943,-4.06040921,0.35024649
100.72499847,0.00000000,0.00000000,291.43641702,40.14949411,-2.11064203,0.02453121
100.75000000,0.00000000,0.00000000,290.08784703,39.65222585,-0.42422573,-0.11387312
100.77500153,0.00000000,0.00000000,288.73927703,39.78437306,1.09444429,-0.11447246
100.80000305,0.00000000,0.00000000,287.47106378,40.60508296,2.50083870,-0.01072128
100.82499695,0.00000000,0.00000000,287.95492720,44.63752072,3.58293489,0.12291772
100.84999847,0.00000000,0.00000000,288.43893832,49.26011497,4.85107558,0.31276787
100.87500000,0.00000000,0.00000000,288.92294944,54.56283753,6.34032811,0.57117391
100.90000153,0.00000000,0.00000000,289.40696056,60.65207604,8.09262208,0.91323628
100.92500305,0.00000000,0.00000000,289.89097167,67.65213463,10.15768758,1.35734229
100.94999695,0.00000000,0.00000000,290.39146461,69.96435051,9.67904091,1.18012148
100.97499847,0.00000000,0.00000000,290.89610992,71.29628157,8.49117439,0.86492880
101.00000000,0.00000000,0.00000000,291.40075523,72.98317603,7.23487587,0.58480507
101.02500153,0.00000000,0.00000000,291.90540054,75.06572647,5.88910360,0.34504953
101.05000305,0.00000000,0.00000000,292.41004586,77.59238936,4.42895128,0.15280294
101.07499695,0.00000000,0.00000000,292.91453717,80.61982958,2.82528674,0.01754673
101.09999847,0.00000000,0.00000000,292.52618213,76.59323255,2.11176375,-0.02092201
101.12500000,0.00000000,0.00000000,292.11221994,72.61382091,1.47983958,-0.04723439
101.15000153,0.00000000,0.00000000,291.69825776,68.87897090,0.89805449,-0.06401500
101.17500305,0.00000000,0.00000000,291.28429558,65.37302193,0.36246432,-0.07213532
101.19999695,0.00000000,0.00000000,290.87045972,62.08232871,-0.13043746,-0.07238855
101.22499847,0.00000000,0.00000000,290.45649754,58.99123838,-0.58433028,-0.06549400
101.25000000,0.00000000,0.00000000,290.20129763,56.70480958,-0.62048509,-0.06720651
101.27500153,0.00000000,0.00000000,290.12207142,55.19798370,-0.24165406,-0.07990886
101.30000305,0.00000000,0.00000000,290.04284521,53.75393278,0.11505778,-0.08743752
101.32499695,0.00000000,0.00000000,289.96364317,52.37002572,0.45089455,-0.09026951
101.34999847,0.00000000,0.00000000,289.88441696,51.04253736,0.76732024,-0.08884569
101.37500000,0.00000000,0.00000000,289.80519075,49.76917214,1.06540972,-0.08356864
101.40000153,0.00000000,0.00000000,289.72596454,48.54734845,1.34626969,-0.07481006
101.42500305,0.00000000,0.00000000,289.66574147,47.83654570,1.61536515,-0.06216347
101.44999695,0.00000000,0.00000000,289.66675343,48.64896622,1.89705543,-0.04408455
101.47499847,0.00000000,0.00000000,289.66776570,49.48932528,2.18614578,-0.02286222
101.50000000,0.00000000,0.00000000,289.66877798,50.35816630,2.48289019,0.00158786
101.52500153,0.00000000,0.00000000,289.66979025,51.25630484,2.78763818,0.02936027
101.55000305,0.00000000,0.00000000,289.67080252,52.18458577,3.10075040,0.06055500
101.57499695,0.00000000,0.00000000,289.67181449,53.14358676,3.42249947,0.09526644
101.59999847,0.00000000,0.00000000,289.67282676,54.13479938,3.75346593,0.13362705
101.62500000,0.00000000,0.00000000,289.67961604,55.01423919,4.01001176,0.16489014
101.65000153,0.00000000,0.00000000,289.71359219,55.22994545,3.87451586,0.14700126
101.67500305,0.00000000,0.00000000,289.74756834,55.45105416,3.73719129,0.12971742
101.69999695,0.00000000,0.00000000,289.78153413,55.67759240,3.59802737,0.11306353
101.72499847,0.00000000,0.00000000,289.81551028,55.90979785,3.45688424,0.09705009
101.75000000,0.00000000,0.00000000,289.84948643,56.14770393,3.31374772,0.08170373
101.77500153,0.00000000,0.00000000,289.88346259,56.39141493,3.16855995,0.06704671
101.80000305,0.00000000,0.00000000,289.91743874,56.64103768,3.02126147,0.05310212
101.82499695,0.00000000,0.00000000,289.95140452,56.89660258,2.87183718,0.03989784
101.84999847,0.00000000,0.00000000,289.96972938,56.93140799,2.72080818,0.02736923
101.87500000,0.00000000,0.00000000,289.92388362,56.04764528,2.57380294,0.01523649
101.90000153,0.00000000,0.00000000,289.87803787,55.17958039,2.43036539,0.00378681
101.92500305,0.00000000,0.00000000,289.83219212,54.32691815,2.29041428,-0.00700001
101.94999695,0.00000000,0.00000000,289.78636035,53.48962241,2.15391130,-0.01714066
101.97499847,0.00000000,0.00000000,289.74051460,52.66689834,2.02069544,-0.02666049
102.00000000,0.00000000,0.00000000,289.69466884,51.85872555,1.89073290,-0.03557498
102.02500153,0.00000000,0.00000000,289.64882309,51.06483124,1.76394939,-0.04390228
102.05000305,0.00000000,0.00000000,289.60297734,50.28494791,1.64027226,-0.05166011
102.07499695,0.00000000,0.00000000,289.55714557,49.51904499,1.51966684,-0.05886356
102.09999847,0.00000000,0.00000000,289.50904930,48.89695281,1.44814144,-0.06307490
102.12500000,0.00000000,0.00000000,289.45165394,48.82160647,1.56816810,-0.05657066
102.15000153,0.00000000,0.00000000,289.39425859,48.74946965,1.68767235,-0.04949452
102.17500305,0.00000000,0.00000000,289.33686324,48.68052012,1.80667484,-0.04185152
102.19999695,0.00000000,0.00000000,289.27948540,48.61475579,1.92515989,-0.03364908
102.22499847,0.00000000,0.00000000,289.22209004,48.55211533,2.04322004,-0.02488686
102.25000000,0.00000000,0.00000000,289.16469469,48.49259868,2.16083902,-0.01557177
102.27500153,0.00000000,0.00000000,289.10729934,48.43618572,2.27803660,-0.00570813
102.30000305,0.00000000,0.00000000,289.04990398,48.38285684,2.39483235,0.00469990
102.32499695,0.00000000,0.00000000,288.99252615,48.33260778,2.51121016,0.01564491
102.34999847,0.00000000,0.00000000,288.93513079,48.28538928,2.62726023,0.02712975
102.37500000,0.00000000,0.00000000,288.88076550,48.25105364,2.73605401,0.03841411
102.40000153,0.00000000,0.00000000,288.87821324,48.38688681,2.72645605,0.03741084
102.42500305,0.00000000,0.00000000,288.87566098,48.52316478,2.71677569,0.03641147
102.44999695,0.00000000,0.00000000,288.87310949,48.65984741,2.70701545,0.03541639
102.47499847,0.00000000,0.00000000,288.87055723,48.79701981,2.69716892,0.03442507
102.50000000,0.00000000,0.00000000,288.86800497,48.93464199,2.68723857,0.03343790
102.52500153,0.00000000,0.00000000,288.86545270,49.07271563,2.67722394,0.03245494
102.55000305,0.00000000,0.00000000,288.86290044,49.21124242,2.66712454,0.03147629
102.57499695,0.00000000,0.00000000,288.86034896,49.35018158,2.65694302,0.03050232
102.59999847,0.00000000,0.00000000,288.85779669,49.48961960,2.64667267,0.02953253
102.62500000,0.00000000,0.00000000,288.85524443,49.62951587,2.63631611,0.02856728
102.65000153,0.00000000,0.00000000,288.85269217,49.76987209,2.62587283,0.02760666
102.67500305,0.00000000,0.00000000,288.85013991,49.91069000,2.61534236,0.02665076
102.69999695,0.00000000,0.00000000,288.82605613,49.84524070,2.59041448,0.02443250
102.72499847,0.00000000,0.00000000,288.79024248,49.66794297,2.55781780,0.02155584
102.75000000,0.00000000,0.00000000,288.75442882,49.49138758,2.52539820,0.01871716
102.77500153,0.00000000,0.00000000,288.71861516,49.31557121,2.49315471,0.01591619
102.80000305,0.00000000,0.00000000,288.68280150,49.14049063,2.46108642,0.01315270
102.82499695,0.00000000,0.00000000,288.64699877,48.96619569,2.42920209,0.01042728
102.84999847,0.00000000,0.00000000,288.61118511,48.79257675,2.39748135,0.00773801
102.87500000,0.00000000,0.00000000,288.57537145,48.61968393,2.36593303,0.00508550
102.90000153,0.00000000,0.00000000,288.53955780,48.44751401,2.33455622,0.00246950
102.92500305,0.00000000,0.00000000,288.50374414,48.27606381,2.30335000,-0.00011021
102.94999695,0.00000000,0.00000000,288.46794141,48.10538216,2.27232293,-0.00265310
102.97499847,0.00000000,0.00000000,288.43212775,47.93536171,2.24145515,-0.00516097
103.00000000,0.00000000,0.00000000,288.39631409,47.76605152,2.21075527,-0.00763325
103.02500153,0.00000000,0.00000000,288.36050043,47.59744850,2.18022239,-0.01007018
103.05000305,0.00000000,0.00000000,288.32557282,47.56868635,2.19268183,-0.00899803
103.07499695,0.00000000,0.00000000,288.29084053,47.56908235,2.21407362,-0.00718225
103.09999847,0.00000000,0.00000000,288.25609764,47.56957608,2.23546747,-0.00534742
103.12500000,0.00000000,0.00000000,288.22135475,47.57016738,2.25685696,-0.00349413
103.15000153,0.00000000,0.00000000,288.18661186,47.57085617,2.27824220,-0.00162238
103.17500305,0.00000000,0.00000000,288.15186898,47.57164242,2.29962329,0.00026781
103.19999695,0.00000000,0.00000000,288.11713669,47.57252579,2.32099383,0.00217585
103.22499847,0.00000000,0.00000000,288.08239380,47.57350676,2.34236697,0.00410289
103.25000000,0.00000000,0.00000000,288.04765091,47.57458504,2.36373629,0.00604833
103.27500153,0.00000000,0.00000000,288.01290802,47.57576060,2.38510190,0.00801216
103.30000305,0.00000000,0.00000000,287.97816514,47.57703334,2.40646391,0.00999437
103.32499695,0.00000000,0.00000000,287.94343285,47.57840281,2.42781592,0.01199434
103.34999847,0.00000000,0.00000000,287.90868996,47.57986979,2.44917105,0.01401327
103.37500000,0.00000000,0.00000000,287.87394707,47.58143382,2.47052291,0.01605054
103.40000153,0.00000000,0.00000000,287.83920418,47.58309488,2.49187161,0.01810615
103.42500305,0.00000000,0.00000000,287.80692604,47.60989417,2.50257358,0.01909396
103.44999695,0.00000000,0.00000000,287.77786833,47.66939031,2.49939979,0.01867214
103.47499847,0.00000000,0.00000000,287.74880175,47.72898694,2.49621493,0.01825060
103.50000000,0.00000000,0.00000000,287.71973517,47.78866600,2.49301993,0.01782947
103.52500153,0.00000000,0.00000000,287.69066858,47.84842764,2.48981478,0.01740874
103.55000305,0.00000000,0.00000000,287.66160200,47.90827197,2.48659945,0.01698841
103.57499695,0.00000000,0.00000000,287.63254429,47.96818080,2.48337492,0.01656863
103.59999847,0.00000000,0.00000000,287.60347770,48.02819085,2.48013918,0.01614912
103.62500000,0.00000000,0.00000000,287.57441112,48.08828396,2.47689321,0.01573004
103.65000153,0.00000000,0.00000000,287.54534454,48.14846024,2.47363697,0.01531137
103.67500305,0.00000000,0.00000000,287.51627796,48.20871980,2.47037045,0.01489313
103.69999695,0.00000000,0.00000000,287.48722024,48.26904438,2.46709464,0.01447544
103.72499847,0.00000000,0.00000000,287.45815366,48.32947088,2.46380749,0.01405804
103.75000000,0.00000000,0.00000000,287.42908708,48.38998107,2.46051000,0.01364108
103.77500153,0.00000000,0.00000000,287.40002049,48.45057505,2.45720215,0.01322455
103.80000305,0.00000000,0.00000000,287.37095391,48.51125295,2.45388390,0.01280845
103.82499695,0.00000000,0.00000000,287.34189620,48.57199631,2.45055625,0.01239291
103.84999847,0.00000000,0.00000000,287.31085614,48.62279551,2.44799024,0.01205698
103.87500000,0.00000000,0.00000000,287.27494937,48.64885783,2.44732637,0.01191674
103.90000153,0.00000000,0.00000000,287.23904259,48.67493485,2.44666151,0.01177653
103.92500305,0.00000000,0.00000000,287.20313582,48.70102653,2.44599568,0.01163634
103.94999695,0.00000000,0.00000000,287.16724000,48.72712496,2.44532907,0.01149621
103.97499847,0.00000000,0.00000000,287.13133323,48.75324606,2.44466128,0.01135607
104.00000000,0.00000000,0.00000000,287.09542645,48.77938185,2.44399251,0.01121595


==> fig/FourToOneContraction/CornerLineData/CornerLineData.formGLS3.lambda4.0000.Ref1.csv <==
x,u,v,p,t11,t12,t22
98.00000000,0.39056841,0.10804113,290.28548965,0.08850081,0.12817869,0.00927410
98.02500153,0.39191862,0.11133777,290.28576344,0.09141310,0.13152074,0.01060852
98.05000305,0.39326882,0.11463441,290.28603724,0.09437734,0.13489377,0.01197980
98.07499695,0.39461862,0.11793004,290.28631095,0.09739322,0.13829732,0.01338783
98.09999847,0.39596882,0.12122667,290.28658474,0.10046317,0.14173403,0.01483380
98.12500000,0.39731903,0.12452331,290.28685853,0.10358690,0.14520346,0.01631765
98.15000153,0.39866924,0.12781994,290.28713233,0.10676503,0.14870619,0.01783971
98.17500305,0.40020765,0.13182568,290.28794944,0.11049652,0.15314347,0.02015617
98.19999695,0.40179148,0.13600309,290.28889879,0.11443471,0.15785781,0.02272350
98.22499847,0.40337580,0.14018178,290.28984842,0.11846513,0.16263639,0.02536297
98.25000000,0.40496012,0.14436047,290.29079806,0.12258797,0.16747918,0.02807483
98.27500153,0.40654444,0.14853916,290.29174769,0.12680465,0.17238759,0.03086011
98.30000305,0.40812875,0.15271784,290.29269733,0.13111662,0.17736308,0.03371987
98.32499695,0.40971259,0.15689526,290.29364667,0.13552399,0.18240554,0.03665428
98.34999847,0.41129690,0.16107394,290.29459631,0.14003096,0.18751955,0.03966626
98.37500000,0.41288122,0.16525263,290.29554595,0.14463773,0.19270510,0.04275603
98.40000153,0.41458195,0.17018078,290.29734545,0.14992769,0.19911304,0.04710399
98.42500305,0.41630742,0.17526820,290.29932555,0.15549089,0.20588366,0.05183473
98.44999695,0.41803237,0.18035405,290.30130505,0.16120939,0.21277798,0.05670390
98.47499847,0.41975784,0.18544147,290.30328515,0.16708982,0.21980351,0.06171734
98.50000000,0.42148331,0.19052888,290.30526525,0.17313366,0.22696155,0.06687652
98.52500153,0.42320878,0.19561629,290.30724535,0.17934421,0.23425556,0.07218449
98.55000305,0.42493425,0.20070370,290.30922545,0.18572483,0.24168907,0.07764432
98.57499695,0.42665919,0.20578956,290.31120494,0.19227694,0.24926334,0.08325747
98.59999847,0.42838028,0.21152696,290.31434136,0.19961587,0.25827993,0.09056818
98.62500000,0.43010000,0.21746607,290.31783661,0.20738823,0.26791828,0.09860499
98.65000153,0.43181972,0.22340517,290.32133187,0.21542018,0.27779333,0.10690929
98.67500305,0.43353945,0.22934428,290.32482712,0.22371826,0.28791243,0.11548836
98.69999695,0.43525864,0.23528158,290.32832131,0.23228655,0.29827992,0.12434699
98.72499847,0.43697837,0.24122069,290.33181657,0.24113723,0.30890987,0.13349833
98.75000000,0.43869809,0.24715980,290.33531182,0.25027486,0.31980710,0.14294768
98.77500153,0.44031294,0.25346033,290.34002582,0.26019415,0.33204674,0.15411222
98.80000305,0.44183317,0.26008693,290.34583937,0.27093098,0.34562661,0.16698668
98.82499695,0.44335293,0.26671151,290.35165114,0.28207747,0.35962271,0.18034944
98.84999847,0.44487316,0.27333812,290.35746469,0.29365319,0.37405884,0.19422550
98.87500000,0.44639339,0.27996472,290.36327824,0.30566805,0.38894651,0.20862831
98.90000153,0.44791362,0.28659132,290.36909179,0.31813574,0.40430201,0.22357594
98.92500305,0.44942146,0.29322880,290.37499988,0.33110065,0.42020845,0.23918131
98.94999695,0.45049705,0.30024324,290.38420197,0.34566319,0.43901469,0.25877678
98.97499847,0.45157298,0.30725983,290.39340687,0.36086241,0.45853180,0.27924017
99.00000000,0.45264890,0.31427641,290.40261177,0.37671727,0.47878361,0.30060110
99.02500153,0.45372482,0.32129300,290.41181668,0.39325206,0.49980074,0.32289652
99.05000305,0.45480075,0.32830958,290.42102158,0.41049204,0.52161506,0.34616495
99.07499695,0.45573812,0.33531523,290.43123787,0.42874272,0.54481339,0.37125904
99.09999847,0.45610073,0.34228641,290.44567670,0.44904815,0.57136995,0.40105013
99.12500000,0.45646335,0.34925759,290.46011553,0.47032629,0.59909744,0.43233104
99.15000153,0.45682596,0.35622878,290.47455435,0.49261903,0.62805142,0.46517330
99.17500305,0.45718857,0.36319996,290.48899318,0.51597024,0.65829005,0.49965194
99.19999695,0.45755108,0.37016902,290.50342760,0.54041818,0.68986432,0.53583425
99.22499847,0.45693663,0.37653218,290.52509940,0.56800257,0.72633590,0.57892063
99.25000000,0.45627739,0.38286746,290.54710290,0.59712075,0.76480464,0.62465903
99.27500153,0.45561814,0.38920274,290.56910640,0.62775833,0.80521682,0.67295985
99.30000305,0.45495889,0.39553801,290.59110991,0.65999016,0.84767569,0.72396302
99.32499695,0.45396928,0.40153214,290.61613153,0.69467819,0.89341671,0.77935699
99.34999847,0.45200744,0.40653070,290.65005450,0.73368344,0.94511037,0.84280265
99.37500000,0.45004560,0.41152925,290.68397747,0.77489938,0.99972917,0.91018197
99.40000153,0.44808376,0.41652781,290.71790044,0.81844805,1.05744503,0.98173435
99.42500305,0.44606885,0.42145582,290.75236138,0.86460040,1.11861859,1.05793700
99.44999695,0.44246234,0.42426562,290.80295342,0.91784653,1.18894662,1.14597408
99.47499847,0.43885473,0.42707626,290.85356091,0.97437009,1.26367906,1.23997549
99.50000000,0.43524711,0.42988691,290.90416840,1.03435383,1.34307612,1.34030991
99.52500153,0.43118843,0.43195070,290.96153167,1.09993068,1.42936370,1.44932570
99.55000305,0.42571567,0.43167312,291.04007379,1.17596409,1.52759997,1.57229560
99.57499695,0.42024458,0.43139563,291.11859194,1.25702831,1.63250590,1.70413577
99.59999847,0.41477182,0.43111806,291.19713407,1.34351092,1.74461108,1.84556500
99.62500000,0.40732898,0.42745137,291.30463167,1.44278506,1.87048781,2.00183406
99.65000153,0.39950747,0.42313329,291.41769462,1.55044325,2.00662053,2.17074924
99.67500305,0.39168597,0.41881520,291.53075756,1.66571107,2.15257610,2.35237182
99.69999695,0.38209013,0.41018716,291.70137454,1.80915325,2.32079286,2.54757256
99.72499847,0.37200088,0.40036635,291.88794104,1.96971525,2.50549627,2.75795125
99.75000000,0.36178963,0.39034895,292.07611781,2.14357371,2.70504990,2.98486842
99.77500153,0.34870278,0.37569740,292.30225190,2.34401929,2.93035028,3.23432574
99.80000305,0.33561592,0.36104585,292.52838598,2.56138869,3.17409123,3.50396557
99.82499695,0.32299495,0.34161610,292.92486044,2.93872690,3.52291314,3.80633917
99.84999847,0.31070734,0.31868882,293.44586308,3.49045030,3.98735385,4.15715286
99.87500000,0.28980658,0.28948140,293.87864093,4.17749787,4.57466980,4.62375906
99.90000153,0.25405643,0.24944680,294.15931597,5.06638465,5.36059001,5.28974687
99.92500305,0.22843188,0.21057451,295.21056046,6.33917077,6.31007930,5.92230754
99.94999695,0.21917543,0.17359206,297.50652086,8.47617792,7.56981097,6.45123846
99.97499847,0.13467748,0.09925041,297.83277272,9.68318453,7.05628862,4.88359987
100.00000000,0.00000000,0.00000000,296.84488377,11.09889812,6.04540065,3.06348950
100.02500153,0.00000000,0.00000000,296.80468887,25.79798561,12.44071993,5.76346787
100.05000305,0.00000000,0.00000000,297.08429543,47.86811057,19.59834040,7.79860266
100.07499695,0.00000000,0.00000000,297.84317740,69.44411603,20.61830767,5.92552711
100.09999847,0.00000000,0.00000000,298.58507622,84.64851842,17.33619415,3.38344798
100.12500000,0.00000000,0.00000000,299.31632384,94.21571020,11.01097898,1.15405038
100.15000153,0.00000000,0.00000000,298.73514553,94.14953766,4.81709643,0.14101032
100.17500305,0.00000000,0.00000000,297.39271561,87.43245450,-0.30948410,-0.08083241
100.19999695,0.00000000,0.00000000,295.72332012,80.54148939,-3.41852600,0.07476336
100.22499847,0.00000000,0.00000000,293.60471200,70.77169870,-3.95298247,0.14800726
100.25000000,0.00000000,0.00000000,291.48610388,62.29974027,-4.34725311,0.22776780
100.27500153,0.00000000,0.00000000,290.74163360,58.20062690,-2.60360682,0.03334633
100.30000305,0.00000000,0.00000000,290.05545847,54.89037852,-0.99016171,-0.07376177
100.32499695,0.00000000,0.00000000,289.56742174,52.94725817,0.37843599,-0.09714777
100.34999847,0.00000000,0.00000000,289.79667173,54.27918344,1.46580765,-0.06575723
100.37500000,0.00000000,0.00000000,290.02592173,55.86673117,2.59240361,0.00909040
100.40000153,0.00000000,0.00000000,290.25169858,57.76950055,3.59524638,0.10741804
100.42500305,0.00000000,0.00000000,290.45940526,60.08186822,3.71460257,0.11350070
100.44999695,0.00000000,0.00000000,290.66704856,62.48576246,3.83801171,0.11975434
100.47499847,0.00000000,0.00000000,290.87475525,64.98633388,3.96569217,0.12618806
100.50000000,0.00000000,0.00000000,290.91720074,66.29698677,3.76357384,0.09935007
100.52500153,0.00000000,0.00000000,290.90692996,67.23880435,3.44800937,0.06443248
100.55000305,0.00000000,0.00000000,290.89665918,68.21612800,3.12362523,0.03254976
100.57499695,0.00000000,0.00000000,290.88639153,69.22981161,2.79004976,0.00383920
100.59999847,0.00000000,0.00000000,290.77602088,69.07058324,2.61275807,-0.00887380
100.62500000,0.00000000,0.00000000,290.66231510,68.87634718,2.44144956,-0.02030587
100.65000153,0.00000000,0.00000000,290.54860931,68.68689407,2.27073106,-0.03092283
100.67500305,0.00000000,0.00000000,290.43490352,68.50220368,2.10057518,-0.04072611
100.69999695,0.00000000,0.00000000,290.35389162,68.24251579,2.08674309,-0.04119514
100.72499847,0.00000000,0.00000000,290.28396947,67.95754570,2.12570990,-0.03862155
100.75000000,0.00000000,0.00000000,290.21404733,67.67411588,2.16437717,-0.03600198
100.77500153,0.00000000,0.00000000,290.14412518,67.39221745,2.20274716,-0.03333690
100.80000305,0.00000000,0.00000000,290.07637704,67.12156158,2.24146159,-0.03060158
100.82499695,0.00000000,0.00000000,290.05604048,67.06387207,2.29391349,-0.02725413
100.84999847,0.00000000,0.00000000,290.03569772,67.00668704,2.34628546,-0.02382521
100.87500000,0.00000000,0.00000000,290.01535496,66.95002269,2.39856253,-0.02031607
100.90000153,0.00000000,0.00000000,289.99501219,66.89387758,2.45074578,-0.01672695
100.92500305,0.00000000,0.00000000,289.97466943,66.83825017,2.50283626,-0.01305809
100.94999695,0.00000000,0.00000000,289.95557452,66.77887475,2.51317640,-0.01232840
100.97499847,0.00000000,0.00000000,289.93677242,66.71855159,2.51349299,-0.01231655
101.00000000,0.00000000,0.00000000,289.91797032,66.65828382,2.51380707,-0.01230467
101.02500153,0.00000000,0.00000000,289.89916822,66.59807136,2.51411863,-0.01229279
101.05000305,0.00000000,0.00000000,289.88036612,66.53791420,2.51442770,-0.01228090
101.07499695,0.00000000,0.00000000,289.86156976,66.47783056,2.51473416,-0.01226900
101.09999847,0.00000000,0.00000000,289.83405546,66.29213735,2.50220790,-0.01298331
101.12500000,0.00000000,0.00000000,289.80629134,66.10337730,2.48936157,-0.01371461
101.15000153,0.00000000,0.00000000,289.77852722,65.91515857,2.47656365,-0.01444205
101.17500305,0.00000000,0.00000000,289.75076309,65.72747961,2.46381397,-0.01516564
101.19999695,0.00000000,0.00000000,289.72300744,65.54039589,2.45111623,-0.01588517
101.22499847,0.00000000,0.00000000,289.69524332,65.35379163,2.43846252,-0.01660111
101.25000000,0.00000000,0.00000000,289.66739707,65.13474238,2.43126532,-0.01688625
101.27500153,0.00000000,0.00000000,289.63945978,64.88002018,2.43006184,-0.01669762
101.30000305,0.00000000,0.00000000,289.61152250,64.62630137,2.42883955,-0.01650965
101.32499695,0.00000000,0.00000000,289.58359375,64.37365894,2.42759900,-0.01632241
101.34999847,0.00000000,0.00000000,289.55565646,64.12193467,2.42633955,-0.01613578
101.37500000,0.00000000,0.00000000,289.52771918,63.87120188,2.42506175,-0.01594982
101.40000153,0.00000000,0.00000000,289.49978190,63.62145665,2.42376573,-0.01576453
101.42500305,0.00000000,0.00000000,289.47250162,63.36997389,2.42330520,-0.01551348
101.44999695,0.00000000,0.00000000,289.44734613,63.11084611,2.42555963,-0.01504893
101.47499847,0.00000000,0.00000000,289.42218297,62.85271940,2.42776967,-0.01458461
101.50000000,0.00000000,0.00000000,289.39701980,62.59566845,2.42993492,-0.01412067
101.52500153,0.00000000,0.00000000,289.37185663,62.33968868,2.43205570,-0.01365711
101.55000305,0.00000000,0.00000000,289.34669347,62.08477563,2.43413229,-0.01319395
101.57499695,0.00000000,0.00000000,289.32153798,61.83100204,2.43616440,-0.01273134
101.59999847,0.00000000,0.00000000,289.29637482,61.57820852,2.43815356,-0.01226902
101.62500000,0.00000000,0.00000000,289.27121334,61.32594235,2.43977830,-0.01182778
101.65000153,0.00000000,0.00000000,289.24605981,61.07226091,2.43985619,-0.01148429
101.67500305,0.00000000,0.00000000,289.22090627,60.81964192,2.43990401,-0.01114152
101.69999695,0.00000000,0.00000000,289.19576042,60.56815748,2.43992199,-0.01079957
101.72499847,0.00000000,0.00000000,289.17060689,60.31764957,2.43991037,-0.01045826
101.75000000,0.00000000,0.00000000,289.14545335,60.06819071,2.43986935,-0.01011767
101.77500153,0.00000000,0.00000000,289.12029982,59.81977644,2.43979915,-0.00977783
101.80000305,0.00000000,0.00000000,289.09514629,59.57240230,2.43969999,-0.00943873
101.82499695,0.00000000,0.00000000,289.07000043,59.32613897,2.43957214,-0.00910048
101.84999847,0.00000000,0.00000000,289.04466094,59.08173938,2.43936784,-0.00876481
101.87500000,0.00000000,0.00000000,289.01855898,58.84206496,2.43894082,-0.00843775
101.90000153,0.00000000,0.00000000,288.99245703,58.60337414,2.43848888,-0.00811143
101.92500305,0.00000000,0.00000000,288.96635508,58.36566284,2.43801219,-0.00778584
101.94999695,0.00000000,0.00000000,288.94026109,58.12899914,2.43751110,-0.00746109
101.97499847,0.00000000,0.00000000,288.91415913,57.89323449,2.43698549,-0.00713698
102.00000000,0.00000000,0.00000000,288.88805718,57.65843722,2.43643569,-0.00681361
102.02500153,0.00000000,0.00000000,288.86195522,57.42460339,2.43586189,-0.00649100
102.05000305,0.00000000,0.00000000,288.83585327,57.19172898,2.43526427,-0.00616914
102.07499695,0.00000000,0.00000000,288.80975928,56.95988061,2.43464319,-0.00584814
102.09999847,0.00000000,0.00000000,288.78353027,56.73303849,2.43413340,-0.00552175
102.12500000,0.00000000,0.00000000,288.75677626,56.52409307,2.43415810,-0.00517105
102.15000153,0.00000000,0.00000000,288.73002226,56.31592817,2.43416001,-0.00482092
102.17500305,0.00000000,0.00000000,288.70326825,56.10854080,2.43413928,-0.00447138
102.19999695,0.00000000,0.00000000,288.67652241,55.90199101,2.43409608,-0.00412253
102.22499847,0.00000000,0.00000000,288.64976840,55.69614977,2.43403053,-0.00377416
102.25000000,0.00000000,0.00000000,288.62301440,55.49107731,2.43394280,-0.00342639
102.27500153,0.00000000,0.00000000,288.59626039,55.28677073,2.43383302,-0.00307922
102.30000305,0.00000000,0.00000000,288.56950639,55.08322715,2.43370134,-0.00273265
102.32499695,0.00000000,0.00000000,288.54276055,54.88050544,2.43354797,-0.00238678
102.34999847,0.00000000,0.00000000,288.51600654,54.67847898,2.43337295,-0.00204142
102.37500000,0.00000000,0.00000000,288.48919694,54.47905872,2.43319056,-0.00169852
102.40000153,0.00000000,0.00000000,288.46143669,54.31193473,2.43323071,-0.00138764
102.42500305,0.00000000,0.00000000,288.43367644,54.14533143,2.43325512,-0.00107718
102.44999695,0.00000000,0.00000000,288.40592465,53.97929773,2.43326388,-0.00076721
102.47499847,0.00000000,0.00000000,288.37816440,53.81373063,2.43325707,-0.00045756
102.50000000,0.00000000,0.00000000,288.35040415,53.64867930,2.43323479,-0.00014833
102.52500153,0.00000000,0.00000000,288.32264390,53.48414206,2.43319711,0.00016049
102.55000305,0.00000000,0.00000000,288.29488365,53.32011733,2.43314411,0.00046889
102.57499695,0.00000000,0.00000000,288.26713186,53.15665331,2.43307591,0.00077679
102.59999847,0.00000000,0.00000000,288.23937161,52.99364860,2.43299255,0.00108435
102.62500000,0.00000000,0.00000000,288.21161136,52.83115154,2.43289414,0.00139149
102.65000153,0.00000000,0.00000000,288.18385111,52.66916057,2.43278074,0.00169820
102.67500305,0.00000000,0.00000000,288.15609085,52.50767405,2.43265246,0.00200449
102.69999695,0.00000000,0.00000000,288.12757217,52.37303811,2.43263850,0.00227105
102.72499847,0.00000000,0.00000000,288.09862727,52.25299790,2.43268497,0.00251608
102.75000000,0.00000000,0.00000000,288.06968237,52.13323745,2.43272265,0.00276088
102.77500153,0.00000000,0.00000000,288.04073747,52.01375616,2.43275159,0.00300544
102.80000305,0.00000000,0.00000000,288.01179257,51.89455334,2.43277182,0.00324978
102.82499695,0.00000000,0.00000000,287.98285650,51.77566459,2.43278337,0.00349381
102.84999847,0.00000000,0.00000000,287.95391160,51.65701666,2.43278629,0.00373768
102.87500000,0.00000000,0.00000000,287.92496670,51.53864522,2.43278061,0.00398131
102.90000153,0.00000000,0.00000000,287.89602180,51.42054966,2.43276637,0.00422471
102.92500305,0.00000000,0.00000000,287.86707690,51.30272930,2.43274359,0.00446787
102.94999695,0.00000000,0.00000000,287.83814083,51.18521932,2.43271233,0.00471073
102.97499847,0.00000000,0.00000000,287.80919593,51.06794733,2.43267260,0.00495341
103.00000000,0.00000000,0.00000000,287.78025103,50.95094859,2.43262445,0.00519586
103.02500153,0.00000000,0.00000000,287.75130613,50.83422248,2.43256790,0.00543807
103.05000305,0.00000000,0.00000000,287.72105602,50.75381916,2.43271721,0.00562289
103.07499695,0.00000000,0.00000000,287.69054311,50.68107503,2.43290690,0.00579565
103.09999847,0.00000000,0.00000000,287.66002089,50.60841513,2.43309285,0.00596838
103.12500000,0.00000000,0.00000000,287.62949867,50.53586148,2.43327499,0.00614102
103.15000153,0.00000000,0.00000000,287.59897644,50.46341396,2.43345335,0.00631358
103.17500305,0.00000000,0.00000000,287.56845422,50.39107241,2.43362792,0.00648606
103.19999695,0.00000000,0.00000000,287.53794131,50.31885866,2.43379867,0.00665839
103.22499847,0.00000000,0.00000000,287.50741909,50.24672852,2.43396572,0.00683069
103.25000000,0.00000000,0.00000000,287.47689687,50.17470385,2.43412901,0.00700291
103.27500153,0.00000000,0.00000000,287.44637464,50.10278452,2.43428856,0.00717504
103.30000305,0.00000000,0.00000000,287.41585242,50.03097035,2.43444438,0.00734708
103.32499695,0.00000000,0.00000000,287.38533951,49.95928310,2.43459643,0.00751898
103.34999847,0.00000000,0.00000000,287.35481729,49.88767878,2.43474480,0.00769085
103.37500000,0.00000000,0.00000000,287.32429507,49.81617919,2.43488948,0.00786263
103.40000153,0.00000000,0.00000000,287.29377284,49.74478414,2.43503046,0.00803432
103.42500305,0.00000000,0.00000000,287.26257007,49.69183695,2.43527457,0.00817446
103.44999695,0.00000000,0.00000000,287.23049032,49.66284209,2.43565604,0.00827356
103.47499847,0.00000000,0.00000000,287.19840079,49.63385586,2.43603670,0.00837269
103.50000000,0.00000000,0.00000000,287.16631126,49.60488714,2.43641642,0.00847180
103.52500153,0.00000000,0.00000000,287.13422172,49.57593586,2.43679521,0.00857092
103.55000305,0.00000000,0.00000000,287.10213219,49.54700204,2.43717307,0.00867003
103.57499695,0.00000000,0.00000000,287.07005245,49.51809446,2.43754988,0.00876911
103.59999847,0.00000000,0.00000000,287.03796291,49.48919551,2.43792588,0.00886821
103.62500000,0.00000000,0.00000000,287.00587338,49.46031398,2.43830095,0.00896730
103.65000153,0.00000000,0.00000000,286.97378385,49.43144988,2.43867510,0.00906640
103.67500305,0.00000000,0.00000000,286.94169431,49.40260316,2.43904832,0.00916548
103.69999695,0.00000000,0.00000000,286.90961457,49.37378262,2.43942049,0.00926454
103.72499847,0.00000000,0.00000000,286.87752504,49.34497067,2.43979186,0.00936361
103.75000000,0.00000000,0.00000000,286.84543550,49.31617608,2.44016231,0.00946269
103.77500153,0.00000000,0.00000000,286.81334597,49.28739886,2.44053183,0.00956175
103.80000305,0.00000000,0.00000000,286.78125643,49.25863900,2.44090043,0.00966082
103.82499695,0.00000000,0.00000000,286.74917669,49.22990521,2.44126799,0.00975984
103.84999847,0.00000000,0.00000000,286.71651384,49.21146618,2.44169356,0.00984059
103.87500000,0.00000000,0.00000000,286.68243715,49.21840035,2.44226392,0.00987622
103.90000153,0.00000000,0.00000000,286.64836045,49.22533553,2.44283438,0.00991185
103.92500305,0.00000000,0.00000000,286.61428376,49.23227169,2.44340493,0.00994749
103.94999695,0.00000000,0.00000000,286.58021746,49.23920671,2.44397541,0.00998313
103.97499847,0.00000000,0.00000000,286.54614077,49.24614484,2.44454617,0.01001879
104.00000000,0.00000000,0.00000000,286.51206408,49.25308395,2.44511702,0.01005445


==> fig/FourToOneContraction/VortexSize/CornerVortexSize_ASS_Q1.csv <==
Wi,VortexSize
0.0000,1.46401849
0.2500,1.44962078
0.5000,1.42638717
0.7500,1.39217477
1.0000,1.35244267
1.2500,1.31117958
1.5000,1.26959412
1.7500,1.22522339
2.0000,1.17293535
2.2500,1.12457369
2.5000,1.08007682
2.7500,1.02593102
3.0000,0.97718276
3.2500,0.93440719
3.5000,0.88292522
3.7500,0.83787119
4.0000,0.79943485
4.2500,0.75127525
4.5000,0.71153310
4.7500,0.67664309
5.0000,0.63461517
5.2500,0.60097031
5.5000,0.57222982
5.7500,0.53722057
6.0000,0.51009630
6.2500,0.48871398
6.5000,0.46525583
6.7500,0.44312709
7.0000,0.42580615
7.2500,0.41191499
7.5000,0.40050812
7.7500,0.38689252
8.0000,0.37256838
8.2500,0.36045159
8.5000,0.34992818
8.7500,0.34061306
9.0000,0.33236377
9.2500,0.32514787
9.5000,0.31778668
9.7500,0.30418674
10.0000,0.29164964
10.2500,0.28068901
10.5000,0.27151840
10.7500,0.26376131
11.0000,0.25655763
11.2500,0.24584547
11.5000,0.22979601
11.7500,0.21798039
11.8000,0.21522031
11.8500,0.21327070
11.9000,0.21143457
11.9500,0.20974404
12.0000,0.20814553
12.0500,0.20661688
12.1000,0.20512715
12.1500,0.20366021
12.2000,0.20220142
12.2500,0.20074036
12.3000,0.19926647
12.3500,0.19777048
12.4000,0.19624425
12.4500,0.19468079
12.5000,0.19307445
12.5500,0.19141894
12.6000,0.18967494
12.6500,0.18607220
12.7000,0.18246039
12.7500,0.17920359
12.8000,0.17625469
12.8500,0.17357277
12.9000,0.17112201
12.9500,0.16887089
13.0000,0.16679111
13.0500,0.16485669
13.1000,0.16304332
13.1500,0.16132818
13.2000,0.15968963
13.2500,0.15810275
13.3000,0.15654520
13.3500,0.15499037
13.4000,0.15341559
13.4500,0.15175071
13.5000,0.14963476
13.5500,0.14719174
13.6000,0.14503207
13.6500,0.14273120
13.7000,0.14039347
13.7500,0.13807508
13.8000,0.13571594
13.8500,0.13209075
13.9000,0.12693246
13.9500,0.12264181
14.0000,0.11900892
14.0500,0.11588106
14.1000,0.11313917
14.1500,0.11068920
14.2000,0.10845379
14.2500,0.10636685
14.3000,0.10437557
14.3500,0.10246002
14.4000,0.10055807


==> fig/FourToOneContraction/VortexSize/CornerVortexSize_ASS_Q2.csv <==
Wi,VortexSize
0.0000,1.48192395
0.5000,1.43698369
1.0000,1.35971561
1.5000,1.26746157
2.0000,1.16767198
2.5000,1.06364080
3.0000,0.96262465
3.5000,0.86746072
4.0000,0.77744555
4.5000,0.69812773
4.7500,0.66096074
5.0000,0.62787444
5.2500,0.59654800
5.5000,0.56780008
5.7500,0.54247099
6.0000,0.51820968
6.2500,0.49731103
6.5000,0.47752317
6.7500,0.45952517
7.0000,0.44433503
7.2500,0.42783235
7.5000,0.41394441
7.7500,0.40151512
8.0000,0.38768045
8.2500,0.37572371
8.5000,0.36527543
8.7500,0.35310906
9.0000,0.34195561
9.2500,0.33217807
9.5000,0.32240852
9.7500,0.31143164
10.0000,0.30184290
10.2500,0.29349859
10.5000,0.28392634
10.7500,0.27402385
11.0000,0.26548434
11.2500,0.25827070
11.5000,0.24854395
11.7500,0.23913139
12.0000,0.23139510
12.2500,0.22472193
12.5000,0.21403197
12.7500,0.20567955
13.0000,0.19872914
13.2500,0.19052734
13.5000,0.18130869
13.7500,0.17435871
14.0000,0.16794476
14.2500,0.15927622
14.5000,0.15217206
14.7500,0.14638166
15.0000,0.14061573
15.2500,0.13313478
15.3500,0.13042392
15.4500,0.12813906
15.4600,0.12791628
15.4700,0.12766643
15.4750,0.12755726


==> fig/FourToOneContraction/VortexSize/CornerVortexSize_ASS_Q3.csv <==
Wi,VortexSize
0.0000,1.49163497
0.2500,1.47358928
0.5000,1.44329795
0.7500,1.40579448
1.0000,1.36362780
1.2500,1.31795908
1.5000,1.26981601
1.7500,1.22014019
2.0000,1.16923251
2.2500,1.11803153
2.5000,1.06729820
2.7500,1.01716987
3.0000,0.96774300
3.2500,0.92007502
3.5000,0.87367364
3.7500,0.82919006
4.0000,0.78714501
4.2500,0.74664545
4.5000,0.70882258
4.7500,0.67365825
5.0000,0.64077432
5.2500,0.61028822
5.5000,0.58234205
5.7500,0.55677289
6.0000,0.53342059
6.2500,0.51210954
6.5000,0.49266814
6.7500,0.47466273
7.0000,0.45779529
7.2500,0.44225002
7.5000,0.42792655
7.7500,0.41392270
8.0000,0.40078307
8.1000,0.39570309
8.2000,0.39089856
8.3000,0.38606555
8.4000,0.38101983
8.5000,0.37624340
8.6000,0.37170984
8.7000,0.36727671
8.8000,0.36245427
8.9000,0.35788561
9.0000,0.35354933
9.1000,0.34944287
9.2000,0.34487654
9.3000,0.34045203
9.4000,0.33625901
9.5000,0.33228262
9.6000,0.32817142
9.7000,0.32384828
9.8000,0.31975740
9.9000,0.31587805
10.0000,0.31221246
10.1000,0.30803813
10.2000,0.30401174
10.3000,0.30020296
10.4000,0.29660957
10.5000,0.29303706
10.6000,0.28903491
10.7000,0.28526691
10.8000,0.28171918
10.9000,0.27838734
11.0000,0.27487970
11.1000,0.27110983
11.2000,0.26757478
11.3000,0.26426321
11.4000,0.26116864
11.5000,0.25781784
11.6000,0.25424183
11.7000,0.25090141
11.8000,0.24779347
11.9000,0.24490045
12.0000,0.24183478
12.1000,0.23839727
12.2000,0.23520644
12.3000,0.23225047
12.4000,0.22952640
12.5000,0.22694255
12.6000,0.22353220
12.7000,0.22041983
12.8000,0.21756404
12.9000,0.21494712
13.0000,0.21253054
13.1000,0.20959610
13.2000,0.20647481
13.3000,0.20365957
13.4000,0.20110560
13.5000,0.19875926
13.6000,0.19649186
13.7000,0.19337436
13.8000,0.19051489
13.9000,0.18799398
14.0000,0.18569419
14.1000,0.18350928
14.2000,0.18123106
14.3000,0.17821599
14.4000,0.17563952
14.4500,0.17447475


==> fig/FourToOneContraction/VortexSize/CornerVortexSize_GLS3_Q1.csv <==
Wi,VortexSize
0.0000,1.46494699
0.2500,1.44917492
0.5000,1.42442975
0.7500,1.38802570
1.0000,1.34693049
1.2500,1.30444928
1.5000,1.26176074
1.7500,1.21349213
2.0000,1.16054382
2.2500,1.11163013
2.5000,1.06321274
2.7500,1.00795639
3.0000,0.95981688
3.2500,0.91230893
3.5000,0.86104056
3.7500,0.81789817
4.0000,0.77274729
4.2500,0.72837057
4.5000,0.69190610
4.7500,0.65131110
5.0000,0.61464789
5.2500,0.58519922
5.5000,0.55278711
5.7500,0.52326400
6.0000,0.50001034
6.2500,0.48140185
6.5000,0.45662518
6.7500,0.43706263
7.0000,0.42131797
7.2500,0.40837406
7.5000,0.39751708
7.7500,0.38223651
8.0000,0.36841615
8.2500,0.35659722
8.5000,0.34628121
8.7500,0.33714329
9.0000,0.32900493
9.2500,0.32179493
9.5000,0.31024262
9.7500,0.29754352
9.8500,0.29319350
9.9500,0.29004295
10.0500,0.29099866
10.1000,0.29416318
10.1500,0.29941105
10.2000,0.31028666
10.2500,0.32263592
10.3000,0.32987035
10.3500,0.33718889
10.4000,0.34468703
10.4500,0.35259607
10.5000,0.36100456
10.5500,0.36991115
10.6000,0.37923737
10.6500,0.38884531
10.7000,0.39705710
10.7500,0.40096854
10.8000,0.40470094
10.8500,0.40827088
10.9000,0.41169045
10.9500,0.41495960
11.0000,0.41806616
11.0500,0.42100783
11.1000,0.42375279
11.1500,0.42628013
11.2000,0.42857204
11.2500,0.43060920
11.3000,0.43238214
11.3500,0.43387968
11.4000,0.43509602
11.4500,0.43602387
11.5000,0.43666899
11.5500,0.43703519
11.6000,0.43712994
11.6500,0.43696756
11.7000,0.43656227
11.7500,0.43592707
11.8000,0.43507203
11.8500,0.43401953
11.9000,0.43278496
11.9500,0.43138291
12.0000,0.42982740
12.0500,0.42813347
12.1000,0.42632438
12.1500,0.42441744
12.2000,0.42242902
12.2500,0.42037180
12.3000,0.41825267
12.3500,0.41609083
12.4000,0.41389818
12.4500,0.41168275
12.5000,0.40945678
12.5500,0.40722916
12.6000,0.40499421
12.6500,0.40277808
12.7000,0.40059551
12.7500,0.39845984
12.8000,0.39639954
12.8500,0.39359515
12.9000,0.39077025
12.9500,0.38809444
13.0000,0.38552869
13.0500,0.38302963
13.1000,0.38057271
13.1500,0.37814449
13.2000,0.37575286
13.2500,0.37340202
13.3000,0.37110293
13.3500,0.36886671
13.4000,0.36669812
13.4500,0.36460364
13.5000,0.36258820
13.5500,0.36065257
13.6000,0.35879130
13.6500,0.35700402
13.7000,0.35529652
13.7500,0.35366612
13.8000,0.35211265
13.8500,0.35063901
13.9000,0.34924699
13.9500,0.34793658
14.0000,0.34670654
14.0500,0.34555472
14.1000,0.34447923
14.1500,0.34348064
14.2000,0.34256382
14.2500,0.34173123
14.3000,0.34098317
14.3500,0.34032031
14.4000,0.33974344
14.4500,0.33925375
14.5000,0.33886036
14.5500,0.33857006
14.6000,0.33836959
14.6500,0.33825964
14.7000,0.33824450
14.7500,0.33832623
14.8000,0.33850497
14.8500,0.33878205
14.9000,0.33916163
14.9500,0.33964535
15.0000,0.34022786
15.0500,0.34087117
15.1000,0.34160582
15.1500,0.34243946
15.1600,0.34261941
15.1700,0.34280334
15.1800,0.34299147
15.1850,0.34308712


==> fig/FourToOneContraction/VortexSize/CornerVortexSize_GLS3_Q2.csv <==
Wi,VortexSize
0.0000,1.48241370
0.2500,1.46461211
0.5000,1.43575017
0.7500,1.39843088
1.0000,1.35715005
1.2500,1.31173131
1.5000,1.26381425
1.7500,1.21306369
2.0000,1.16307115
2.2500,1.11012636
2.5000,1.05847258
2.7500,1.00878146
3.0000,0.95794221
3.2500,0.90910366
3.5000,0.86299262
3.7500,0.81806499
4.0000,0.77446445
4.2500,0.73422048
4.5000,0.69655045
4.7500,0.65988094
5.0000,0.62729184
5.2500,0.59647136
5.5000,0.56811039
5.7500,0.54297067
6.0000,0.51895451
6.2500,0.49801334
6.5000,0.47833079
6.7500,0.46017166
7.0000,0.44494573
7.2500,0.42826738
7.5000,0.41419017
7.7500,0.40168041
8.0000,0.38779200
8.2500,0.37580996
8.5000,0.36534337
8.7500,0.35318272
9.0000,0.34202864
9.2500,0.33218132
9.5000,0.32225544
9.7500,0.31127117
9.8500,0.30749813
9.9500,0.30372472
10.0500,0.30016044
10.1500,0.29680140
10.2500,0.29363346
10.3500,0.29061989
10.4500,0.28639321
10.5500,0.28224055
10.6500,0.27829957
10.7500,0.27456921
10.8500,0.27105438
10.9500,0.26775826
11.0500,0.26467757
11.1500,0.26179521
11.2500,0.25907382
11.3500,0.25640873
11.4500,0.25230185
11.5500,0.24837653
11.6500,0.24474166
11.7500,0.24136836
11.8500,0.23810619
11.9500,0.23505823
12.0500,0.23225710
12.1500,0.22973119
12.2500,0.22723253
12.3500,0.22476541
12.4500,0.22097376
12.5500,0.21740037
12.6500,0.21369001
12.7500,0.21025452
12.8500,0.20746765
12.9500,0.20479629
13.0500,0.20199158
13.1500,0.19962368
13.2500,0.19746403
13.3500,0.19472729
13.4500,0.19088066
13.5000,0.18904887
13.5100,0.18872936
13.5200,0.18842164
13.5300,0.18811957


==> fig/FourToOneContraction/VortexSize/CornerVortexSize_GLS3_Q3.csv <==
Wi,VortexSize
0.0000,1.49187181
0.1000,1.48727253
0.2000,1.47845095
0.3000,1.46768295
0.4000,1.45561344
0.5000,1.44256273
0.6000,1.42790673
0.7000,1.41259052
0.8000,1.39680216
0.9000,1.37975065
1.0000,1.36234247
1.1000,1.34454794
1.2000,1.32582473
1.3000,1.30720025
1.4000,1.28767707
1.5000,1.26822542
1.6000,1.24830886
1.7000,1.22831857
1.8000,1.20816111
1.9000,1.18785901
2.0000,1.16754298
2.1000,1.14711636
2.2000,1.12673291
2.3000,1.10636537
2.4000,1.08600721
2.5000,1.06586058
2.6000,1.04561408
2.7000,1.02582724
2.8000,1.00577305
2.9000,0.98646431
3.0000,0.96667589
3.1000,0.94772690
3.2000,0.92848851
3.3000,0.90988998
3.3500,0.90046906
3.4000,0.89134881


==> fig/FourToOneContraction/VortexSize/LipVortexSize_ASS_Q1.csv <==
Wi,VortexSize
2.0000,0.20222065
2.5000,0.28583429
3.0000,0.35013674
3.5000,0.41977144
4.0000,0.49332712
4.5000,0.56542680
5.0000,0.63114646
5.5000,0.68281090
6.0000,0.72643792
6.5000,0.75342522
7.0000,0.79111513

==> fig/FourToOneContraction/VortexSize/LipVortexSize_ASS_Q2.csv <==
Wi,VortexSize
2.0000,0.12470258
2.5000,0.15794881
3.0000,0.18821349
3.5000,0.22235941
4.0000,0.25806182
4.5000,0.29359979
5.0000,0.32923360
5.5000,0.36427897
6.0000,0.39582798
6.5000,0.42668895
7.0000,0.45850777


==> fig/FourToOneContraction/VortexSize/LipVortexSize_ASS_Q3.csv <==
Wi,VortexSize
1.5000,0.05421709
2.0000,0.07981354
2.5000,0.09732216
3.0000,0.11630738
3.5000,0.13599263
4.0000,0.15606921
4.5000,0.17672701
5.0000,0.19719975
5.5000,0.21798268
6.0000,0.23876759
6.5000,0.26012327
7.0000,0.28213641


==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_ASS_Q1.csv <==
Wi,VortexSize
0.0000,1.46407318
0.2500,1.45007324
0.5000,1.42607117
0.7500,1.39207459
1.0000,1.35207367
1.2500,1.31107330
1.5000,1.26907349
1.7500,1.22507477
2.0000,1.17307281
2.2500,1.12407684
2.5000,1.08007812
2.7500,1.02607727
3.0000,0.97708130
3.2500,0.93408203
3.5000,0.88307953
3.7500,0.83808136
4.0000,0.79908752
4.2500,0.75108337
4.5000,0.71108246
4.7500,0.67708588
5.0000,0.63508606
5.2500,0.60108948
5.5000,0.57209015
5.7500,0.53708649
6.0000,0.51008606
6.2500,0.48908997
6.5000,0.46508789
6.7500,0.44309235
7.0000,0.42609405
7.2500,0.41209412
7.5000,0.40009308
7.7500,0.38709259
8.0000,0.37309265
8.2500,0.36009216
8.5000,0.35009003
8.7500,0.34109497
9.0000,0.33209229
9.2500,0.32509613
9.5000,0.31809235
9.7500,0.30409241
10.0000,0.29209137
10.2500,0.28109741
10.5000,0.27109528
10.7500,0.26409149
11.0000,0.25609589
11.2500,0.24609375
11.5000,0.23009491
11.7500,0.21809387
11.8000,0.21509552
11.8500,0.21309662
11.9000,0.21109772
11.9500,0.21009827
12.0000,0.20809936
12.0500,0.20709229
12.1000,0.20509338
12.1500,0.20409393
12.2000,0.20209503
12.2500,0.20109558
12.3000,0.19909668
12.3500,0.19809723
12.4000,0.19609833
12.4500,0.19509888
12.5000,0.19309235
12.5500,0.19109345
12.6000,0.19009399
12.6500,0.18609619
12.7000,0.18209839
12.7500,0.17910004
12.8000,0.17609405
12.8500,0.17309570
12.9000,0.17109680
12.9500,0.16909790
13.0000,0.16709900
13.0500,0.16510010
13.1000,0.16309357
13.1500,0.16109467
13.2000,0.16009521
13.2500,0.15809631
13.3000,0.15609741
13.3500,0.15509796
13.4000,0.15309906
13.4500,0.15209961
13.5000,0.15010071
13.5500,0.14709473
13.6000,0.14509582
13.6500,0.14309692
13.7000,0.14009857
13.7500,0.13809967
13.8000,0.13610077
13.8500,0.13209534
13.9000,0.12709808
13.9500,0.12310028
14.0000,0.11909485
14.0500,0.11609650
14.1000,0.11309814
14.1500,0.11109924
14.2000,0.10810089
14.2500,0.10609436
14.3000,0.10409546
14.3500,0.10209656
14.4000,0.10009766

==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_ASS_Q1_2sum.csv <==
Wi,VortexSize
0.0000,1.46407318
0.2500,1.45207214
0.5000,1.43006897
0.7500,1.39907074
1.0000,1.36107635
1.2500,1.32207489
1.5000,1.28207398
1.7500,1.24307251
2.0000,1.19407654
2.2500,1.14707947
2.5000,1.10507965
2.7500,1.06307983
3.0000,1.01508331
3.2500,0.97308350
3.5000,0.93608093
3.7500,0.89308166
4.0000,0.85308075
4.2500,0.81808472
4.5000,0.78308105
4.7500,0.74408722
5.0000,0.71108246
5.2500,0.68208313
5.5000,0.64208984
5.7500,0.60908508
6.0000,0.58108520
6.2500,0.54409027
6.5000,0.51109314
6.7500,0.48509216
7.0000,0.45108795
7.2500,0.42409515
7.5000,0.40409088
7.7500,0.38409424
8.0000,0.36408997
8.2500,0.35009003
8.5000,0.34009552
8.7500,0.33109283
9.0000,0.32409668
9.2500,0.31709290
9.5000,0.30509186
9.7500,0.29509735
10.0000,0.28509521
10.2500,0.27609253
10.5000,0.26809692
10.7500,0.26209259
11.0000,0.25509644
11.2500,0.24409485
11.5000,0.23009491
11.7500,0.21909332
12.0000,0.21009827
12.2500,0.20309448
12.5000,0.19609833
12.7500,0.18909454
13.0000,0.17309570
13.2500,0.16209412
13.5000,0.15309906
13.7500,0.14509582
14.0000,0.12609863
14.2500,0.10810089


==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_ASS_Q2.csv <==
Wi,VortexSize
0.0000,1.48207092
0.5000,1.43707275
1.0000,1.36006928
1.5000,1.26707459
2.0000,1.16807556
2.5000,1.06407929
3.0000,0.96308136
3.5000,0.86708069
4.0000,0.77708435
4.5000,0.69808960
4.7500,0.66108704
5.0000,0.62808990
5.2500,0.59608459
5.5000,0.56809235
5.7500,0.54209137
6.0000,0.51808929
6.2500,0.49709320
6.5000,0.47708893
6.7500,0.45909119
7.0000,0.44409180
7.2500,0.42809296
7.5000,0.41409302
7.7500,0.40109253
8.0000,0.38809204
8.2500,0.37609100
8.5000,0.36508942
8.7500,0.35309601
9.0000,0.34209442
9.2500,0.33209229
9.5000,0.32209015
9.7500,0.31109619
10.0000,0.30209351
10.2500,0.29309082
10.5000,0.28409576
10.7500,0.27409363
11.0000,0.26509094
11.2500,0.25809479
11.5000,0.24809265
11.7500,0.23909760
12.0000,0.23109436
12.2500,0.22509766
12.5000,0.21409607
12.7500,0.20609283
13.0000,0.19909668
13.2500,0.19009399
13.5000,0.18109894
13.7500,0.17409515
14.0000,0.16809845
14.2500,0.15909576
14.5000,0.15209961
14.7500,0.14609528
15.0000,0.14109802
15.2500,0.13309479
15.5000,0.12709808
15.7500,0.12210083
16.0000,0.11809540
16.1000,0.11609650
16.2000,0.11409760
16.3000,0.11109924
16.3500,0.10910034
16.4000,0.10810089
16.4500,0.10710144
16.4600,0.10710144
16.4650,0.10609436
16.4700,0.10609436
16.4750,0.10609436
16.4800,0.10609436
16.4850,0.10609436
16.4900,0.10609436
16.4950,0.10609436
16.5000,0.10609436
16.5050,0.10609436
16.5100,0.10509491
16.5150,0.10509491
16.5200,0.10509491
16.5250,0.10509491
16.5300,0.10509491
16.5350,0.10509491
16.5400,0.10509491
16.5450,0.10509491
16.5500,0.10509491
16.5550,0.10409546
16.5600,0.10409546
16.5650,0.10409546
16.5700,0.10409546
16.5750,0.10409546
16.5800,0.10409546
16.5850,0.10409546
16.5900,0.10409546
16.5950,0.10409546
16.6000,0.10409546
16.6050,0.10409546
16.6100,0.10309601
16.6150,0.10309601
16.6200,0.10309601
16.6250,0.10309601
16.6300,0.10309601
16.6350,0.10309601
16.6400,0.10309601
16.6450,0.10309601
16.6500,0.10309601
16.6550,0.10309601
16.6600,0.10309601
16.6650,0.10209656
16.6700,0.10209656
16.6750,0.10209656
16.6800,0.10209656
16.6850,0.10209656
16.6900,0.10209656
16.6950,0.10209656
16.7000,0.10209656
16.7050,0.10209656
16.7100,0.10209656
16.7150,0.10209656
16.7200,0.10109711
16.7250,0.10109711
16.7300,0.10109711
16.7350,0.10109711
16.7400,0.10109711
16.7450,0.10109711
16.7500,0.10109711
16.7550,0.10109711
16.7600,0.10109711
16.7650,0.10109711
16.7700,0.10109711
16.7750,0.10009766


==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_ASS_Q2_2sum.csv <==
Wi,VortexSize
0.0000,1.48207092
0.2500,1.46607208
0.5000,1.43907166
0.7500,1.40306854
1.0000,1.36307526
1.2500,1.31907654
1.5000,1.27207184
1.7500,1.22307587
2.0000,1.17307281
2.2500,1.12107849
2.5000,1.07007599
2.7500,1.01908112
3.0000,0.96807861
3.2500,0.91908264
3.5000,0.87208557
3.7500,0.82508087
4.0000,0.78008270
4.2500,0.73908234
4.5000,0.69908905
4.7500,0.66008758
5.0000,0.62508392
5.2500,0.59308624
5.5000,0.56308746
5.7500,0.53708649
6.0000,0.51109314
6.2500,0.49108887
6.5000,0.47009277
6.7500,0.45208740
7.0000,0.43608856
7.2500,0.42108917
7.5000,0.40808868
7.7500,0.39509582
8.0000,0.38209534
8.2500,0.37109375
8.5000,0.36009216
8.6000,0.35509491
8.7000,0.35108948
8.8000,0.34609222
8.9000,0.34209442
9.0000,0.33809662
9.1000,0.33409119
9.2000,0.33109283
9.3000,0.32709503
9.4000,0.32309723
9.5000,0.31909180
9.6000,0.31409454
9.7000,0.31009674
9.8000,0.30609131
9.9000,0.30309296
10.0000,0.29909515
10.1000,0.29609680
10.2000,0.29309082
10.3000,0.29009247
10.4000,0.28509521
10.5000,0.28109741
10.6000,0.27709198
10.7000,0.27409363
10.8000,0.27009582
10.9000,0.26709747
11.0000,0.26409149
11.1000,0.26109314
11.2000,0.25809479
11.3000,0.25509644
11.4000,0.25109863
11.5000,0.24709320
11.6000,0.24309540
11.7000,0.23909760
11.8000,0.23609161
11.9000,0.23309326
12.0000,0.23009491
12.1000,0.22809601
12.2000,0.22509766
12.3000,0.22109222
12.4000,0.21709442
12.5000,0.21309662
12.6000,0.21009827
12.6500,0.20809936
12.6600,0.20809936
12.6700,0.20709229


==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_ASS_Q3.csv <==
Wi,VortexSize
0.0000,1.49207306
0.2500,1.47406769
0.5000,1.44306946
0.7500,1.40607452
1.0000,1.36407471
1.2500,1.31807709
1.5000,1.27007294
1.7500,1.22007751
2.0000,1.16907501
2.2500,1.11808014
2.5000,1.06707764
2.7500,1.01708221
3.0000,0.96807861
3.2500,0.92008209
3.5000,0.87408447
3.7500,0.82908630
4.0000,0.78708649
4.2500,0.74708557
4.5000,0.70908356
4.7500,0.67408752
5.0000,0.64109039
5.2500,0.61008453
5.5000,0.58208466
5.7500,0.55709076
6.0000,0.53308868
6.2500,0.51209259
6.5000,0.49308777
6.7500,0.47509003
7.0000,0.45809174
7.2500,0.44209290
7.5000,0.42809296
7.7500,0.41409302
8.0000,0.40109253
8.1000,0.39609528
8.2000,0.39109039
8.3000,0.38609314
8.4000,0.38109589
8.5000,0.37609100
8.6000,0.37209320
8.7000,0.36709595
8.8000,0.36209106
8.9000,0.35809326
9.0000,0.35309601
9.1000,0.34909058
9.2000,0.34509277
9.3000,0.34009552
9.4000,0.33609009
9.5000,0.33209229
9.6000,0.32809448
9.7000,0.32409668
9.8000,0.32009125
9.9000,0.31609345
10.0000,0.31209564
10.1000,0.30809021
10.2000,0.30409241
10.3000,0.30009460
10.4000,0.29709625
10.5000,0.29309082
10.6000,0.28909302
10.7000,0.28509521
10.8000,0.28209686
10.9000,0.27809143
11.0000,0.27509308
11.1000,0.27109528
11.2000,0.26709747
11.3000,0.26409149
11.4000,0.26109314
11.5000,0.25809479
11.6000,0.25409699
11.7000,0.25109863
11.8000,0.24809265
11.9000,0.24509430
12.0000,0.24209595
12.1000,0.23809814
12.2000,0.23509216
12.3000,0.23209381
12.4000,0.22909546
12.5000,0.22709656
12.6000,0.22309875
12.7000,0.22009277
12.8000,0.21709442
12.9000,0.21509552
13.0000,0.21209717
13.1000,0.21009827
13.2000,0.20609283
13.3000,0.20409393
13.4000,0.20109558
13.5000,0.19909668
13.6000,0.19609833
13.7000,0.19309235
13.8000,0.19009399
13.9000,0.18809509
14.0000,0.18609619
14.1000,0.18309784
14.1500,0.18209839
14.2000,0.18109894
14.2500,0.18009949
14.3000,0.17809296
14.3500,0.17709351


==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_ASS_Q3_2sum.csv <==
Wi,VortexSize
0.0000,1.49207306
0.1000,1.48706818
0.2000,1.47907257
0.3000,1.46907044
0.4000,1.45706940
0.5000,1.44406891
0.6000,1.43006897
0.7000,1.41506958
0.8000,1.39907074
0.9000,1.38207245
1.0000,1.36507416
1.1000,1.34707642
1.2000,1.32907105
1.3000,1.31007385
1.4000,1.29107666
1.5000,1.27107239
1.6000,1.25207520
1.7000,1.23107910
1.8000,1.21107483
1.9000,1.19107819
2.0000,1.17107391
2.1000,1.15007782
2.2000,1.12907410
2.3000,1.10907745
2.4000,1.08808136
2.5000,1.06807709
2.6000,1.04708099
2.7000,1.02707672
2.8000,1.00708008
2.9000,0.98708344
3.0000,0.96707916
3.1000,0.94808197
3.2000,0.92807770
3.3000,0.90908051
3.4000,0.89008331
3.5000,0.87208557
3.6000,0.85308075
3.7000,0.83508301
3.8000,0.81808472
3.9000,0.80108643
4.0000,0.78408051
4.1000,0.76708221
4.2000,0.75108337
4.3000,0.73508453
4.4000,0.72008514
4.5000,0.70508575
4.6000,0.69008636
4.7000,0.67608643
4.8000,0.66308594
4.9000,0.64908600
5.0000,0.63608551
5.1000,0.62408447
5.2000,0.61209106
5.3000,0.60009003
5.4000,0.58908844
5.5000,0.57808685
5.6000,0.56809235
5.6500,0.56208801
5.7000,0.55709076
5.7500,0.55208588
5.8000,0.54808807
5.8500,0.54309082
5.9000,0.53808594
5.9500,0.53408814
6.0000,0.52909088
6.0500,0.52509308
6.1000,0.52108765
6.1500,0.51609039
6.2000,0.51209259
6.2500,0.50808716
6.3000,0.50408936
6.3500,0.50009155
6.4000,0.49609375
6.4500,0.49208832
6.5000,0.48908997
6.5500,0.48509216
6.6000,0.48108673
6.6500,0.47808838
6.7000,0.47409058
6.7500,0.47109222
6.8000,0.46709442
6.8500,0.46408844
6.9000,0.46109009
6.9500,0.45709229
7.0000,0.45409393
7.0500,0.45108795
7.1000,0.44808960
7.1500,0.44509125
7.2000,0.44209290
7.2500,0.43909454
7.3000,0.43608856
7.3500,0.43309021
7.4000,0.43009186
7.4500,0.42809296
7.5000,0.42509460
7.5500,0.42208862
7.6000,0.41909027
7.6500,0.41609192
7.7000,0.41409302
7.7500,0.41109467
7.8000,0.40908814
7.8500,0.40608978
7.9000,0.40309143
7.9500,0.40109253
8.0000,0.39809418
8.0500,0.39509582
8.1000,0.39308929
8.1500,0.39109039
8.2000,0.38809204
8.2500,0.38609314
8.3000,0.38309479
8.3500,0.38109589
8.4000,0.37808990
8.4500,0.37609100
8.5000,0.37409210
8.5500,0.37209320
8.6000,0.36909485
8.6500,0.36709595
8.7000,0.36508942
8.7500,0.36209106
8.8000,0.36009216
8.8500,0.35809326
8.9000,0.35609436
8.9500,0.35309601
9.0000,0.35108948
9.0500,0.34909058
9.0600,0.34909058
9.0700,0.34809112
9.0800,0.34809112
9.0900,0.34809112
9.1000,0.34709168
9.1100,0.34709168
9.1200,0.34609222
9.1300,0.34609222
9.1400,0.34509277
9.1500,0.34509277
9.1600,0.34409332
9.1800,0.34309387
9.1900,0.34309387
9.2000,0.34309387
9.2100,0.34209442
9.2200,0.34209442
9.2300,0.34109497
9.2500,0.34009552
9.2800,0.33909607
9.3000,0.33809662


==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_GLS3_Q1.csv <==
Wi,VortexSize
0.0000,1.46507263
0.2500,1.44907379
0.5000,1.42407227
0.7500,1.38806915
1.0000,1.34707642
1.2500,1.30407715
1.5000,1.26207733
1.7500,1.21307373
2.0000,1.16007996
2.2500,1.11207581
2.5000,1.06307983
2.7500,1.00807953
3.0000,0.96008301
3.2500,0.91207886
3.5000,0.86108398
3.7500,0.81808472
4.0000,0.77308655
4.2500,0.72808838
4.5000,0.69208527
4.7500,0.65108490
5.0000,0.61508942
5.2500,0.58509064
5.5000,0.55308533
5.7500,0.52308655
6.0000,0.50009155
6.2500,0.48108673
6.5000,0.45709229
6.7500,0.43708801
7.0000,0.42108917
7.2500,0.40808868
7.5000,0.39709473
7.7500,0.38209534
8.0000,0.36809540
8.2500,0.35709381
8.5000,0.34609222
8.7500,0.33708954
9.0000,0.32909393
9.2500,0.32209015
9.5000,0.31009674
9.7500,0.29709625
9.8500,0.29309082
9.9500,0.29009247
10.0500,0.29109192
10.1000,0.29409790
10.1500,0.29909515
10.2000,0.31009674
10.2500,0.32309723
10.3000,0.33009338
10.3500,0.33708954
10.4000,0.34509277
10.4500,0.35209656
10.5000,0.36109161
10.5500,0.37009430
10.6000,0.37908936
10.6500,0.38909149
10.7000,0.39709473
10.7500,0.40109253
10.8000,0.40509033
10.8500,0.40808868
10.9000,0.41209412
10.9500,0.41509247
11.0000,0.41809082
11.0500,0.42108917
11.1000,0.42409515
11.1500,0.42609405
11.2000,0.42809296
11.2500,0.43109131
11.3000,0.43209076
11.3500,0.43408966
11.4000,0.43508911
11.4500,0.43608856
11.5000,0.43708801
11.5500,0.43708801
11.6000,0.43708801
11.6500,0.43708801
11.7000,0.43608856
11.7500,0.43608856
11.8000,0.43508911
11.8500,0.43408966
11.9000,0.43309021
11.9500,0.43109131
12.0000,0.43009186
12.0500,0.42809296
12.1000,0.42609405
12.1500,0.42409515
12.2000,0.42208862
12.2500,0.42008972
12.3000,0.41809082
12.3500,0.41609192
12.4000,0.41409302
12.4500,0.41209412
12.5000,0.40908814
12.5500,0.40708923
12.6000,0.40509033
12.6500,0.40309143
12.7000,0.40109253
12.7500,0.39809418
12.8000,0.39609528
12.8500,0.39408875
12.9000,0.39109039
12.9500,0.38809204
13.0000,0.38509369
13.0500,0.38309479
13.1000,0.38008881
13.1500,0.37808990
13.2000,0.37609100
13.2500,0.37309265
13.3000,0.37109375
13.3500,0.36909485
13.4000,0.36709595
13.4500,0.36508942
13.5000,0.36309051
13.5500,0.36109161
13.6000,0.35909271
13.6500,0.35709381
13.7000,0.35509491
13.7500,0.35409546
13.8000,0.35209656
13.8500,0.35108948
13.9000,0.34909058
13.9500,0.34809112
14.0000,0.34709168
14.0500,0.34509277
14.1000,0.34409332
14.1500,0.34309387
14.2000,0.34209442
14.2500,0.34209442
14.3000,0.34109497
14.3500,0.34009552
14.4000,0.34009552
14.4500,0.33909607
14.5000,0.33909607
14.5500,0.33809662
14.6000,0.33809662
14.6500,0.33809662
14.7000,0.33809662
14.7500,0.33809662
14.8000,0.33809662
14.8500,0.33909607
14.9000,0.33909607
14.9500,0.34009552
15.0000,0.34009552


==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_GLS3_Q2.csv <==
Wi,VortexSize
0.0000,1.48207092
0.2500,1.46507263
0.5000,1.43607330
0.7500,1.39807129
1.0000,1.35707092
1.2500,1.31207275
1.5000,1.26407623
1.7500,1.21307373
2.0000,1.16307831
2.2500,1.11007690
2.5000,1.05808258
2.7500,1.00907898
3.0000,0.95808411
3.2500,0.90908051
3.5000,0.86308289
3.7500,0.81808472
4.0000,0.77408600
4.2500,0.73408508
4.5000,0.69608307
4.7500,0.66008758
5.0000,0.62709045
5.2500,0.59608459
5.5000,0.56809235
5.7500,0.54309082
6.0000,0.51908875
6.2500,0.49809265
6.5000,0.47808838
6.7500,0.46009064
7.0000,0.44509125
7.2500,0.42809296
7.5000,0.41409302
7.7500,0.40209198
8.0000,0.38809204
8.2500,0.37609100
8.5000,0.36508942
8.7500,0.35309601
9.0000,0.34209442
9.2500,0.33209229
9.5000,0.32209015
9.7500,0.31109619
9.8000,0.30909729


==> fig/FourToOneContraction/VortexSize/old/CornerVortexSize_GLS3_Q3.csv <==
Wi,VortexSize
0.0000,1.49207306
0.1000,1.48706818
0.2000,1.47807312
0.3000,1.46807098
0.4000,1.45606995
0.5000,1.44207001
0.6000,1.42807007
0.7000,1.41307068
0.8000,1.39707184
0.9000,1.38007355
1.0000,1.36207581
1.1000,1.34407044
1.2000,1.32607269
1.3000,1.30707550
1.4000,1.28807068
1.5000,1.26807404
1.6000,1.24807739
1.7000,1.22807312
1.8000,1.20807648
1.9000,1.18807983
2.0000,1.16707611
2.1000,1.14707947
2.2000,1.12707520
2.3000,1.10607910
2.4000,1.08607483
2.5000,1.06607819
2.6000,1.04608154
2.7000,1.02607727
2.8000,1.00608063
2.9000,0.98608398
3.0000,0.96707916
3.1000,0.94808197
3.1500,0.93807983
3.2000,0.92807770
3.2500,0.91908264
3.3000,0.91007996
3.3500,0.90008545
3.4000,0.89108276
3.4500,0.88208008
3.5000,0.87308502


==> fig/FourToOneContraction/VortexSizeReference/VortexSize_Afonso.csv <==
Wi,VortexSize
0.5,1.454
1.0,1.378
1.5,1.287
2.0,1.191
2.5,1.093
3.0,1.002
4.0,0.887
5.0,0.962
6.0,1.342
7.0,1.732
8.0,2.012
9.0,2.210
10.0,2.367

==> fig/FourToOneContraction/VortexSizeReference/VortexSize_Alves.csv <==
Wi,VortexSize
0.0,1.5002
0.5,1.4520
1.0,1.373
1.5,1.279
2.0,1.181
2.5,1.077
3.0,0.973

==> fig/FourToOneContraction/VortexSizeReference/VortexSize_Castillo.csv <==
Wi,VortexSize
0.0, 1.5287103046014257
0.4962299717247878, 1.483344134802333
0.9955230914231863, 1.4234607906675305
1.5101319509896318, 1.320933246921581
2.0032987747408098, 1.2338302009073232
2.502591894439208, 1.1567077122488658
2.9988218661639956, 1.0206092028515876
3.9943449575871814, 0.8418664938431626
5.005183788878416, 0.6794556059624111
6.000706880301603, 0.5524303305249514
6.500000000000002, 0.5079714841218403

==> fig/FourToOneContraction/VortexSizeReference/VortexSize_Moreno.csv <==
Wi,VortexSize
0.0, 1.4423828125
0.49049933716305805, 1.371744791666667
0.9898365002209455, 1.2942708333333335
1.4980114891736631, 1.212239583333333
1.9973486522315511, 1.107421875
2.4966858152894384, 0.9866536458333335
2.996022978347327, 0.897786458333333
3.9991162174105166, 0.8157552083333335
4.997790543526293, 0.8955078125
5.49712770658418, 0.9729817708333339
5.996464869642068, 1.0891927083333335
6.9995581087052585, 1.4264322916666665
7.998232434821034, 1.8297526041666665
8.802474591250553, 1.9778645833333335

==> fig/FourToOneContraction/VortexSizeReference/VortexSize_Niethammer.csv <==
Wi, VortexSize
0.1, 1.49002
0.5, 1.4483
1, 1.37154
2, 1.18034
3, 0.97722
4, 0.79316
5, 0.6382
6, 0.52204
7, 0.44667
8, 0.37626
9, 0.33182
10, 0.25996
11, 0.8041
12, 0.9943

==> fig/FourToOneContraction/VortexSizeReference/VortexSize_Pimenta.csv <==
Wi,VortexSize
0.0,1.4954
1.0,1.365
2.0,1.172
3.0,0.972
4.0,0.788
5.0,0.638
6.0,0.527
7.0,0.453
8.0,0.398
9.0,0.353
10.0,0.319
12.0,0.257

==> fig/PeriodicBox/EOC_PeriodicBox.formASS.lambda0.1000.csv <==
h,err_t110,err_u1x10
2.94117647E-02,8.01449472E-03,5.72725128E-03
1.47058824E-02,1.83065858E-03,1.40470478E-03
7.35294118E-03,5.17740458E-04,3.59079785E-04
3.67647059E-03,1.31640918E-04,8.91740249E-05
1.83823529E-03,3.34710781E-05,2.21455149E-05


==> fig/PeriodicBox/EOC_PeriodicBox.formASS.lambda0.2000.csv <==
h,err_t110,err_u1x10
2.94117647E-02,5.16482040E-02,2.41827456E-03
1.47058824E-02,3.52941122E-05,1.33258314E-03
7.35294118E-03,9.48818478E-04,3.67047309E-04
3.67647059E-03,4.32783828E-04,9.15261889E-05
1.83823529E-03,1.97405348E-04,2.28227889E-05


==> fig/PeriodicBox/EOC_PeriodicBox.formGLS2.lambda0.1000.csv <==
h,err_t110,err_u1x10
2.94117647E-02,1.42347528E-02,1.68656812E-02
1.47058824E-02,3.60505900E-03,2.68978570E-03
7.35294118E-03,9.08004055E-04,6.75273355E-04
3.67647059E-03,2.25059555E-04,1.68330655E-04
1.83823529E-03,5.57836754E-05,4.19610950E-05


==> fig/PeriodicBox/EOC_PeriodicBox.formGLS2.lambda0.2000.csv <==
h,err_t110,err_u1x10
2.94117647E-02,1.29950010E-01,5.41874211E+00
1.47058824E-02,4.48886675E-03,2.91949592E-03
7.35294118E-03,1.40681977E-03,7.42742950E-04
3.67647059E-03,5.02054617E-04,1.84658930E-04
1.83823529E-03,1.79169247E-04,4.59094502E-05


==> fig/PeriodicBox/EOC_PeriodicBox.formGLS3.lambda0.1000.csv <==
h,err_t110,err_u1x10
2.94117647E-02,3.29136967E-02,7.33293101E-03
1.47058824E-02,3.19842597E-03,2.22196123E-03
7.35294118E-03,7.95924500E-04,5.65144738E-04
3.67647059E-03,2.00346200E-04,1.43933428E-04
1.83823529E-03,5.04301599E-05,3.66575681E-05


==> fig/PeriodicBox/EOC_PeriodicBox.formGLS3.lambda0.2000.csv <==
h,err_t110,err_u1x10
2.94117647E-02,1.75680874E-01,6.23735099E+00
1.47058824E-02,4.66248579E-03,2.51431785E-03
7.35294118E-03,1.30650839E-03,6.42196385E-04
3.67647059E-03,4.96800419E-04,1.63372335E-04
1.83823529E-03,1.88908589E-04,4.15613050E-05

